Control of magnetism in bilayer CrI$_{3}$ by an external electric field

Recently intrinsic ferromagnetism in two-dimensional(2D) van der Waals materials was discovered [1, 2, 3]. A monolayer of Chromiun triiodide(CrI3) is ferromagnetic while a bilayer structure was reported to be anti-ferro magnetic, moreover an external electric field changes its magnetic phase [4]. We have studied the two found in nature stackings of CrI3 bilayers and found that indeed the magnetic phase of one of them can be tuned by an external electric field while the other remains ferromagnetic. We simulate those results with ab initio calculations and explain them with a simple model based on a rigid shift of the bands associated with different spins. The model can be applied to similar van der Waal stacked insulating bilayer anti-ferromagnets.

==> 1ht-af-bot-0.dat <==
x  y1 y2
-5.532 0.00000001 -0.00000000
-5.522 0.00000002 -0.00000000
-5.512 0.00000002 -0.00000000
-5.502 0.00000004 -0.00000000
-5.492 0.00000005 -0.00000000
-5.482 0.00000008 -0.00000000
-5.472 0.00000011 -0.00000000
-5.462 0.00000016 -0.00000000
-5.452 0.00000023 -0.00000000
-5.442 0.00000033 -0.00000000
-5.432 0.00000046 -0.00000001
-5.422 0.00000065 -0.00000001
-5.412 0.00000092 -0.00000001
-5.402 0.00000128 -0.00000001
-5.392 0.00000178 -0.00000002
-5.382 0.00000247 -0.00000003
-5.372 0.00000340 -0.00000004
-5.362 0.00000466 -0.00000005
-5.352 0.00000635 -0.00000007
-5.342 0.00000862 -0.00000010
-5.332 0.00001165 -0.00000013
-5.322 0.00001567 -0.00000018
-5.312 0.00002090 -0.00000024
-5.302 0.00002790 -0.00000032
-5.292 0.00003710 -0.00000042
-5.282 0.00004900 -0.00000056
-5.272 0.00006430 -0.00000073
-5.262 0.00008420 -0.00000096
-5.252 0.00010960 -0.00000124
-5.242 0.00014200 -0.00000161
-5.232 0.00018320 -0.00000208
-5.222 0.00023500 -0.00000267
-5.212 0.00030100 -0.00000341
-5.202 0.00038200 -0.00000434
-5.192 0.00048400 -0.00000550
-5.182 0.00061000 -0.00000693
-5.172 0.00076500 -0.00000869
-5.162 0.00095500 -0.00001084
-5.152 0.00118700 -0.00001347
-5.142 0.00146800 -0.00001666
-5.132 0.00180900 -0.00002050
-5.122 0.00221000 -0.00002510
-5.112 0.00271000 -0.00003070
-5.102 0.00329000 -0.00003730
-5.092 0.00397000 -0.00004500
-5.082 0.00478000 -0.00005420
-5.072 0.00573000 -0.00006500
-5.062 0.00683000 -0.00007740
-5.052 0.00811000 -0.00009190
-5.042 0.00960000 -0.00010860
-5.032 0.01129000 -0.00012780
-5.022 0.01323000 -0.00014970
-5.012 0.01542000 -0.00017470
-5.002 0.01791000 -0.00020300
-4.992 0.02070000 -0.00023500
-4.982 0.02390000 -0.00027000
-4.972 0.02730000 -0.00030900
-4.962 0.03110000 -0.00035300
-4.952 0.03530000 -0.00040100
-4.942 0.04000000 -0.00045500
-4.932 0.04500000 -0.00051300
-4.922 0.05040000 -0.00057600
-4.912 0.05640000 -0.00064400
-4.902 0.06260000 -0.00071800
-4.892 0.06930000 -0.00079600
-4.882 0.07640000 -0.00088100
-4.872 0.08390000 -0.00097100
-4.862 0.09170000 -0.00106700
-4.852 0.09980000 -0.00116800
-4.842 0.10820000 -0.00127500
-4.832 0.11680000 -0.00138700
-4.822 0.12560000 -0.00150500
-4.812 0.13470000 -0.00163000
-4.802 0.14370000 -0.00176100
-4.792 0.15290000 -0.00189700
-4.782 0.16210000 -0.00204000
-4.772 0.17110000 -0.00219000
-4.762 0.18020000 -0.00235000
-4.752 0.18900000 -0.00252000
-4.742 0.19760000 -0.00270000
-4.732 0.20600000 -0.00288000
-4.722 0.21400000 -0.00308000
-4.712 0.22200000 -0.00329000
-4.702 0.22900000 -0.00352000
-4.692 0.23700000 -0.00376000
-4.682 0.24300000 -0.00402000
-4.672 0.25000000 -0.00431000
-4.662 0.25600000 -0.00461000
-4.652 0.26200000 -0.00494000
-4.642 0.26700000 -0.00530000
-4.632 0.27300000 -0.00568000
-4.622 0.27900000 -0.00610000
-4.612 0.28300000 -0.00655000
-4.602 0.28900000 -0.00703000
-4.592 0.29300000 -0.00755000
-4.582 0.29900000 -0.00811000
-4.572 0.30300000 -0.00870000
-4.562 0.30900000 -0.00933000
-4.552 0.31500000 -0.01001000
-4.542 0.31900000 -0.01071000
-4.532 0.32500000 -0.01147000
-4.522 0.33100000 -0.01225000
-4.512 0.33700000 -0.01307000
-4.502 0.34500000 -0.01392000
-4.492 0.35100000 -0.01480000
-4.482 0.35800000 -0.01571000
-4.472 0.36500000 -0.01664000
-4.462 0.37300000 -0.01759000
-4.452 0.38100000 -0.01855000
-4.442 0.38900000 -0.01951000
-4.432 0.39700000 -0.02050000
-4.422 0.40500000 -0.02140000
-4.412 0.41400000 -0.02240000
-4.402 0.42300000 -0.02330000
-4.392 0.43200000 -0.02420000
-4.382 0.44100000 -0.02510000
-4.372 0.45000000 -0.02600000
-4.362 0.46000000 -0.02680000
-4.352 0.46900000 -0.02760000
-4.342 0.47900000 -0.02830000
-4.332 0.48900000 -0.02900000
-4.322 0.49900000 -0.02960000
-4.312 0.51000000 -0.03020000
-4.302 0.52200000 -0.03070000
-4.292 0.53400000 -0.03120000
-4.282 0.54600000 -0.03160000
-4.272 0.55900000 -0.03190000
-4.262 0.57400000 -0.03230000
-4.252 0.58900000 -0.03260000
-4.242 0.60600000 -0.03290000
-4.232 0.62400000 -0.03310000
-4.222 0.64400000 -0.03330000
-4.212 0.66500000 -0.03350000
-4.202 0.68900000 -0.03360000
-4.192 0.71300000 -0.03370000
-4.182 0.74100000 -0.03390000
-4.172 0.76900000 -0.03410000
-4.162 0.80100000 -0.03430000
-4.152 0.83400000 -0.03470000
-4.142 0.87000000 -0.03490000
-4.132 0.90600000 -0.03530000
-4.122 0.94600000 -0.03560000
-4.112 0.98600000 -0.03610000
-4.102 1.02800000 -0.03650000
-4.092 1.07200000 -0.03710000
-4.082 1.11700000 -0.03770000
-4.072 1.16200000 -0.03830000
-4.062 1.20800000 -0.03900000
-4.052 1.25400000 -0.03980000
-4.042 1.30000000 -0.04060000
-4.032 1.34600000 -0.04140000
-4.022 1.39100000 -0.04220000
-4.012 1.43500000 -0.04320000
-4.002 1.47700000 -0.04400000
-3.992 1.51700000 -0.04500000
-3.982 1.55700000 -0.04580000
-3.972 1.59300000 -0.04680000
-3.962 1.62700000 -0.04760000
-3.952 1.65800000 -0.04850000
-3.942 1.68700000 -0.04930000
-3.932 1.71200000 -0.05010000
-3.922 1.73500000 -0.05090000
-3.912 1.75600000 -0.05160000
-3.902 1.77300000 -0.05220000
-3.892 1.78900000 -0.05280000
-3.882 1.80100000 -0.05340000
-3.872 1.81100000 -0.05390000
-3.862 1.81900000 -0.05440000
-3.852 1.82700000 -0.05480000
-3.842 1.83100000 -0.05520000
-3.832 1.83500000 -0.05550000
-3.822 1.83800000 -0.05590000
-3.812 1.84000000 -0.05620000
-3.802 1.84000000 -0.05640000
-3.792 1.84200000 -0.05670000
-3.782 1.84300000 -0.05700000
-3.772 1.84400000 -0.05720000
-3.762 1.84500000 -0.05750000
-3.752 1.84700000 -0.05780000
-3.742 1.85000000 -0.05810000
-3.732 1.85200000 -0.05840000
-3.722 1.85600000 -0.05880000
-3.712 1.86100000 -0.05920000
-3.702 1.86600000 -0.05960000
-3.692 1.87100000 -0.06020000
-3.682 1.87700000 -0.06060000
-3.672 1.88400000 -0.06120000
-3.662 1.89100000 -0.06200000
-3.652 1.89800000 -0.06260000
-3.642 1.90500000 -0.06340000
-3.632 1.91300000 -0.06420000
-3.622 1.92100000 -0.06500000
-3.612 1.92700000 -0.06600000
-3.602 1.93400000 -0.06690000
-3.592 1.94100000 -0.06800000
-3.582 1.94800000 -0.06910000
-3.572 1.95400000 -0.07020000
-3.562 1.95900000 -0.07140000
-3.552 1.96500000 -0.07270000
-3.542 1.96900000 -0.07410000
-3.532 1.97500000 -0.07550000
-3.522 1.97900000 -0.07690000
-3.512 1.98300000 -0.07840000
-3.502 1.98700000 -0.07990000
-3.492 1.99100000 -0.08160000
-3.482 1.99500000 -0.08330000
-3.472 1.99900000 -0.08500000
-3.462 2.00000000 -0.08680000
-3.452 2.01000000 -0.08870000
-3.442 2.02000000 -0.09060000
-3.432 2.02000000 -0.09260000
-3.422 2.04000000 -0.09460000
-3.412 2.04000000 -0.09670000
-3.402 2.06000000 -0.09890000
-3.392 2.06000000 -0.10120000
-3.382 2.08000000 -0.10350000
-3.372 2.10000000 -0.10590000
-3.362 2.10000000 -0.10840000
-3.352 2.12000000 -0.11100000
-3.342 2.14000000 -0.11360000
-3.332 2.18000000 -0.11640000
-3.322 2.20000000 -0.11920000
-3.312 2.22000000 -0.12210000
-3.302 2.26000000 -0.12510000
-3.292 2.28000000 -0.12820000
-3.282 2.32000000 -0.13140000
-3.272 2.36000000 -0.13470000
-3.262 2.39000000 -0.13810000
-3.252 2.43000000 -0.14150000
-3.242 2.47000000 -0.14510000
-3.232 2.52000000 -0.14870000
-3.222 2.56000000 -0.15240000
-3.212 2.60000000 -0.15620000
-3.202 2.64000000 -0.16000000
-3.192 2.69000000 -0.16380000
-3.182 2.73000000 -0.16780000
-3.172 2.77000000 -0.17170000
-3.162 2.82000000 -0.17560000
-3.152 2.85000000 -0.17960000
-3.142 2.89000000 -0.18360000
-3.132 2.92000000 -0.18760000
-3.122 2.96000000 -0.19140000
-3.112 2.98000000 -0.19520000
-3.102 3.01000000 -0.19900000
-3.092 3.03000000 -0.20300000
-3.082 3.05000000 -0.20600000
-3.072 3.06000000 -0.21000000
-3.062 3.07000000 -0.21400000
-3.052 3.08000000 -0.21700000
-3.042 3.08000000 -0.22000000
-3.032 3.08000000 -0.22300000
-3.022 3.06000000 -0.22600000
-3.012 3.06000000 -0.22900000
-3.002 3.04000000 -0.23200000
-2.992 3.03000000 -0.23500000
-2.982 3.02000000 -0.23700000
-2.972 3.00000000 -0.24000000
-2.962 2.98000000 -0.24200000
-2.952 2.96000000 -0.24400000
-2.942 2.94000000 -0.24600000
-2.932 2.90000000 -0.24800000
-2.922 2.88000000 -0.25000000
-2.912 2.86000000 -0.25200000
-2.902 2.84000000 -0.25300000
-2.892 2.83000000 -0.25500000
-2.882 2.82000000 -0.25600000
-2.872 2.80000000 -0.25700000
-2.862 2.79000000 -0.25900000
-2.852 2.78000000 -0.25900000
-2.842 2.78000000 -0.26000000
-2.832 2.78000000 -0.26100000
-2.822 2.78000000 -0.26100000
-2.812 2.78000000 -0.26100000
-2.802 2.79000000 -0.26100000
-2.792 2.81000000 -0.26200000
-2.782 2.83000000 -0.26200000
-2.772 2.85000000 -0.26100000
-2.762 2.87000000 -0.26100000
-2.752 2.91000000 -0.26100000
-2.742 2.94000000 -0.26100000
-2.732 2.98000000 -0.26100000
-2.722 3.03000000 -0.26100000
-2.712 3.08000000 -0.26100000
-2.702 3.13000000 -0.26100000
-2.692 3.19000000 -0.26100000
-2.682 3.25000000 -0.26100000
-2.672 3.33000000 -0.26100000
-2.662 3.39000000 -0.26100000
-2.652 3.47000000 -0.26200000
-2.642 3.55000000 -0.26300000
-2.632 3.63000000 -0.26500000
-2.622 3.73000000 -0.26700000
-2.612 3.81000000 -0.26900000
-2.602 3.89000000 -0.27200000
-2.592 3.99000000 -0.27500000
-2.582 4.07000000 -0.27900000
-2.572 4.17000000 -0.28400000
-2.562 4.25000000 -0.28900000
-2.552 4.33000000 -0.29500000
-2.542 4.41000000 -0.30200000
-2.532 4.49000000 -0.31000000
-2.522 4.56000000 -0.31800000
-2.512 4.63000000 -0.32600000
-2.502 4.69000000 -0.33600000
-2.492 4.74000000 -0.34700000
-2.482 4.78000000 -0.35800000
-2.472 4.82000000 -0.37000000
-2.462 4.85000000 -0.38300000
-2.452 4.86000000 -0.39700000
-2.442 4.87000000 -0.41100000
-2.432 4.87000000 -0.42500000
-2.422 4.86000000 -0.44100000
-2.412 4.84000000 -0.45700000
-2.402 4.81000000 -0.47400000
-2.392 4.77000000 -0.49000000
-2.382 4.73000000 -0.50800000
-2.372 4.67000000 -0.52400000
-2.362 4.61000000 -0.54200000
-2.352 4.55000000 -0.55900000
-2.342 4.47000000 -0.57600000
-2.332 4.40000000 -0.59300000
-2.322 4.31000000 -0.60900000
-2.312 4.23000000 -0.62500000
-2.302 4.15000000 -0.63900000
-2.292 4.07000000 -0.65400000
-2.282 3.97000000 -0.66700000
-2.272 3.89000000 -0.67900000
-2.262 3.79000000 -0.69100000
-2.252 3.71000000 -0.70100000
-2.242 3.63000000 -0.70900000
-2.232 3.55000000 -0.71700000
-2.222 3.47000000 -0.72300000
-2.212 3.39000000 -0.72900000
-2.202 3.33000000 -0.73300000
-2.192 3.25000000 -0.73500000
-2.182 3.19000000 -0.73500000
-2.172 3.13000000 -0.73600000
-2.162 3.07000000 -0.73500000
-2.152 3.02000000 -0.73300000
-2.142 2.97000000 -0.73000000
-2.132 2.93000000 -0.72600000
-2.122 2.88000000 -0.72000000
-2.112 2.84000000 -0.71500000
-2.102 2.80000000 -0.70900000
-2.092 2.77000000 -0.70200000
-2.082 2.73000000 -0.69500000
-2.072 2.70000000 -0.68800000
-2.062 2.67000000 -0.68100000
-2.052 2.64000000 -0.67300000
-2.042 2.61000000 -0.66500000
-2.032 2.58000000 -0.65700000
-2.022 2.55000000 -0.65000000
-2.012 2.52000000 -0.64200000
-2.002 2.49000000 -0.63400000
-1.992 2.46000000 -0.62700000
-1.982 2.43000000 -0.62000000
-1.972 2.39000000 -0.61300000
-1.962 2.36000000 -0.60600000
-1.952 2.33000000 -0.60000000
-1.942 2.29000000 -0.59300000
-1.932 2.26000000 -0.58700000
-1.922 2.22000000 -0.58100000
-1.912 2.19000000 -0.57500000
-1.902 2.15000000 -0.56900000
-1.892 2.12000000 -0.56300000
-1.882 2.08000000 -0.55700000
-1.872 2.04000000 -0.55100000
-1.862 2.01000000 -0.54500000
-1.852 1.97400000 -0.53900000
-1.842 1.93800000 -0.53300000
-1.832 1.90500000 -0.52700000
-1.822 1.87300000 -0.52100000
-1.812 1.84000000 -0.51400000
-1.802 1.80800000 -0.50700000
-1.792 1.77800000 -0.50000000
-1.782 1.74900000 -0.49300000
-1.772 1.72100000 -0.48600000
-1.762 1.69400000 -0.47800000
-1.752 1.66800000 -0.47000000
-1.742 1.64200000 -0.46300000
-1.732 1.61700000 -0.45600000
-1.722 1.59300000 -0.44800000
-1.712 1.57100000 -0.44000000
-1.702 1.54800000 -0.43200000
-1.692 1.52600000 -0.42400000
-1.682 1.50600000 -0.41600000
-1.672 1.48500000 -0.40900000
-1.662 1.46500000 -0.40100000
-1.652 1.44500000 -0.39400000
-1.642 1.42600000 -0.38700000
-1.632 1.40700000 -0.38100000
-1.622 1.38900000 -0.37500000
-1.612 1.37100000 -0.36900000
-1.602 1.35400000 -0.36300000
-1.592 1.33700000 -0.35700000
-1.582 1.32100000 -0.35300000
-1.572 1.30700000 -0.34900000
-1.562 1.29200000 -0.34500000
-1.552 1.27900000 -0.34100000
-1.542 1.26600000 -0.33700000
-1.532 1.25500000 -0.33500000
-1.522 1.24400000 -0.33200000
-1.512 1.23600000 -0.32900000
-1.502 1.22800000 -0.32700000
-1.492 1.22000000 -0.32600000
-1.482 1.21600000 -0.32400000
-1.472 1.21100000 -0.32300000
-1.462 1.20800000 -0.32100000
-1.452 1.20700000 -0.31900000
-1.442 1.20600000 -0.31800000
-1.432 1.20700000 -0.31700000
-1.422 1.20900000 -0.31500000
-1.412 1.21100000 -0.31300000
-1.402 1.21500000 -0.31100000
-1.392 1.21700000 -0.30900000
-1.382 1.22100000 -0.30700000
-1.372 1.22600000 -0.30500000
-1.362 1.23100000 -0.30300000
-1.352 1.23500000 -0.30100000
-1.342 1.23900000 -0.29800000
-1.332 1.24200000 -0.29500000
-1.322 1.24500000 -0.29300000
-1.312 1.24600000 -0.28900000
-1.302 1.24700000 -0.28500000
-1.292 1.24700000 -0.28300000
-1.282 1.24600000 -0.27900000
-1.272 1.24400000 -0.27500000
-1.262 1.24000000 -0.27300000
-1.252 1.23500000 -0.26900000
-1.242 1.22900000 -0.26500000
-1.232 1.22200000 -0.26100000
-1.222 1.21400000 -0.25900000
-1.212 1.20400000 -0.25500000
-1.202 1.19400000 -0.25100000
-1.192 1.18400000 -0.24900000
-1.182 1.17200000 -0.24500000
-1.172 1.16000000 -0.24200000
-1.162 1.14800000 -0.23900000
-1.152 1.13600000 -0.23700000
-1.142 1.12300000 -0.23300000
-1.132 1.11200000 -0.23100000
-1.122 1.10000000 -0.22900000
-1.112 1.08900000 -0.22500000
-1.102 1.07900000 -0.22300000
-1.092 1.07000000 -0.22100000
-1.082 1.06100000 -0.21900000
-1.072 1.05400000 -0.21600000
-1.062 1.04800000 -0.21300000
-1.052 1.04300000 -0.21100000
-1.042 1.03900000 -0.20900000
-1.032 1.03500000 -0.20700000
-1.022 1.03300000 -0.20400000
-1.012 1.03100000 -0.20100000
-1.002 1.02900000 -0.19910000
-0.992 1.02900000 -0.19650000
-0.982 1.02900000 -0.19380000
-0.972 1.02900000 -0.19110000
-0.962 1.02900000 -0.18830000
-0.952 1.02900000 -0.18530000
-0.942 1.02900000 -0.18240000
-0.932 1.02700000 -0.17930000
-0.922 1.02500000 -0.17620000
-0.912 1.02300000 -0.17290000
-0.902 1.01900000 -0.16960000
-0.892 1.01300000 -0.16620000
-0.882 1.00700000 -0.16270000
-0.872 0.99900000 -0.15920000
-0.862 0.99100000 -0.15560000
-0.852 0.97900000 -0.15200000
-0.842 0.96700000 -0.14840000
-0.832 0.95500000 -0.14460000
-0.822 0.93900000 -0.14090000
-0.812 0.92300000 -0.13720000
-0.802 0.90700000 -0.13350000
-0.792 0.88900000 -0.12970000
-0.782 0.87100000 -0.12610000
-0.772 0.85100000 -0.12250000
-0.762 0.83200000 -0.11890000
-0.752 0.81300000 -0.11540000
-0.742 0.79300000 -0.11200000
-0.732 0.77300000 -0.10880000
-0.722 0.75300000 -0.10560000
-0.712 0.73500000 -0.10260000
-0.702 0.71700000 -0.09970000
-0.692 0.69900000 -0.09690000
-0.682 0.68100000 -0.09430000
-0.672 0.66500000 -0.09170000
-0.662 0.65000000 -0.08950000
-0.652 0.63500000 -0.08730000
-0.642 0.62100000 -0.08530000
-0.632 0.60900000 -0.08340000
-0.622 0.59700000 -0.08160000
-0.612 0.58500000 -0.08000000
-0.602 0.57300000 -0.07850000
-0.592 0.56300000 -0.07710000
-0.582 0.55300000 -0.07570000
-0.572 0.54100000 -0.07440000
-0.562 0.53100000 -0.07320000
-0.552 0.52100000 -0.07200000
-0.542 0.51100000 -0.07080000
-0.532 0.50100000 -0.06960000
-0.522 0.48900000 -0.06840000
-0.512 0.47800000 -0.06720000
-0.502 0.46600000 -0.06600000
-0.492 0.45300000 -0.06460000
-0.482 0.44100000 -0.06320000
-0.472 0.42700000 -0.06180000
-0.462 0.41300000 -0.06020000
-0.452 0.39900000 -0.05860000
-0.442 0.38400000 -0.05700000
-0.432 0.36900000 -0.05520000
-0.422 0.35300000 -0.05340000
-0.412 0.33700000 -0.05140000
-0.402 0.32100000 -0.04940000
-0.392 0.30400000 -0.04740000
-0.382 0.28800000 -0.04540000
-0.372 0.27200000 -0.04320000
-0.362 0.25500000 -0.04100000
-0.352 0.23900000 -0.03900000
-0.342 0.22400000 -0.03680000
-0.332 0.20800000 -0.03460000
-0.322 0.19290000 -0.03240000
-0.312 0.17830000 -0.03040000
-0.302 0.16430000 -0.02820000
-0.292 0.15090000 -0.02620000
-0.282 0.13800000 -0.02420000
-0.272 0.12580000 -0.02240000
-0.262 0.11440000 -0.02060000
-0.252 0.10350000 -0.01883000
-0.242 0.09340000 -0.01718000
-0.232 0.08390000 -0.01561000
-0.222 0.07510000 -0.01414000
-0.212 0.06710000 -0.01275000
-0.202 0.05970000 -0.01146000
-0.192 0.05290000 -0.01026000
-0.182 0.04660000 -0.00915000
-0.172 0.04090000 -0.00813000
-0.162 0.03590000 -0.00720000
-0.152 0.03130000 -0.00635000
-0.142 0.02720000 -0.00558000
-0.132 0.02360000 -0.00488000
-0.122 0.02040000 -0.00425000
-0.112 0.01749000 -0.00369000
-0.102 0.01497000 -0.00319000
-0.092 0.01277000 -0.00275000
-0.082 0.01085000 -0.00236000
-0.072 0.00918000 -0.00202000
-0.062 0.00774000 -0.00171400
-0.052 0.00650000 -0.00145300
-0.042 0.00543000 -0.00122600
-0.032 0.00453000 -0.00103100
-0.022 0.00376000 -0.00086300
-0.012 0.00311000 -0.00071900
-0.002 0.00256000 -0.00059700
0.008 0.00210000 -0.00049400
0.018 0.00171800 -0.00040700
0.028 0.00140100 -0.00033300
0.038 0.00114200 -0.00027200
0.048 0.00093100 -0.00022200
0.058 0.00076100 -0.00017940
0.068 0.00062800 -0.00014490
0.078 0.00052600 -0.00011660
0.088 0.00045300 -0.00009360
0.098 0.00040800 -0.00007500
0.108 0.00038800 -0.00006030
0.118 0.00039500 -0.00004860
0.128 0.00043100 -0.00003970
0.138 0.00050000 -0.00003290
0.148 0.00060700 -0.00002830
0.158 0.00076000 -0.00002550
0.168 0.00096900 -0.00002430
0.178 0.00124900 -0.00002490
0.188 0.00161600 -0.00002710
0.198 0.00209000 -0.00003130
0.208 0.00271000 -0.00003760
0.218 0.00348000 -0.00004640
0.228 0.00447000 -0.00005800
0.238 0.00571000 -0.00007310
0.248 0.00727000 -0.00009250
0.258 0.00920000 -0.00011690
0.268 0.01160000 -0.00014750
0.278 0.01456000 -0.00018550
0.288 0.01820000 -0.00023300
0.298 0.02260000 -0.00028900
0.308 0.02800000 -0.00036000
0.318 0.03450000 -0.00044500
0.328 0.04230000 -0.00054800
0.338 0.05160000 -0.00067100
0.348 0.06260000 -0.00081700
0.358 0.07570000 -0.00099200
0.368 0.09100000 -0.00119800
0.378 0.10910000 -0.00144000
0.388 0.13000000 -0.00172300
0.398 0.15420000 -0.00205000
0.408 0.18220000 -0.00243000
0.418 0.21400000 -0.00287000
0.428 0.25100000 -0.00337000
0.438 0.29200000 -0.00394000
0.448 0.33800000 -0.00458000
0.458 0.39000000 -0.00530000
0.468 0.44900000 -0.00612000
0.478 0.51300000 -0.00703000
0.488 0.58400000 -0.00803000
0.498 0.66200000 -0.00913000
0.508 0.74700000 -0.01033000
0.518 0.83900000 -0.01164000
0.528 0.93800000 -0.01305000
0.538 1.04400000 -0.01458000
0.548 1.15700000 -0.01620000
0.558 1.27700000 -0.01794000
0.568 1.40300000 -0.01976000
0.578 1.53600000 -0.02170000
0.588 1.67200000 -0.02370000
0.598 1.81400000 -0.02570000
0.608 1.95800000 -0.02790000
0.618 2.10000000 -0.03010000
0.628 2.26000000 -0.03220000
0.638 2.40000000 -0.03440000
0.648 2.55000000 -0.03660000
0.658 2.70000000 -0.03870000
0.668 2.85000000 -0.04090000
0.678 2.99000000 -0.04290000
0.688 3.12000000 -0.04490000
0.698 3.25000000 -0.04670000
0.708 3.36000000 -0.04850000
0.718 3.48000000 -0.05010000
0.728 3.58000000 -0.05150000
0.738 3.66000000 -0.05280000
0.748 3.75000000 -0.05380000
0.758 3.81000000 -0.05470000
0.768 3.87000000 -0.05540000
0.778 3.90000000 -0.05590000
0.788 3.94000000 -0.05610000
0.798 3.95000000 -0.05620000
0.808 3.95000000 -0.05610000
0.818 3.94000000 -0.05570000
0.828 3.92000000 -0.05510000
0.838 3.89000000 -0.05450000
0.848 3.85000000 -0.05350000
0.858 3.79000000 -0.05250000
0.868 3.72000000 -0.05130000
0.878 3.65000000 -0.04990000
0.888 3.57000000 -0.04850000
0.898 3.49000000 -0.04690000
0.908 3.39000000 -0.04530000
0.918 3.29000000 -0.04360000
0.928 3.18000000 -0.04190000
0.938 3.08000000 -0.04010000
0.948 2.97000000 -0.03820000
0.958 2.86000000 -0.03640000
0.968 2.75000000 -0.03450000
0.978 2.63000000 -0.03270000
0.988 2.51000000 -0.03090000
0.998 2.40000000 -0.02910000
1.008 2.28000000 -0.02740000
1.018 2.17000000 -0.02570000
1.028 2.06000000 -0.02410000
1.038 1.94200000 -0.02250000
1.048 1.83200000 -0.02090000
1.058 1.72400000 -0.01945000
1.068 1.61800000 -0.01803000
1.078 1.51500000 -0.01667000
1.088 1.41500000 -0.01538000
1.098 1.31700000 -0.01415000
1.108 1.22300000 -0.01298000
1.118 1.13300000 -0.01188000
1.128 1.04500000 -0.01085000
1.138 0.96300000 -0.00987000
1.148 0.88300000 -0.00896000
1.158 0.80700000 -0.00811000
1.168 0.73600000 -0.00731000
1.178 0.66800000 -0.00658000
1.188 0.60500000 -0.00589000
1.198 0.54500000 -0.00527000
1.208 0.49000000 -0.00469000
1.218 0.43900000 -0.00417000
1.228 0.39100000 -0.00369000
1.238 0.34800000 -0.00325000
1.248 0.30700000 -0.00285000
1.258 0.27200000 -0.00249000
1.268 0.23800000 -0.00217000
1.278 0.20800000 -0.00188700
1.288 0.18120000 -0.00163100
1.298 0.15710000 -0.00140500
1.308 0.13560000 -0.00120600
1.318 0.11660000 -0.00103000
1.328 0.09980000 -0.00087600
1.338 0.08510000 -0.00074200
1.348 0.07220000 -0.00062700
1.358 0.06100000 -0.00052600
1.368 0.05130000 -0.00044000
1.378 0.04290000 -0.00036700
1.388 0.03580000 -0.00030400
1.398 0.02980000 -0.00025100
1.408 0.02450000 -0.00020600
1.418 0.02019000 -0.00016870
1.428 0.01653000 -0.00013750
1.438 0.01347000 -0.00011160
1.448 0.01094000 -0.00009000
1.458 0.00882000 -0.00007230
1.468 0.00710000 -0.00005790
1.478 0.00567000 -0.00004610
1.488 0.00452000 -0.00003660
1.498 0.00359000 -0.00002890
1.508 0.00283000 -0.00002270
1.518 0.00222000 -0.00001773
1.528 0.00173500 -0.00001380
1.538 0.00135000 -0.00001069
1.548 0.00104500 -0.00000825
1.558 0.00080500 -0.00000633
1.568 0.00061800 -0.00000484
1.578 0.00047100 -0.00000369
1.588 0.00035900 -0.00000280
1.598 0.00027100 -0.00000212
1.608 0.00020400 -0.00000162
1.618 0.00015280 -0.00000124
1.628 0.00011390 -0.00000098
1.638 0.00008450 -0.00000080
1.648 0.00006240 -0.00000071
1.658 0.00004590 -0.00000069
1.668 0.00003360 -0.00000076
1.678 0.00002440 -0.00000093
1.688 0.00001770 -0.00000123
1.698 0.00001276 -0.00000169
1.708 0.00000916 -0.00000237
1.718 0.00000654 -0.00000337
1.728 0.00000465 -0.00000479
1.738 0.00000330 -0.00000680
1.748 0.00000232 -0.00000965
1.758 0.00000163 -0.00001361
1.768 0.00000115 -0.00001913
1.778 0.00000081 -0.00002670
1.788 0.00000057 -0.00003730
1.798 0.00000041 -0.00005180
1.808 0.00000031 -0.00007140
1.818 0.00000025 -0.00009810
1.828 0.00000023 -0.00013430
1.838 0.00000023 -0.00018280
1.848 0.00000026 -0.00024700
1.858 0.00000031 -0.00033400
1.868 0.00000039 -0.00044900
1.878 0.00000050 -0.00060000
1.888 0.00000065 -0.00079900
1.898 0.00000085 -0.00105800
1.908 0.00000111 -0.00139500
1.918 0.00000144 -0.00183100
1.928 0.00000187 -0.00239000
1.938 0.00000241 -0.00311000
1.948 0.00000311 -0.00403000
1.958 0.00000399 -0.00520000
1.968 0.00000509 -0.00667000
1.978 0.00000646 -0.00853000
1.988 0.00000817 -0.01084000
1.998 0.00001029 -0.01373000
2.008 0.00001290 -0.01732000
2.018 0.00001611 -0.02170000
2.028 0.00001997 -0.02710000
2.038 0.00002470 -0.03380000
2.048 0.00003050 -0.04190000
2.058 0.00003740 -0.05160000
2.068 0.00004570 -0.06350000
2.078 0.00005560 -0.07770000
2.088 0.00006720 -0.09450000
2.098 0.00008120 -0.11460000
2.108 0.00009750 -0.13830000
2.118 0.00011660 -0.16620000
2.128 0.00013900 -0.19900000
2.138 0.00016490 -0.23700000
2.148 0.00019480 -0.28100000
2.158 0.00022900 -0.33300000
2.168 0.00026900 -0.39100000
2.178 0.00031300 -0.45800000
2.188 0.00036500 -0.53500000
2.198 0.00042300 -0.62200000
2.208 0.00048800 -0.71900000
2.218 0.00056200 -0.83000000
2.228 0.00064400 -0.95200000
2.238 0.00073400 -1.08900000
2.248 0.00083500 -1.24100000
2.258 0.00094700 -1.40700000
2.268 0.00106800 -1.59000000
2.278 0.00120200 -1.78900000
2.288 0.00134700 -2.00800000
2.298 0.00150500 -2.23000000
2.308 0.00167600 -2.49000000
2.318 0.00185900 -2.75000000
2.328 0.00205000 -3.05000000
2.338 0.00227000 -3.35000000
2.348 0.00249000 -3.67000000
2.358 0.00271000 -4.00000000
2.368 0.00297000 -4.34000000
2.378 0.00322000 -4.70000000
2.388 0.00349000 -5.08000000
2.398 0.00377000 -5.46000000
2.408 0.00406000 -5.86000000
2.418 0.00434000 -6.25000000
2.428 0.00464000 -6.65000000
2.438 0.00495000 -7.05000000
2.448 0.00526000 -7.45000000
2.458 0.00557000 -7.84000000
2.468 0.00587000 -8.22000000
2.478 0.00617000 -8.60000000
2.488 0.00647000 -8.96000000
2.498 0.00676000 -9.31000000
2.508 0.00704000 -9.64000000
2.518 0.00732000 -9.94000000
2.528 0.00758000 -10.24000000
2.538 0.00782000 -10.50000000
2.548 0.00805000 -10.74000000
2.558 0.00825000 -10.96000000
2.568 0.00843000 -11.14000000
2.578 0.00861000 -11.30000000
2.588 0.00875000 -11.44000000
2.598 0.00887000 -11.54000000
2.608 0.00897000 -11.62000000
2.618 0.00904000 -11.68000000
2.628 0.00910000 -11.71000000
2.638 0.00914000 -11.71000000
2.648 0.00914000 -11.71000000
2.658 0.00914000 -11.67000000
2.668 0.00910000 -11.63000000
2.678 0.00906000 -11.57000000
2.688 0.00900000 -11.50000000
2.698 0.00892000 -11.42000000
2.708 0.00882000 -11.34000000
2.718 0.00872000 -11.25000000
2.728 0.00861000 -11.17000000
2.738 0.00849000 -11.09000000
2.748 0.00835000 -11.01000000
2.758 0.00823000 -10.94000000
2.768 0.00809000 -10.86000000
2.778 0.00795000 -10.81000000
2.788 0.00780000 -10.75000000
2.798 0.00766000 -10.71000000
2.808 0.00752000 -10.68000000
2.818 0.00738000 -10.66000000
2.828 0.00723000 -10.64000000
2.838 0.00709000 -10.62000000
2.848 0.00695000 -10.62000000
2.858 0.00681000 -10.62000000
2.868 0.00667000 -10.63000000
2.878 0.00653000 -10.63000000
2.888 0.00639000 -10.62000000
2.898 0.00625000 -10.62000000
2.908 0.00610000 -10.60000000
2.918 0.00596000 -10.58000000
2.928 0.00581000 -10.55000000
2.938 0.00567000 -10.50000000
2.948 0.00552000 -10.44000000
2.958 0.00536000 -10.36000000
2.968 0.00521000 -10.27000000
2.978 0.00506000 -10.15000000
2.988 0.00490000 -10.01000000
2.998 0.00472000 -9.85000000
3.008 0.00456000 -9.67000000
3.018 0.00439000 -9.47000000
3.028 0.00422000 -9.24000000
3.038 0.00404000 -9.00000000
3.048 0.00387000 -8.73000000
3.058 0.00369000 -8.45000000
3.068 0.00351000 -8.14000000
3.078 0.00333000 -7.84000000
3.088 0.00316000 -7.50000000
3.098 0.00298000 -7.16000000
3.108 0.00281000 -6.81000000
3.118 0.00263000 -6.46000000
3.128 0.00247000 -6.10000000
3.138 0.00229000 -5.73000000
3.148 0.00213000 -5.37000000
3.158 0.00198000 -5.03000000
3.168 0.00182900 -4.67000000
3.178 0.00168400 -4.33000000
3.188 0.00154400 -4.00000000
3.198 0.00141100 -3.68000000
3.208 0.00128500 -3.36000000
3.218 0.00116600 -3.06000000
3.228 0.00105400 -2.78000000
3.238 0.00094900 -2.52000000
3.248 0.00085100 -2.27000000
3.258 0.00076100 -2.03000000
3.268 0.00067800 -1.81600000
3.278 0.00060100 -1.61500000
3.288 0.00053100 -1.43000000
3.298 0.00046700 -1.26000000
3.308 0.00040800 -1.10600000
3.318 0.00035600 -0.96700000
3.328 0.00031000 -0.84100000
3.338 0.00026800 -0.72900000
3.348 0.00023100 -0.62900000
3.358 0.00019780 -0.54100000
3.368 0.00016890 -0.46200000
3.378 0.00014370 -0.39300000
3.388 0.00012160 -0.33400000
3.398 0.00010250 -0.28100000
3.408 0.00008610 -0.23600000
3.418 0.00007190 -0.19740000
3.428 0.00005980 -0.16430000
3.438 0.00004960 -0.13620000
3.448 0.00004090 -0.11230000
3.458 0.00003360 -0.09220000
3.468 0.00002740 -0.07540000
3.478 0.00002230 -0.06130000
3.488 0.00001807 -0.04970000
3.498 0.00001457 -0.04000000
3.508 0.00001170 -0.03220000
3.518 0.00000935 -0.02570000
3.528 0.00000743 -0.02040000
3.538 0.00000588 -0.01615000
3.548 0.00000464 -0.01273000
3.558 0.00000363 -0.00998000
3.568 0.00000284 -0.00779000
3.578 0.00000221 -0.00605000
3.588 0.00000171 -0.00468000
3.598 0.00000131 -0.00360000
3.608 0.00000101 -0.00276000
3.618 0.00000077 -0.00211000
3.628 0.00000058 -0.00159500
3.638 0.00000044 -0.00120500
3.648 0.00000033 -0.00090500
3.658 0.00000025 -0.00067800
3.668 0.00000019 -0.00050500
3.678 0.00000014 -0.00037400
3.688 0.00000010 -0.00027600
3.698 0.00000007 -0.00020300
3.708 0.00000005 -0.00014790
3.718 0.00000004 -0.00010760


==> 1ht-af-top-0.dat <==
  x y1 y2
-5.582 0.00000000 -0.00000000
-5.572 0.00000000 -0.00000000
-5.562 0.00000000 -0.00000000
-5.552 0.00000000 -0.00000000
-5.542 0.00000000 -0.00000001
-5.532 0.00000000 -0.00000001
-5.522 0.00000000 -0.00000002
-5.512 0.00000000 -0.00000002
-5.502 0.00000000 -0.00000003
-5.492 0.00000000 -0.00000005
-5.482 0.00000000 -0.00000007
-5.472 0.00000000 -0.00000010
-5.462 0.00000000 -0.00000015
-5.452 0.00000000 -0.00000021
-5.442 0.00000000 -0.00000030
-5.432 0.00000001 -0.00000043
-5.422 0.00000001 -0.00000060
-5.412 0.00000001 -0.00000084
-5.402 0.00000002 -0.00000118
-5.392 0.00000002 -0.00000165
-5.382 0.00000003 -0.00000228
-5.372 0.00000004 -0.00000314
-5.362 0.00000006 -0.00000432
-5.352 0.00000008 -0.00000590
-5.342 0.00000010 -0.00000803
-5.332 0.00000014 -0.00001085
-5.322 0.00000019 -0.00001462
-5.312 0.00000025 -0.00001961
-5.302 0.00000034 -0.00002620
-5.292 0.00000044 -0.00003480
-5.282 0.00000059 -0.00004590
-5.272 0.00000077 -0.00006050
-5.262 0.00000101 -0.00007910
-5.252 0.00000131 -0.00010330
-5.242 0.00000169 -0.00013390
-5.232 0.00000218 -0.00017300
-5.222 0.00000279 -0.00022200
-5.212 0.00000356 -0.00028400
-5.202 0.00000452 -0.00036200
-5.192 0.00000572 -0.00045900
-5.182 0.00000720 -0.00057900
-5.172 0.00000901 -0.00072800
-5.162 0.00001124 -0.00090900
-5.152 0.00001395 -0.00113300
-5.142 0.00001723 -0.00140300
-5.132 0.00002120 -0.00173000
-5.122 0.00002600 -0.00212000
-5.112 0.00003160 -0.00260000
-5.102 0.00003830 -0.00316000
-5.092 0.00004630 -0.00382000
-5.082 0.00005560 -0.00460000
-5.072 0.00006650 -0.00552000
-5.062 0.00007930 -0.00659000
-5.052 0.00009400 -0.00783000
-5.042 0.00011090 -0.00927000
-5.032 0.00013040 -0.01093000
-5.022 0.00015260 -0.01281000
-5.012 0.00017780 -0.01496000
-5.002 0.00020600 -0.01738000
-4.992 0.00023800 -0.02010000
-4.982 0.00027400 -0.02320000
-4.972 0.00031400 -0.02660000
-4.962 0.00035800 -0.03040000
-4.952 0.00040600 -0.03450000
-4.942 0.00045900 -0.03900000
-4.932 0.00051700 -0.04400000
-4.922 0.00058000 -0.04940000
-4.912 0.00064800 -0.05520000
-4.902 0.00072100 -0.06140000
-4.892 0.00080000 -0.06800000
-4.882 0.00088400 -0.07510000
-4.872 0.00097300 -0.08250000
-4.862 0.00106800 -0.09020000
-4.852 0.00116900 -0.09830000
-4.842 0.00127300 -0.10670000
-4.832 0.00138500 -0.11530000
-4.822 0.00150100 -0.12410000
-4.812 0.00162400 -0.13310000
-4.802 0.00175300 -0.14210000
-4.792 0.00188700 -0.15130000
-4.782 0.00202000 -0.16050000
-4.772 0.00218000 -0.16960000
-4.762 0.00233000 -0.17870000
-4.752 0.00250000 -0.18750000
-4.742 0.00266000 -0.19620000
-4.732 0.00286000 -0.20400000
-4.722 0.00304000 -0.21300000
-4.712 0.00326000 -0.22000000
-4.702 0.00348000 -0.22800000
-4.692 0.00372000 -0.23600000
-4.682 0.00398000 -0.24200000
-4.672 0.00426000 -0.24900000
-4.662 0.00456000 -0.25600000
-4.652 0.00488000 -0.26200000
-4.642 0.00522000 -0.26700000
-4.632 0.00560000 -0.27200000
-4.622 0.00602000 -0.27800000
-4.612 0.00646000 -0.28400000
-4.602 0.00694000 -0.28800000
-4.592 0.00744000 -0.29400000
-4.582 0.00800000 -0.29800000
-4.572 0.00858000 -0.30400000
-4.562 0.00922000 -0.30800000
-4.552 0.00988000 -0.31400000
-4.542 0.01059000 -0.32000000
-4.532 0.01134000 -0.32500000
-4.522 0.01212000 -0.33000000
-4.512 0.01294000 -0.33700000
-4.502 0.01378000 -0.34400000
-4.492 0.01466000 -0.35000000
-4.482 0.01556000 -0.35700000
-4.472 0.01650000 -0.36400000
-4.462 0.01744000 -0.37200000
-4.452 0.01840000 -0.38000000
-4.442 0.01936000 -0.38800000
-4.432 0.02040000 -0.39600000
-4.422 0.02130000 -0.40400000
-4.412 0.02220000 -0.41200000
-4.402 0.02320000 -0.42200000
-4.392 0.02420000 -0.43000000
-4.382 0.02500000 -0.43900000
-4.372 0.02580000 -0.44800000
-4.362 0.02660000 -0.45800000
-4.352 0.02740000 -0.46700000
-4.342 0.02820000 -0.47600000
-4.332 0.02890000 -0.48600000
-4.322 0.02960000 -0.49700000
-4.312 0.03020000 -0.50700000
-4.302 0.03060000 -0.51800000
-4.292 0.03120000 -0.53000000
-4.282 0.03160000 -0.54300000
-4.272 0.03200000 -0.55600000
-4.262 0.03220000 -0.57000000
-4.252 0.03260000 -0.58500000
-4.242 0.03280000 -0.60200000
-4.232 0.03300000 -0.62000000
-4.222 0.03320000 -0.63900000
-4.212 0.03340000 -0.66100000
-4.202 0.03360000 -0.68300000
-4.192 0.03380000 -0.70900000
-4.182 0.03400000 -0.73500000
-4.172 0.03420000 -0.76300000
-4.162 0.03440000 -0.79500000
-4.152 0.03460000 -0.82700000
-4.142 0.03500000 -0.86300000
-4.132 0.03520000 -0.89900000
-4.122 0.03560000 -0.93800000
-4.112 0.03600000 -0.97800000
-4.102 0.03660000 -1.02000000
-4.092 0.03700000 -1.06400000
-4.082 0.03760000 -1.10800000
-4.072 0.03830000 -1.15300000
-4.062 0.03900000 -1.19900000
-4.052 0.03980000 -1.24500000
-4.042 0.04050000 -1.29100000
-4.032 0.04140000 -1.33600000
-4.022 0.04220000 -1.38200000
-4.012 0.04300000 -1.42400000
-4.002 0.04400000 -1.46800000
-3.992 0.04480000 -1.50800000
-3.982 0.04580000 -1.54600000
-3.972 0.04660000 -1.58300000
-3.962 0.04740000 -1.61700000
-3.952 0.04840000 -1.64800000
-3.942 0.04920000 -1.67800000
-3.932 0.04990000 -1.70400000
-3.922 0.05060000 -1.72600000
-3.912 0.05140000 -1.74800000
-3.902 0.05200000 -1.76600000
-3.892 0.05260000 -1.78100000
-3.882 0.05320000 -1.79400000
-3.872 0.05360000 -1.80400000
-3.862 0.05420000 -1.81300000
-3.852 0.05460000 -1.82000000
-3.842 0.05490000 -1.82500000
-3.832 0.05520000 -1.82900000
-3.822 0.05560000 -1.83100000
-3.812 0.05580000 -1.83300000
-3.802 0.05620000 -1.83500000
-3.792 0.05640000 -1.83700000
-3.782 0.05660000 -1.83700000
-3.772 0.05700000 -1.83900000
-3.762 0.05720000 -1.84100000
-3.752 0.05750000 -1.84300000
-3.742 0.05780000 -1.84500000
-3.732 0.05820000 -1.84900000
-3.722 0.05850000 -1.85200000
-3.712 0.05890000 -1.85700000
-3.702 0.05940000 -1.86200000
-3.692 0.05980000 -1.86800000
-3.682 0.06040000 -1.87400000
-3.672 0.06100000 -1.88100000
-3.662 0.06160000 -1.88800000
-3.652 0.06230000 -1.89600000
-3.642 0.06300000 -1.90300000
-3.632 0.06380000 -1.91100000
-3.622 0.06470000 -1.91900000
-3.612 0.06560000 -1.92600000
-3.602 0.06660000 -1.93300000
-3.592 0.06770000 -1.94100000
-3.582 0.06870000 -1.94700000
-3.572 0.06990000 -1.95300000
-3.562 0.07110000 -1.95900000
-3.552 0.07240000 -1.96500000
-3.542 0.07370000 -1.97100000
-3.532 0.07510000 -1.97500000
-3.522 0.07650000 -1.98000000
-3.512 0.07810000 -1.98500000
-3.502 0.07970000 -1.98900000
-3.492 0.08130000 -1.99300000
-3.482 0.08290000 -1.99700000
-3.472 0.08470000 -2.00000000
-3.462 0.08650000 -2.00000000
-3.452 0.08830000 -2.02000000
-3.442 0.09030000 -2.02000000
-3.432 0.09220000 -2.02000000
-3.422 0.09430000 -2.04000000
-3.412 0.09630000 -2.04000000
-3.402 0.09850000 -2.05000000
-3.392 0.10070000 -2.06000000
-3.382 0.10310000 -2.08000000
-3.372 0.10550000 -2.09000000
-3.362 0.10790000 -2.10000000
-3.352 0.11050000 -2.12000000
-3.342 0.11310000 -2.14000000
-3.332 0.11580000 -2.16000000
-3.322 0.11860000 -2.20000000
-3.312 0.12140000 -2.22000000
-3.302 0.12440000 -2.24000000
-3.292 0.12760000 -2.28000000
-3.282 0.13070000 -2.32000000
-3.272 0.13400000 -2.34000000
-3.262 0.13730000 -2.38000000
-3.252 0.14080000 -2.42000000
-3.242 0.14430000 -2.46000000
-3.232 0.14790000 -2.50000000
-3.222 0.15160000 -2.55000000
-3.212 0.15530000 -2.60000000
-3.202 0.15910000 -2.64000000
-3.192 0.16300000 -2.68000000
-3.182 0.16690000 -2.72000000
-3.172 0.17090000 -2.77000000
-3.162 0.17480000 -2.81000000
-3.152 0.17870000 -2.85000000
-3.142 0.18270000 -2.88000000
-3.132 0.18660000 -2.92000000
-3.122 0.19050000 -2.96000000
-3.112 0.19440000 -2.98000000
-3.102 0.19820000 -3.01000000
-3.092 0.20200000 -3.03000000
-3.082 0.20600000 -3.05000000
-3.072 0.21000000 -3.06000000
-3.062 0.21200000 -3.08000000
-3.052 0.21600000 -3.08000000
-3.042 0.22000000 -3.08000000
-3.032 0.22200000 -3.08000000
-3.022 0.22600000 -3.08000000
-3.012 0.22800000 -3.06000000
-3.002 0.23200000 -3.06000000
-2.992 0.23400000 -3.04000000
-2.982 0.23600000 -3.02000000
-2.972 0.23900000 -3.00000000
-2.962 0.24200000 -2.98000000
-2.952 0.24400000 -2.96000000
-2.942 0.24600000 -2.94000000
-2.932 0.24800000 -2.92000000
-2.922 0.25000000 -2.90000000
-2.912 0.25100000 -2.88000000
-2.902 0.25200000 -2.86000000
-2.892 0.25400000 -2.84000000
-2.882 0.25600000 -2.82000000
-2.872 0.25600000 -2.80000000
-2.862 0.25800000 -2.80000000
-2.852 0.25800000 -2.78000000
-2.842 0.26000000 -2.78000000
-2.832 0.26000000 -2.78000000
-2.822 0.26000000 -2.78000000
-2.812 0.26100000 -2.78000000
-2.802 0.26200000 -2.80000000
-2.792 0.26200000 -2.80000000
-2.782 0.26200000 -2.82000000
-2.772 0.26200000 -2.84000000
-2.762 0.26100000 -2.88000000
-2.752 0.26100000 -2.90000000
-2.742 0.26000000 -2.94000000
-2.732 0.26000000 -2.98000000
-2.722 0.26000000 -3.02000000
-2.712 0.26000000 -3.08000000
-2.702 0.26000000 -3.12000000
-2.692 0.26000000 -3.18000000
-2.682 0.26000000 -3.24000000
-2.672 0.26000000 -3.32000000
-2.662 0.26000000 -3.38000000
-2.652 0.26200000 -3.46000000
-2.642 0.26200000 -3.54000000
-2.632 0.26400000 -3.62000000
-2.622 0.26600000 -3.72000000
-2.612 0.26800000 -3.80000000
-2.602 0.27200000 -3.88000000
-2.592 0.27400000 -3.98000000
-2.582 0.27800000 -4.06000000
-2.572 0.28300000 -4.16000000
-2.562 0.28800000 -4.24000000
-2.552 0.29400000 -4.32000000
-2.542 0.30100000 -4.40000000
-2.532 0.30800000 -4.48000000
-2.522 0.31600000 -4.56000000
-2.512 0.32500000 -4.62000000
-2.502 0.33500000 -4.68000000
-2.492 0.34500000 -4.73000000
-2.482 0.35600000 -4.78000000
-2.472 0.36800000 -4.81000000
-2.462 0.38100000 -4.84000000
-2.452 0.39400000 -4.86000000
-2.442 0.40900000 -4.87000000
-2.432 0.42400000 -4.87000000
-2.422 0.43900000 -4.86000000
-2.412 0.45500000 -4.84000000
-2.402 0.47100000 -4.82000000
-2.392 0.48800000 -4.78000000
-2.382 0.50500000 -4.74000000
-2.372 0.52200000 -4.68000000
-2.362 0.54000000 -4.62000000
-2.352 0.55700000 -4.56000000
-2.342 0.57400000 -4.48000000
-2.332 0.59000000 -4.41000000
-2.322 0.60600000 -4.33000000
-2.312 0.62200000 -4.24000000
-2.302 0.63700000 -4.16000000
-2.292 0.65200000 -4.08000000
-2.282 0.66500000 -3.98000000
-2.272 0.67800000 -3.90000000
-2.262 0.68900000 -3.81000000
-2.252 0.69900000 -3.72000000
-2.242 0.70800000 -3.64000000
-2.232 0.71600000 -3.56000000
-2.222 0.72200000 -3.48000000
-2.212 0.72800000 -3.40000000
-2.202 0.73200000 -3.34000000
-2.192 0.73400000 -3.26000000
-2.182 0.73600000 -3.20000000
-2.172 0.73600000 -3.14000000
-2.162 0.73600000 -3.08000000
-2.152 0.73400000 -3.02000000
-2.142 0.73000000 -2.98000000
-2.132 0.72600000 -2.94000000
-2.122 0.72200000 -2.88000000
-2.112 0.71600000 -2.84000000
-2.102 0.71000000 -2.80000000
-2.092 0.70400000 -2.78000000
-2.082 0.69700000 -2.74000000
-2.072 0.69000000 -2.70000000
-2.062 0.68200000 -2.68000000
-2.052 0.67500000 -2.64000000
-2.042 0.66700000 -2.62000000
-2.032 0.65900000 -2.58000000
-2.022 0.65200000 -2.56000000
-2.012 0.64400000 -2.52000000
-2.002 0.63600000 -2.50000000
-1.992 0.62900000 -2.46000000
-1.982 0.62200000 -2.44000000
-1.972 0.61500000 -2.40000000
-1.962 0.60800000 -2.36000000
-1.952 0.60200000 -2.34000000
-1.942 0.59600000 -2.30000000
-1.932 0.58900000 -2.26000000
-1.922 0.58300000 -2.22000000
-1.912 0.57600000 -2.20000000
-1.902 0.57000000 -2.16000000
-1.892 0.56500000 -2.12000000
-1.882 0.55900000 -2.08000000
-1.872 0.55300000 -2.04000000
-1.862 0.54700000 -2.02000000
-1.852 0.54000000 -1.97800000
-1.842 0.53400000 -1.94300000
-1.832 0.52800000 -1.90900000
-1.822 0.52200000 -1.87700000
-1.812 0.51600000 -1.84300000
-1.802 0.50800000 -1.81300000
-1.792 0.50200000 -1.78200000
-1.782 0.49400000 -1.75300000
-1.772 0.48600000 -1.72400000
-1.762 0.48000000 -1.69700000
-1.752 0.47200000 -1.67000000
-1.742 0.46400000 -1.64500000
-1.732 0.45600000 -1.62000000
-1.722 0.44800000 -1.59600000
-1.712 0.44000000 -1.57300000
-1.702 0.43200000 -1.55100000
-1.692 0.42400000 -1.52900000
-1.682 0.41600000 -1.50800000
-1.672 0.40800000 -1.48800000
-1.662 0.40200000 -1.46800000
-1.652 0.39400000 -1.44800000
-1.642 0.38700000 -1.42900000
-1.632 0.38000000 -1.41100000
-1.622 0.37400000 -1.39300000
-1.612 0.36800000 -1.37500000
-1.602 0.36200000 -1.35800000
-1.592 0.35800000 -1.34200000
-1.582 0.35200000 -1.32600000
-1.572 0.34800000 -1.31100000
-1.562 0.34400000 -1.29700000
-1.552 0.34000000 -1.28400000
-1.542 0.33700000 -1.27100000
-1.532 0.33400000 -1.26100000
-1.522 0.33200000 -1.25000000
-1.512 0.32900000 -1.24100000
-1.502 0.32600000 -1.23300000
-1.492 0.32500000 -1.22700000
-1.482 0.32400000 -1.22100000
-1.472 0.32200000 -1.21700000
-1.462 0.32000000 -1.21400000
-1.452 0.31800000 -1.21300000
-1.442 0.31800000 -1.21100000
-1.432 0.31600000 -1.21300000
-1.422 0.31400000 -1.21300000
-1.412 0.31200000 -1.21600000
-1.402 0.31000000 -1.21900000
-1.392 0.30900000 -1.22300000
-1.382 0.30700000 -1.22700000
-1.372 0.30400000 -1.23100000
-1.362 0.30200000 -1.23500000
-1.352 0.30000000 -1.23900000
-1.342 0.29800000 -1.24200000
-1.332 0.29400000 -1.24500000
-1.322 0.29200000 -1.24700000
-1.312 0.28800000 -1.24900000
-1.302 0.28600000 -1.25000000
-1.292 0.28200000 -1.24900000
-1.282 0.27800000 -1.24900000
-1.272 0.27600000 -1.24500000
-1.262 0.27200000 -1.24100000
-1.252 0.26800000 -1.23700000
-1.242 0.26400000 -1.23100000
-1.232 0.26200000 -1.22300000
-1.222 0.25800000 -1.21500000
-1.212 0.25400000 -1.20500000
-1.202 0.25200000 -1.19500000
-1.192 0.24800000 -1.18300000
-1.182 0.24400000 -1.17100000
-1.172 0.24200000 -1.15900000
-1.162 0.23800000 -1.14700000
-1.152 0.23600000 -1.13500000
-1.142 0.23400000 -1.12300000
-1.132 0.23000000 -1.11100000
-1.122 0.22800000 -1.09900000
-1.112 0.22600000 -1.08800000
-1.102 0.22300000 -1.07700000
-1.092 0.22000000 -1.06800000
-1.082 0.21800000 -1.05900000
-1.072 0.21600000 -1.05200000
-1.062 0.21400000 -1.04500000
-1.052 0.21200000 -1.04000000
-1.042 0.20800000 -1.03600000
-1.032 0.20600000 -1.03300000
-1.022 0.20400000 -1.03000000
-1.012 0.20200000 -1.02800000
-1.002 0.19920000 -1.02700000
-0.992 0.19660000 -1.02700000
-0.982 0.19400000 -1.02700000
-0.972 0.19120000 -1.02700000
-0.962 0.18840000 -1.02700000
-0.952 0.18550000 -1.02700000
-0.942 0.18260000 -1.02700000
-0.932 0.17940000 -1.02600000
-0.922 0.17640000 -1.02400000
-0.912 0.17300000 -1.02100000
-0.902 0.16980000 -1.01800000
-0.892 0.16640000 -1.01300000
-0.882 0.16300000 -1.00700000
-0.872 0.15940000 -0.99900000
-0.862 0.15580000 -0.99100000
-0.852 0.15220000 -0.98000000
-0.842 0.14850000 -0.96900000
-0.832 0.14480000 -0.95500000
-0.822 0.14110000 -0.94100000
-0.812 0.13740000 -0.92500000
-0.802 0.13360000 -0.90900000
-0.792 0.12990000 -0.89100000
-0.782 0.12620000 -0.87200000
-0.772 0.12260000 -0.85300000
-0.762 0.11910000 -0.83300000
-0.752 0.11560000 -0.81400000
-0.742 0.11220000 -0.79500000
-0.732 0.10890000 -0.77500000
-0.722 0.10570000 -0.75500000
-0.712 0.10270000 -0.73700000
-0.702 0.09980000 -0.71800000
-0.692 0.09700000 -0.70000000
-0.682 0.09440000 -0.68300000
-0.672 0.09190000 -0.66700000
-0.662 0.08960000 -0.65100000
-0.652 0.08740000 -0.63700000
-0.642 0.08540000 -0.62300000
-0.632 0.08350000 -0.61000000
-0.622 0.08170000 -0.59700000
-0.612 0.08010000 -0.58600000
-0.602 0.07850000 -0.57400000
-0.592 0.07710000 -0.56400000
-0.582 0.07570000 -0.55300000
-0.572 0.07450000 -0.54200000
-0.562 0.07330000 -0.53200000
-0.552 0.07200000 -0.52200000
-0.542 0.07090000 -0.51200000
-0.532 0.06970000 -0.50100000
-0.522 0.06850000 -0.49000000
-0.512 0.06720000 -0.47800000
-0.502 0.06590000 -0.46600000
-0.492 0.06460000 -0.45400000
-0.482 0.06320000 -0.44200000
-0.472 0.06170000 -0.42800000
-0.462 0.06020000 -0.41400000
-0.452 0.05860000 -0.40000000
-0.442 0.05690000 -0.38400000
-0.432 0.05510000 -0.37000000
-0.422 0.05330000 -0.35400000
-0.412 0.05130000 -0.33800000
-0.402 0.04940000 -0.32200000
-0.392 0.04730000 -0.30500000
-0.382 0.04530000 -0.28800000
-0.372 0.04310000 -0.27200000
-0.362 0.04100000 -0.25600000
-0.352 0.03890000 -0.24000000
-0.342 0.03670000 -0.22400000
-0.332 0.03450000 -0.20800000
-0.322 0.03240000 -0.19330000
-0.312 0.03030000 -0.17880000
-0.302 0.02820000 -0.16470000
-0.292 0.02620000 -0.15120000
-0.282 0.02420000 -0.13840000
-0.272 0.02240000 -0.12620000
-0.262 0.02050000 -0.11460000
-0.252 0.01879000 -0.10380000
-0.242 0.01714000 -0.09360000
-0.232 0.01558000 -0.08410000
-0.222 0.01410000 -0.07540000
-0.212 0.01272000 -0.06720000
-0.202 0.01144000 -0.05980000
-0.192 0.01024000 -0.05300000
-0.182 0.00913000 -0.04670000
-0.172 0.00811000 -0.04100000
-0.162 0.00719000 -0.03600000
-0.152 0.00633000 -0.03140000
-0.142 0.00557000 -0.02720000
-0.132 0.00487000 -0.02360000
-0.122 0.00424000 -0.02040000
-0.112 0.00368000 -0.01752000
-0.102 0.00318000 -0.01500000
-0.092 0.00274000 -0.01279000
-0.082 0.00236000 -0.01087000
-0.072 0.00201000 -0.00920000
-0.062 0.00171200 -0.00775000
-0.052 0.00145000 -0.00651000
-0.042 0.00122500 -0.00544000
-0.032 0.00102900 -0.00454000
-0.022 0.00086100 -0.00376000
-0.012 0.00071900 -0.00311000
-0.002 0.00059600 -0.00256000
0.008 0.00049300 -0.00210000
0.018 0.00040600 -0.00171900
0.028 0.00033300 -0.00140300
0.038 0.00027200 -0.00114200
0.048 0.00022200 -0.00093100
0.058 0.00017920 -0.00076200
0.068 0.00014470 -0.00062800
0.078 0.00011650 -0.00052600
0.088 0.00009350 -0.00045400
0.098 0.00007500 -0.00040800
0.108 0.00006020 -0.00038800
0.118 0.00004860 -0.00039400
0.128 0.00003960 -0.00043000
0.138 0.00003300 -0.00049900
0.148 0.00002840 -0.00060500
0.158 0.00002540 -0.00075700
0.168 0.00002440 -0.00096700
0.178 0.00002500 -0.00124500
0.188 0.00002720 -0.00161000
0.198 0.00003140 -0.00208000
0.208 0.00003780 -0.00269000
0.218 0.00004660 -0.00347000
0.228 0.00005820 -0.00445000
0.238 0.00007340 -0.00569000
0.248 0.00009280 -0.00725000
0.258 0.00011730 -0.00917000
0.268 0.00014800 -0.01157000
0.278 0.00018600 -0.01452000
0.288 0.00023400 -0.01814000
0.298 0.00029000 -0.02260000
0.308 0.00036000 -0.02790000
0.318 0.00044600 -0.03440000
0.328 0.00054800 -0.04210000
0.338 0.00067200 -0.05140000
0.348 0.00082000 -0.06250000
0.358 0.00099400 -0.07550000
0.368 0.00120000 -0.09090000
0.378 0.00144300 -0.10880000
0.388 0.00172600 -0.12960000
0.398 0.00206000 -0.15380000
0.408 0.00244000 -0.18170000
0.418 0.00288000 -0.21400000
0.428 0.00338000 -0.25000000
0.438 0.00394000 -0.29100000
0.448 0.00460000 -0.33800000
0.458 0.00532000 -0.39000000
0.468 0.00613000 -0.44800000
0.478 0.00704000 -0.51200000
0.488 0.00804000 -0.58300000
0.498 0.00914000 -0.66100000
0.508 0.01034000 -0.74500000
0.518 0.01165000 -0.83700000
0.528 0.01307000 -0.93700000
0.538 0.01459000 -1.04300000
0.548 0.01621000 -1.15600000
0.558 0.01795000 -1.27600000
0.568 0.01977000 -1.40200000
0.578 0.02160000 -1.53400000
0.588 0.02360000 -1.67000000
0.598 0.02580000 -1.81200000
0.608 0.02780000 -1.95700000
0.618 0.03000000 -2.10000000
0.628 0.03220000 -2.26000000
0.638 0.03440000 -2.40000000
0.648 0.03660000 -2.56000000
0.658 0.03870000 -2.70000000
0.668 0.04080000 -2.84000000
0.678 0.04290000 -2.98000000
0.688 0.04480000 -3.12000000
0.698 0.04670000 -3.24000000
0.708 0.04840000 -3.36000000
0.718 0.05000000 -3.48000000
0.728 0.05140000 -3.58000000
0.738 0.05270000 -3.67000000
0.748 0.05370000 -3.74000000
0.758 0.05460000 -3.82000000
0.768 0.05530000 -3.86000000
0.778 0.05570000 -3.91000000
0.788 0.05600000 -3.94000000
0.798 0.05610000 -3.96000000
0.808 0.05590000 -3.96000000
0.818 0.05560000 -3.94000000
0.828 0.05510000 -3.92000000
0.838 0.05430000 -3.90000000
0.848 0.05340000 -3.84000000
0.858 0.05230000 -3.80000000
0.868 0.05110000 -3.73000000
0.878 0.04980000 -3.66000000
0.888 0.04830000 -3.58000000
0.898 0.04680000 -3.49000000
0.908 0.04520000 -3.40000000
0.918 0.04350000 -3.30000000
0.928 0.04170000 -3.19000000
0.938 0.03990000 -3.08000000
0.948 0.03810000 -2.98000000
0.958 0.03630000 -2.86000000
0.968 0.03450000 -2.75000000
0.978 0.03260000 -2.63000000
0.988 0.03080000 -2.52000000
0.998 0.02910000 -2.40000000
1.008 0.02740000 -2.28000000
1.018 0.02570000 -2.17000000
1.028 0.02400000 -2.06000000
1.038 0.02240000 -1.94300000
1.048 0.02090000 -1.83300000
1.058 0.01941000 -1.72400000
1.068 0.01800000 -1.61800000
1.078 0.01665000 -1.51500000
1.088 0.01536000 -1.41500000
1.098 0.01414000 -1.31700000
1.108 0.01298000 -1.22300000
1.118 0.01188000 -1.13200000
1.128 0.01084000 -1.04500000
1.138 0.00988000 -0.96200000
1.148 0.00896000 -0.88200000
1.158 0.00811000 -0.80600000
1.168 0.00732000 -0.73500000
1.178 0.00659000 -0.66700000
1.188 0.00591000 -0.60400000
1.198 0.00527000 -0.54500000
1.208 0.00470000 -0.48900000
1.218 0.00417000 -0.43700000
1.228 0.00369000 -0.39100000
1.238 0.00325000 -0.34700000
1.248 0.00286000 -0.30700000
1.258 0.00250000 -0.27100000
1.268 0.00218000 -0.23700000
1.278 0.00189100 -0.20800000
1.288 0.00163500 -0.18060000
1.298 0.00140900 -0.15650000
1.308 0.00120800 -0.13510000
1.318 0.00103200 -0.11620000
1.328 0.00087900 -0.09940000
1.338 0.00074500 -0.08480000
1.348 0.00062900 -0.07190000
1.358 0.00052700 -0.06070000
1.368 0.00044100 -0.05110000
1.378 0.00036800 -0.04270000
1.388 0.00030500 -0.03570000
1.398 0.00025200 -0.02960000
1.408 0.00020700 -0.02440000
1.418 0.00016950 -0.02010000
1.428 0.00013820 -0.01645000
1.438 0.00011200 -0.01340000
1.448 0.00009050 -0.01087000
1.458 0.00007270 -0.00878000
1.468 0.00005830 -0.00705000
1.478 0.00004640 -0.00565000
1.488 0.00003680 -0.00449000
1.498 0.00002900 -0.00356000
1.508 0.00002280 -0.00281000
1.518 0.00001783 -0.00220000
1.528 0.00001388 -0.00172300
1.538 0.00001076 -0.00134000
1.548 0.00000829 -0.00103800
1.558 0.00000637 -0.00080000
1.568 0.00000487 -0.00061300
1.578 0.00000371 -0.00046800
1.588 0.00000282 -0.00035600
1.598 0.00000214 -0.00026900
1.608 0.00000163 -0.00020200
1.618 0.00000125 -0.00015160
1.628 0.00000098 -0.00011300
1.638 0.00000080 -0.00008390
1.648 0.00000070 -0.00006190
1.658 0.00000068 -0.00004550
1.668 0.00000074 -0.00003330
1.678 0.00000089 -0.00002420
1.688 0.00000117 -0.00001755
1.698 0.00000160 -0.00001264
1.708 0.00000224 -0.00000908
1.718 0.00000318 -0.00000649
1.728 0.00000453 -0.00000461
1.738 0.00000644 -0.00000326
1.748 0.00000912 -0.00000230
1.758 0.00001289 -0.00000162
1.768 0.00001814 -0.00000114
1.778 0.00002540 -0.00000080
1.788 0.00003540 -0.00000057
1.798 0.00004910 -0.00000041
1.808 0.00006790 -0.00000032
1.818 0.00009340 -0.00000026
1.828 0.00012770 -0.00000023
1.838 0.00017400 -0.00000024
1.848 0.00023600 -0.00000027
1.858 0.00031900 -0.00000032
1.868 0.00042900 -0.00000041
1.878 0.00057300 -0.00000052
1.888 0.00076300 -0.00000068
1.898 0.00101200 -0.00000089
1.908 0.00133500 -0.00000116
1.918 0.00175400 -0.00000151
1.928 0.00229000 -0.00000196
1.938 0.00299000 -0.00000253
1.948 0.00387000 -0.00000325
1.958 0.00499000 -0.00000417
1.968 0.00641000 -0.00000531
1.978 0.00820000 -0.00000673
1.988 0.01044000 -0.00000851
1.998 0.01323000 -0.00001072
2.008 0.01669000 -0.00001342
2.018 0.02100000 -0.00001673
2.028 0.02620000 -0.00002080
2.038 0.03270000 -0.00002570
2.048 0.04050000 -0.00003160
2.058 0.04990000 -0.00003880
2.068 0.06140000 -0.00004730
2.078 0.07520000 -0.00005750
2.088 0.09160000 -0.00006950
2.098 0.11110000 -0.00008390
2.108 0.13420000 -0.00010070
2.118 0.16140000 -0.00012030
2.128 0.19330000 -0.00014320
2.138 0.23100000 -0.00016980
2.148 0.27400000 -0.00020000
2.158 0.32400000 -0.00023600
2.168 0.38100000 -0.00027600
2.178 0.44700000 -0.00032200
2.188 0.52200000 -0.00037500
2.198 0.60700000 -0.00043400
2.208 0.70400000 -0.00050100
2.218 0.81200000 -0.00057600
2.228 0.93200000 -0.00065900
2.238 1.06700000 -0.00075200
2.248 1.21500000 -0.00085400
2.258 1.38000000 -0.00096700
2.268 1.56000000 -0.00109200
2.278 1.75700000 -0.00122700
2.288 1.97000000 -0.00137400
2.298 2.20000000 -0.00153400
2.308 2.45000000 -0.00170700
2.318 2.71000000 -0.00189200
2.328 3.00000000 -0.00210000
2.338 3.29000000 -0.00230000
2.348 3.61000000 -0.00252000
2.358 3.95000000 -0.00276000
2.368 4.29000000 -0.00300000
2.378 4.65000000 -0.00326000
2.388 5.03000000 -0.00354000
2.398 5.41000000 -0.00382000
2.408 5.80000000 -0.00410000
2.418 6.19000000 -0.00440000
2.428 6.59000000 -0.00470000
2.438 6.99000000 -0.00500000
2.448 7.38000000 -0.00532000
2.458 7.78000000 -0.00562000
2.468 8.17000000 -0.00593000
2.478 8.55000000 -0.00623000
2.488 8.91000000 -0.00653000
2.498 9.26000000 -0.00682000
2.508 9.59000000 -0.00710000
2.518 9.91000000 -0.00737000
2.528 10.20000000 -0.00762000
2.538 10.47000000 -0.00786000
2.548 10.71000000 -0.00809000
2.558 10.93000000 -0.00829000
2.568 11.13000000 -0.00847000
2.578 11.29000000 -0.00864000
2.588 11.43000000 -0.00878000
2.598 11.53000000 -0.00890000
2.608 11.62000000 -0.00899000
2.618 11.68000000 -0.00907000
2.628 11.71000000 -0.00912000
2.638 11.72000000 -0.00915000
2.648 11.71000000 -0.00915000
2.658 11.68000000 -0.00914000
2.668 11.64000000 -0.00911000
2.678 11.58000000 -0.00906000
2.688 11.51000000 -0.00899000
2.698 11.43000000 -0.00891000
2.708 11.35000000 -0.00882000
2.718 11.27000000 -0.00872000
2.728 11.18000000 -0.00860000
2.738 11.10000000 -0.00848000
2.748 11.02000000 -0.00835000
2.758 10.94000000 -0.00822000
2.768 10.87000000 -0.00808000
2.778 10.81000000 -0.00794000
2.788 10.76000000 -0.00780000
2.798 10.71000000 -0.00765000
2.808 10.67000000 -0.00751000
2.818 10.65000000 -0.00736000
2.828 10.63000000 -0.00722000
2.838 10.62000000 -0.00708000
2.848 10.62000000 -0.00694000
2.858 10.62000000 -0.00680000
2.868 10.62000000 -0.00666000
2.878 10.62000000 -0.00652000
2.888 10.62000000 -0.00638000
2.898 10.61000000 -0.00624000
2.908 10.60000000 -0.00610000
2.918 10.58000000 -0.00596000
2.928 10.55000000 -0.00581000
2.938 10.50000000 -0.00566000
2.948 10.45000000 -0.00552000
2.958 10.37000000 -0.00536000
2.968 10.28000000 -0.00520000
2.978 10.16000000 -0.00504000
2.988 10.03000000 -0.00488000
2.998 9.87000000 -0.00472000
3.008 9.70000000 -0.00456000
3.018 9.50000000 -0.00438000
3.028 9.28000000 -0.00421000
3.038 9.04000000 -0.00404000
3.048 8.78000000 -0.00386000
3.058 8.50000000 -0.00368000
3.068 8.20000000 -0.00350000
3.078 7.88000000 -0.00332000
3.088 7.56000000 -0.00314000
3.098 7.22000000 -0.00296000
3.108 6.87000000 -0.00279000
3.118 6.52000000 -0.00262000
3.128 6.16000000 -0.00244000
3.138 5.80000000 -0.00228000
3.148 5.44000000 -0.00212000
3.158 5.09000000 -0.00196400
3.168 4.73000000 -0.00181200
3.178 4.39000000 -0.00166700
3.188 4.05000000 -0.00152800
3.198 3.73000000 -0.00139600
3.208 3.41000000 -0.00127000
3.218 3.11000000 -0.00115200
3.228 2.83000000 -0.00104000
3.238 2.56000000 -0.00093600
3.248 2.31000000 -0.00084000
3.258 2.07000000 -0.00075000
3.268 1.85300000 -0.00066600
3.278 1.64900000 -0.00059000
3.288 1.46100000 -0.00052100
3.298 1.28900000 -0.00045800
3.308 1.13300000 -0.00040000
3.318 0.99100000 -0.00035000
3.328 0.86300000 -0.00030400
3.338 0.74800000 -0.00026200
3.348 0.64600000 -0.00022600
3.358 0.55500000 -0.00019330
3.368 0.47500000 -0.00016500
3.378 0.40500000 -0.00014020
3.388 0.34300000 -0.00011860
3.398 0.29000000 -0.00009990
3.408 0.24400000 -0.00008380
3.418 0.20400000 -0.00007000
3.428 0.16990000 -0.00005820
3.438 0.14090000 -0.00004820
3.448 0.11630000 -0.00003960
3.458 0.09560000 -0.00003260
3.468 0.07820000 -0.00002660
3.478 0.06370000 -0.00002160
3.488 0.05160000 -0.00001748
3.498 0.04170000 -0.00001408
3.508 0.03350000 -0.00001128
3.518 0.02670000 -0.00000902
3.528 0.02130000 -0.00000716
3.538 0.01686000 -0.00000566
3.548 0.01329000 -0.00000446
3.558 0.01043000 -0.00000350
3.568 0.00815000 -0.00000272
3.578 0.00634000 -0.00000212
3.588 0.00491000 -0.00000164
3.598 0.00377000 -0.00000126
3.608 0.00289000 -0.00000096
3.618 0.00221000 -0.00000073
3.628 0.00167800 -0.00000056
3.638 0.00126900 -0.00000042
3.648 0.00095400 -0.00000032
3.658 0.00071400 -0.00000024
3.668 0.00053300 -0.00000018
3.678 0.00039500 -0.00000013
3.688 0.00029100 -0.00000010
3.698 0.00021400 -0.00000007
3.708 0.00015670 -0.00000005
3.718 0.00011400 -0.00000004


==> 1ht-fm-0-bot.dat <==
   x       y1         y2
-5.9569 0.00000000 -0.00000000
-5.9469 0.00000000 -0.00000000
-5.9369 0.00000000 -0.00000000
-5.9269 0.00000000 -0.00000000
-5.9169 0.00000000 -0.00000000
-5.9069 0.00000000 -0.00000000
-5.8969 0.00000000 -0.00000000
-5.8869 0.00000000 -0.00000000
-5.8769 0.00000000 -0.00000000
-5.8669 0.00000000 -0.00000000
-5.8569 0.00000000 -0.00000000
-5.8469 0.00000000 -0.00000000
-5.8369 0.00000000 -0.00000000
-5.8269 0.00000000 -0.00000000
-5.8169 0.00000000 -0.00000000
-5.8069 0.00000000 -0.00000000
-5.7969 0.00000000 -0.00000000
-5.7869 0.00000000 -0.00000000
-5.7769 0.00000000 -0.00000000
-5.7669 0.00000000 -0.00000000
-5.7569 0.00000000 -0.00000000
-5.7469 0.00000000 -0.00000000
-5.7369 0.00000000 -0.00000000
-5.7269 0.00000000 -0.00000000
-5.7169 0.00000000 -0.00000000
-5.7069 0.00000000 -0.00000000
-5.6969 0.00000000 -0.00000000
-5.6869 0.00000001 -0.00000000
-5.6769 0.00000001 -0.00000000
-5.6669 0.00000002 -0.00000000
-5.6569 0.00000002 -0.00000000
-5.6469 0.00000003 -0.00000000
-5.6369 0.00000005 -0.00000000
-5.6269 0.00000007 -0.00000000
-5.6169 0.00000011 -0.00000000
-5.6069 0.00000015 -0.00000000
-5.5969 0.00000022 -0.00000000
-5.5869 0.00000031 -0.00000000
-5.5769 0.00000043 -0.00000000
-5.5669 0.00000061 -0.00000000
-5.5569 0.00000085 -0.00000000
-5.5469 0.00000119 -0.00000000
-5.5369 0.00000165 -0.00000000
-5.5269 0.00000227 -0.00000000
-5.5169 0.00000313 -0.00000000
-5.5069 0.00000427 -0.00000000
-5.4969 0.00000580 -0.00000000
-5.4869 0.00000786 -0.00000000
-5.4769 0.00001058 -0.00000000
-5.4669 0.00001418 -0.00000000
-5.4569 0.00001893 -0.00000000
-5.4469 0.00002510 -0.00000000
-5.4369 0.00003330 -0.00000000
-5.4269 0.00004370 -0.00000000
-5.4169 0.00005730 -0.00000000
-5.4069 0.00007460 -0.00000000
-5.3969 0.00009680 -0.00000000
-5.3869 0.00012490 -0.00000000
-5.3769 0.00016060 -0.00000000
-5.3669 0.00020500 -0.00000000
-5.3569 0.00026100 -0.00000000
-5.3469 0.00033100 -0.00000000
-5.3369 0.00041700 -0.00000000
-5.3269 0.00052500 -0.00000000
-5.3169 0.00065600 -0.00000001
-5.3069 0.00081600 -0.00000001
-5.2969 0.00100900 -0.00000001
-5.2869 0.00124500 -0.00000002
-5.2769 0.00152600 -0.00000003
-5.2669 0.00186400 -0.00000004
-5.2569 0.00227000 -0.00000006
-5.2469 0.00274000 -0.00000008
-5.2369 0.00331000 -0.00000011
-5.2269 0.00397000 -0.00000015
-5.2169 0.00473000 -0.00000021
-5.2069 0.00562000 -0.00000029
-5.1969 0.00665000 -0.00000040
-5.1869 0.00784000 -0.00000054
-5.1769 0.00920000 -0.00000073
-5.1669 0.01074000 -0.00000099
-5.1569 0.01249000 -0.00000132
-5.1469 0.01445000 -0.00000177
-5.1369 0.01666000 -0.00000234
-5.1269 0.01913000 -0.00000310
-5.1169 0.02190000 -0.00000408
-5.1069 0.02490000 -0.00000535
-5.0969 0.02820000 -0.00000697
-5.0869 0.03190000 -0.00000905
-5.0769 0.03590000 -0.00001169
-5.0669 0.04010000 -0.00001503
-5.0569 0.04470000 -0.00001924
-5.0469 0.04970000 -0.00002450
-5.0369 0.05510000 -0.00003100
-5.0269 0.06080000 -0.00003920
-5.0169 0.06680000 -0.00004930
-5.0069 0.07310000 -0.00006160
-4.9969 0.07980000 -0.00007670
-4.9869 0.08680000 -0.00009490
-4.9769 0.09400000 -0.00011710
-4.9669 0.10150000 -0.00014390
-4.9569 0.10920000 -0.00017580
-4.9469 0.11720000 -0.00021400
-4.9369 0.12530000 -0.00025900
-4.9269 0.13370000 -0.00031200
-4.9169 0.14210000 -0.00037500
-4.9069 0.15070000 -0.00044800
-4.8969 0.15940000 -0.00053300
-4.8869 0.16800000 -0.00063200
-4.8769 0.17680000 -0.00074500
-4.8669 0.18550000 -0.00087500
-4.8569 0.19420000 -0.00102300
-4.8469 0.20300000 -0.00119100
-4.8369 0.21100000 -0.00138000
-4.8269 0.22000000 -0.00159200
-4.8169 0.22800000 -0.00183000
-4.8069 0.23600000 -0.00210000
-4.7969 0.24400000 -0.00238000
-4.7869 0.25200000 -0.00270000
-4.7769 0.25900000 -0.00306000
-4.7669 0.26700000 -0.00344000
-4.7569 0.27400000 -0.00385000
-4.7469 0.28100000 -0.00430000
-4.7369 0.28700000 -0.00478000
-4.7269 0.29400000 -0.00529000
-4.7169 0.30000000 -0.00584000
-4.7069 0.30500000 -0.00641000
-4.6969 0.31100000 -0.00702000
-4.6869 0.31600000 -0.00765000
-4.6769 0.32100000 -0.00831000
-4.6669 0.32500000 -0.00901000
-4.6569 0.32900000 -0.00971000
-4.6469 0.33300000 -0.01045000
-4.6369 0.33700000 -0.01119000
-4.6269 0.34100000 -0.01195000
-4.6169 0.34500000 -0.01272000
-4.6069 0.34700000 -0.01350000
-4.5969 0.35100000 -0.01428000
-4.5869 0.35300000 -0.01507000
-4.5769 0.35700000 -0.01586000
-4.5669 0.35900000 -0.01664000
-4.5569 0.36300000 -0.01742000
-4.5469 0.36700000 -0.01819000
-4.5369 0.37100000 -0.01896000
-4.5269 0.37500000 -0.01970000
-4.5169 0.37900000 -0.02040000
-4.5069 0.38300000 -0.02120000
-4.4969 0.38900000 -0.02190000
-4.4869 0.39500000 -0.02260000
-4.4769 0.40300000 -0.02330000
-4.4669 0.41100000 -0.02400000
-4.4569 0.42000000 -0.02460000
-4.4469 0.43000000 -0.02530000
-4.4369 0.44100000 -0.02590000
-4.4269 0.45300000 -0.02650000
-4.4169 0.46700000 -0.02720000
-4.4069 0.48200000 -0.02780000
-4.3969 0.49800000 -0.02830000
-4.3869 0.51500000 -0.02890000
-4.3769 0.53500000 -0.02950000
-4.3669 0.55500000 -0.03010000
-4.3569 0.57600000 -0.03060000
-4.3469 0.60000000 -0.03110000
-4.3369 0.62400000 -0.03170000
-4.3269 0.65000000 -0.03210000
-4.3169 0.67600000 -0.03270000
-4.3069 0.70400000 -0.03310000
-4.2969 0.73200000 -0.03360000
-4.2869 0.76200000 -0.03410000
-4.2769 0.79200000 -0.03450000
-4.2669 0.82400000 -0.03490000
-4.2569 0.85600000 -0.03530000
-4.2469 0.88700000 -0.03570000
-4.2369 0.91900000 -0.03610000
-4.2269 0.95100000 -0.03650000
-4.2169 0.98200000 -0.03690000
-4.2069 1.01400000 -0.03740000
-4.1969 1.04500000 -0.03780000
-4.1869 1.07500000 -0.03820000
-4.1769 1.10500000 -0.03860000
-4.1669 1.13500000 -0.03910000
-4.1569 1.16300000 -0.03960000
-4.1469 1.19100000 -0.04010000
-4.1369 1.21700000 -0.04060000
-4.1269 1.24300000 -0.04120000
-4.1169 1.26800000 -0.04180000
-4.1069 1.29300000 -0.04250000
-4.0969 1.31600000 -0.04320000
-4.0869 1.34000000 -0.04400000
-4.0769 1.36300000 -0.04480000
-4.0669 1.38600000 -0.04580000
-4.0569 1.40800000 -0.04680000
-4.0469 1.43000000 -0.04780000
-4.0369 1.45300000 -0.04900000
-4.0269 1.47500000 -0.05020000
-4.0169 1.49900000 -0.05150000
-4.0069 1.52200000 -0.05280000
-3.9969 1.54500000 -0.05430000
-3.9869 1.57100000 -0.05580000
-3.9769 1.59500000 -0.05740000
-3.9669 1.62100000 -0.05900000
-3.9569 1.64700000 -0.06060000
-3.9469 1.67500000 -0.06230000
-3.9369 1.70300000 -0.06410000
-3.9269 1.73100000 -0.06580000
-3.9169 1.76000000 -0.06760000
-3.9069 1.78900000 -0.06940000
-3.8969 1.81800000 -0.07120000
-3.8869 1.84800000 -0.07300000
-3.8769 1.87800000 -0.07480000
-3.8669 1.90700000 -0.07650000
-3.8569 1.93500000 -0.07820000
-3.8469 1.96300000 -0.07980000
-3.8369 1.99100000 -0.08140000
-3.8269 2.02000000 -0.08290000
-3.8169 2.04000000 -0.08430000
-3.8069 2.06000000 -0.08560000
-3.7969 2.09000000 -0.08690000
-3.7869 2.11000000 -0.08800000
-3.7769 2.13000000 -0.08900000
-3.7669 2.14000000 -0.09000000
-3.7569 2.16000000 -0.09080000
-3.7469 2.18000000 -0.09160000
-3.7369 2.18000000 -0.09230000
-3.7269 2.20000000 -0.09280000
-3.7169 2.20000000 -0.09340000
-3.7069 2.22000000 -0.09380000
-3.6969 2.22000000 -0.09420000
-3.6869 2.22000000 -0.09450000
-3.6769 2.22000000 -0.09480000
-3.6669 2.22000000 -0.09500000
-3.6569 2.22000000 -0.09540000
-3.6469 2.22000000 -0.09560000
-3.6369 2.22000000 -0.09580000
-3.6269 2.21000000 -0.09620000
-3.6169 2.20000000 -0.09650000
-3.6069 2.20000000 -0.09690000
-3.5969 2.20000000 -0.09740000
-3.5869 2.19000000 -0.09790000
-3.5769 2.18000000 -0.09850000
-3.5669 2.18000000 -0.09920000
-3.5569 2.18000000 -0.10000000
-3.5469 2.17000000 -0.10090000
-3.5369 2.17000000 -0.10200000
-3.5269 2.17000000 -0.10310000
-3.5169 2.18000000 -0.10430000
-3.5069 2.18000000 -0.10570000
-3.4969 2.18000000 -0.10720000
-3.4869 2.19000000 -0.10880000
-3.4769 2.20000000 -0.11050000
-3.4669 2.21000000 -0.11230000
-3.4569 2.22000000 -0.11430000
-3.4469 2.24000000 -0.11630000
-3.4369 2.26000000 -0.11830000
-3.4269 2.28000000 -0.12050000
-3.4169 2.30000000 -0.12290000
-3.4069 2.33000000 -0.12530000
-3.3969 2.36000000 -0.12770000
-3.3869 2.39000000 -0.13030000
-3.3769 2.42000000 -0.13290000
-3.3669 2.46000000 -0.13570000
-3.3569 2.49000000 -0.13830000
-3.3469 2.52000000 -0.14130000
-3.3369 2.56000000 -0.14410000
-3.3269 2.60000000 -0.14710000
-3.3169 2.64000000 -0.15010000
-3.3069 2.68000000 -0.15310000
-3.2969 2.71000000 -0.15630000
-3.2869 2.74000000 -0.15950000
-3.2769 2.78000000 -0.16250000
-3.2669 2.82000000 -0.16570000
-3.2569 2.84000000 -0.16890000
-3.2469 2.86000000 -0.17210000
-3.2369 2.90000000 -0.17510000
-3.2269 2.92000000 -0.17830000
-3.2169 2.93000000 -0.18130000
-3.2069 2.94000000 -0.18420000
-3.1969 2.96000000 -0.18710000
-3.1869 2.96000000 -0.18980000
-3.1769 2.96000000 -0.19240000
-3.1669 2.96000000 -0.19490000
-3.1569 2.96000000 -0.19720000
-3.1469 2.94000000 -0.19940000
-3.1369 2.94000000 -0.20200000
-3.1269 2.92000000 -0.20300000
-3.1169 2.90000000 -0.20500000
-3.1069 2.88000000 -0.20600000
-3.0969 2.86000000 -0.20800000
-3.0869 2.84000000 -0.20900000
-3.0769 2.80000000 -0.21000000
-3.0669 2.78000000 -0.21000000
-3.0569 2.76000000 -0.21100000
-3.0469 2.72000000 -0.21200000
-3.0369 2.70000000 -0.21200000
-3.0269 2.68000000 -0.21200000
-3.0169 2.66000000 -0.21300000
-3.0069 2.64000000 -0.21300000
-2.9969 2.62000000 -0.21400000
-2.9869 2.60000000 -0.21400000
-2.9769 2.59000000 -0.21400000
-2.9669 2.58000000 -0.21500000
-2.9569 2.58000000 -0.21500000
-2.9469 2.58000000 -0.21600000
-2.9369 2.58000000 -0.21700000
-2.9269 2.59000000 -0.21800000
-2.9169 2.61000000 -0.21900000
-2.9069 2.63000000 -0.22100000
-2.8969 2.65000000 -0.22300000
-2.8869 2.68000000 -0.22500000
-2.8769 2.71000000 -0.22700000
-2.8669 2.75000000 -0.22900000
-2.8569 2.79000000 -0.23200000
-2.8469 2.85000000 -0.23500000
-2.8369 2.91000000 -0.23800000
-2.8269 2.97000000 -0.24100000
-2.8169 3.03000000 -0.24500000
-2.8069 3.11000000 -0.24900000
-2.7969 3.17000000 -0.25300000
-2.7869 3.25000000 -0.25700000
-2.7769 3.35000000 -0.26200000
-2.7669 3.43000000 -0.26700000
-2.7569 3.53000000 -0.27200000
-2.7469 3.61000000 -0.27700000
-2.7369 3.71000000 -0.28300000
-2.7269 3.81000000 -0.28900000
-2.7169 3.91000000 -0.29500000
-2.7069 4.01000000 -0.30100000
-2.6969 4.11000000 -0.30900000
-2.6869 4.19000000 -0.31500000
-2.6769 4.29000000 -0.32300000
-2.6669 4.39000000 -0.33100000
-2.6569 4.47000000 -0.33800000
-2.6469 4.55000000 -0.34700000
-2.6369 4.63000000 -0.35500000
-2.6269 4.69000000 -0.36400000
-2.6169 4.75000000 -0.37300000
-2.6069 4.81000000 -0.38200000
-2.5969 4.85000000 -0.39200000
-2.5869 4.89000000 -0.40300000
-2.5769 4.93000000 -0.41400000
-2.5669 4.93000000 -0.42400000
-2.5569 4.95000000 -0.43600000
-2.5469 4.95000000 -0.44700000
-2.5369 4.93000000 -0.45900000
-2.5269 4.91000000 -0.47100000
-2.5169 4.87000000 -0.48400000
-2.5069 4.83000000 -0.49700000
-2.4969 4.78000000 -0.50900000
-2.4869 4.73000000 -0.52300000
-2.4769 4.65000000 -0.53500000
-2.4669 4.58000000 -0.54800000
-2.4569 4.50000000 -0.56200000
-2.4469 4.41000000 -0.57400000
-2.4369 4.33000000 -0.58800000
-2.4269 4.23000000 -0.60000000
-2.4169 4.14000000 -0.61200000
-2.4069 4.05000000 -0.62400000
-2.3969 3.95000000 -0.63600000
-2.3869 3.85000000 -0.64700000
-2.3769 3.75000000 -0.65700000
-2.3669 3.67000000 -0.66700000
-2.3569 3.57000000 -0.67700000
-2.3469 3.49000000 -0.68500000
-2.3369 3.41000000 -0.69300000
-2.3269 3.33000000 -0.69900000
-2.3169 3.25000000 -0.70500000
-2.3069 3.17000000 -0.70900000
-2.2969 3.11000000 -0.71300000
-2.2869 3.05000000 -0.71600000
-2.2769 2.99000000 -0.71700000
-2.2669 2.95000000 -0.71800000
-2.2569 2.91000000 -0.71700000
-2.2469 2.87000000 -0.71600000
-2.2369 2.83000000 -0.71300000
-2.2269 2.79000000 -0.71000000
-2.2169 2.77000000 -0.70500000
-2.2069 2.73000000 -0.69900000
-2.1969 2.71000000 -0.69200000
-2.1869 2.69000000 -0.68600000
-2.1769 2.67000000 -0.67800000
-2.1669 2.65000000 -0.66900000
-2.1569 2.63000000 -0.66000000
-2.1469 2.62000000 -0.65000000
-2.1369 2.61000000 -0.64100000
-2.1269 2.59000000 -0.63100000
-2.1169 2.57000000 -0.62100000
-2.1069 2.55000000 -0.61100000
-2.0969 2.53000000 -0.60000000
-2.0869 2.51000000 -0.59000000
-2.0769 2.49000000 -0.58100000
-2.0669 2.46000000 -0.57200000
-2.0569 2.44000000 -0.56300000
-2.0469 2.41000000 -0.55400000
-2.0369 2.38000000 -0.54700000
-2.0269 2.35000000 -0.53900000
-2.0169 2.32000000 -0.53300000
-2.0069 2.28000000 -0.52500000
-1.9969 2.24000000 -0.51900000
-1.9869 2.22000000 -0.51400000
-1.9769 2.18000000 -0.50900000
-1.9669 2.14000000 -0.50400000
-1.9569 2.10000000 -0.50000000
-1.9469 2.06000000 -0.49600000
-1.9369 2.02000000 -0.49200000
-1.9269 1.98800000 -0.48800000
-1.9169 1.94900000 -0.48600000
-1.9069 1.91100000 -0.48200000
-1.8969 1.87500000 -0.47900000
-1.8869 1.83800000 -0.47600000
-1.8769 1.80200000 -0.47200000
-1.8669 1.76700000 -0.46900000
-1.8569 1.73200000 -0.46600000
-1.8469 1.69900000 -0.46200000
-1.8369 1.66500000 -0.45800000
-1.8269 1.63400000 -0.45400000
-1.8169 1.60300000 -0.45000000
-1.8069 1.57300000 -0.44500000
-1.7969 1.54400000 -0.44100000
-1.7869 1.51600000 -0.43700000
-1.7769 1.48900000 -0.43100000
-1.7669 1.46300000 -0.42700000
-1.7569 1.43700000 -0.42100000
-1.7469 1.41300000 -0.41700000
-1.7369 1.38900000 -0.41100000
-1.7269 1.36700000 -0.40700000
-1.7169 1.34500000 -0.40100000
-1.7069 1.32500000 -0.39700000
-1.6969 1.30600000 -0.39100000
-1.6869 1.28700000 -0.38700000
-1.6769 1.27000000 -0.38300000
-1.6669 1.25400000 -0.37900000
-1.6569 1.23800000 -0.37300000
-1.6469 1.22500000 -0.36900000
-1.6369 1.21200000 -0.36700000
-1.6269 1.20100000 -0.36300000
-1.6169 1.19100000 -0.35900000
-1.6069 1.18300000 -0.35700000
-1.5969 1.17500000 -0.35300000
-1.5869 1.16900000 -0.35100000
-1.5769 1.16500000 -0.34800000
-1.5669 1.16300000 -0.34500000
-1.5569 1.16100000 -0.34300000
-1.5469 1.16100000 -0.34100000
-1.5369 1.16200000 -0.33900000
-1.5269 1.16400000 -0.33700000
-1.5169 1.16700000 -0.33500000
-1.5069 1.17200000 -0.33300000
-1.4969 1.17700000 -0.33200000
-1.4869 1.18200000 -0.33000000
-1.4769 1.18800000 -0.32900000
-1.4669 1.19500000 -0.32700000
-1.4569 1.20200000 -0.32500000
-1.4469 1.20800000 -0.32300000
-1.4369 1.21600000 -0.32100000
-1.4269 1.22200000 -0.31800000
-1.4169 1.22800000 -0.31500000
-1.4069 1.23200000 -0.31300000
-1.3969 1.23600000 -0.31100000
-1.3869 1.24000000 -0.30800000
-1.3769 1.24200000 -0.30500000
-1.3669 1.24400000 -0.30300000
-1.3569 1.24400000 -0.29900000
-1.3469 1.24200000 -0.29700000
-1.3369 1.24000000 -0.29300000
-1.3269 1.23600000 -0.29000000
-1.3169 1.23200000 -0.28700000
-1.3069 1.22600000 -0.28300000
-1.2969 1.21900000 -0.28100000
-1.2869 1.21100000 -0.27700000
-1.2769 1.20300000 -0.27300000
-1.2669 1.19300000 -0.27000000
-1.2569 1.18300000 -0.26700000
-1.2469 1.17300000 -0.26300000
-1.2369 1.16300000 -0.26000000
-1.2269 1.15300000 -0.25700000
-1.2169 1.14200000 -0.25300000
-1.2069 1.13200000 -0.25000000
-1.1969 1.12200000 -0.24700000
-1.1869 1.11200000 -0.24300000
-1.1769 1.10300000 -0.24100000
-1.1669 1.09400000 -0.23700000
-1.1569 1.08600000 -0.23400000
-1.1469 1.07900000 -0.23100000
-1.1369 1.07200000 -0.22700000
-1.1269 1.06500000 -0.22500000
-1.1169 1.05900000 -0.22100000
-1.1069 1.05400000 -0.21800000
-1.0969 1.04800000 -0.21500000
-1.0869 1.04200000 -0.21100000
-1.0769 1.03800000 -0.20900000
-1.0669 1.03200000 -0.20500000
-1.0569 1.02800000 -0.20200000
-1.0469 1.02200000 -0.19840000
-1.0369 1.01600000 -0.19500000
-1.0269 1.01000000 -0.19150000
-1.0169 1.00200000 -0.18790000
-1.0069 0.99400000 -0.18440000
-0.9969 0.98600000 -0.18070000
-0.9869 0.97800000 -0.17700000
-0.9769 0.96700000 -0.17320000
-0.9669 0.95600000 -0.16950000
-0.9569 0.94400000 -0.16560000
-0.9469 0.93200000 -0.16170000
-0.9369 0.91800000 -0.15790000
-0.9269 0.90200000 -0.15390000
-0.9169 0.88800000 -0.14990000
-0.9069 0.87200000 -0.14590000
-0.8969 0.85400000 -0.14200000
-0.8869 0.83800000 -0.13800000
-0.8769 0.82000000 -0.13400000
-0.8669 0.80200000 -0.13000000
-0.8569 0.78400000 -0.12600000
-0.8469 0.76600000 -0.12210000
-0.8369 0.74700000 -0.11810000
-0.8269 0.72800000 -0.11430000
-0.8169 0.71100000 -0.11050000
-0.8069 0.69400000 -0.10660000
-0.7969 0.67600000 -0.10290000
-0.7869 0.66000000 -0.09920000
-0.7769 0.64400000 -0.09560000
-0.7669 0.62800000 -0.09190000
-0.7569 0.61300000 -0.08840000
-0.7469 0.59800000 -0.08480000
-0.7369 0.58400000 -0.08140000
-0.7269 0.57100000 -0.07790000
-0.7169 0.55800000 -0.07460000
-0.7069 0.54600000 -0.07130000
-0.6969 0.53400000 -0.06810000
-0.6869 0.52200000 -0.06490000
-0.6769 0.51100000 -0.06170000
-0.6669 0.49900000 -0.05860000
-0.6569 0.48900000 -0.05550000
-0.6469 0.47800000 -0.05260000
-0.6369 0.46700000 -0.04970000
-0.6269 0.45700000 -0.04680000
-0.6169 0.44500000 -0.04400000
-0.6069 0.43500000 -0.04130000
-0.5969 0.42300000 -0.03870000
-0.5869 0.41300000 -0.03610000
-0.5769 0.40100000 -0.03360000
-0.5669 0.38900000 -0.03120000
-0.5569 0.37900000 -0.02900000
-0.5469 0.36700000 -0.02680000
-0.5369 0.35400000 -0.02460000
-0.5269 0.34200000 -0.02260000
-0.5169 0.32900000 -0.02080000
-0.5069 0.31700000 -0.01890000
-0.4969 0.30500000 -0.01720000
-0.4869 0.29200000 -0.01558000
-0.4769 0.27900000 -0.01408000
-0.4669 0.26700000 -0.01268000
-0.4569 0.25500000 -0.01138000
-0.4469 0.24200000 -0.01018000
-0.4369 0.23000000 -0.00906000
-0.4269 0.21800000 -0.00805000
-0.4169 0.20600000 -0.00712000
-0.4069 0.19440000 -0.00628000
-0.3969 0.18320000 -0.00551000
-0.3869 0.17220000 -0.00482000
-0.3769 0.16150000 -0.00420000
-0.3669 0.15120000 -0.00364000
-0.3569 0.14130000 -0.00315000
-0.3469 0.13160000 -0.00271000
-0.3369 0.12240000 -0.00232000
-0.3269 0.11350000 -0.00198700
-0.3169 0.10510000 -0.00169100
-0.3069 0.09700000 -0.00143300
-0.2969 0.08940000 -0.00120900
-0.2869 0.08220000 -0.00101700
-0.2769 0.07540000 -0.00085100
-0.2669 0.06890000 -0.00071000
-0.2569 0.06280000 -0.00058900
-0.2469 0.05710000 -0.00048700
-0.2369 0.05180000 -0.00040100
-0.2269 0.04690000 -0.00032900
-0.2169 0.04230000 -0.00026900
-0.2069 0.03810000 -0.00021800
-0.1969 0.03410000 -0.00017700
-0.1869 0.03050000 -0.00014280
-0.1769 0.02720000 -0.00011470
-0.1669 0.02410000 -0.00009170
-0.1569 0.02140000 -0.00007310
-0.1469 0.01891000 -0.00005790
-0.1369 0.01667000 -0.00004570
-0.1269 0.01466000 -0.00003590
-0.1169 0.01288000 -0.00002810
-0.1069 0.01131000 -0.00002190
-0.0969 0.00993000 -0.00001702
-0.0869 0.00875000 -0.00001314
-0.0769 0.00775000 -0.00001011
-0.0669 0.00694000 -0.00000775
-0.0569 0.00631000 -0.00000591
-0.0469 0.00587000 -0.00000449
-0.0369 0.00560000 -0.00000339
-0.0269 0.00555000 -0.00000255
-0.0169 0.00571000 -0.00000191
-0.0069 0.00610000 -0.00000143
0.0031 0.00676000 -0.00000106
0.0131 0.00773000 -0.00000079
0.0231 0.00902000 -0.00000058
0.0331 0.01072000 -0.00000042
0.0431 0.01287000 -0.00000031
0.0531 0.01555000 -0.00000022
0.0631 0.01883000 -0.00000016
0.0731 0.02280000 -0.00000012
0.0831 0.02770000 -0.00000008
0.0931 0.03340000 -0.00000006
0.1031 0.04010000 -0.00000004
0.1131 0.04810000 -0.00000003
0.1231 0.05750000 -0.00000002
0.1331 0.06840000 -0.00000001
0.1431 0.08100000 -0.00000001
0.1531 0.09550000 -0.00000001
0.1631 0.11200000 -0.00000000
0.1731 0.13090000 -0.00000000
0.1831 0.15210000 -0.00000000
0.1931 0.17610000 -0.00000000
0.2031 0.20270000 -0.00000000
0.2131 0.23200000 -0.00000000
0.2231 0.26600000 -0.00000000
0.2331 0.30200000 -0.00000000
0.2431 0.34200000 -0.00000000
0.2531 0.38500000 -0.00000000
0.2631 0.43200000 -0.00000000
0.2731 0.48200000 -0.00000000
0.2831 0.53700000 -0.00000000
0.2931 0.59400000 -0.00000000
0.3031 0.65500000 -0.00000000
0.3131 0.71800000 -0.00000000
0.3231 0.78500000 -0.00000000
0.3331 0.85500000 -0.00000000
0.3431 0.92600000 -0.00000000
0.3531 1.00000000 -0.00000000
0.3631 1.07600000 -0.00000000
0.3731 1.15100000 -0.00000000
0.3831 1.22900000 -0.00000000
0.3931 1.30600000 -0.00000000
0.4031 1.38300000 -0.00000000
0.4131 1.45900000 -0.00000000
0.4231 1.53500000 -0.00000000
0.4331 1.60800000 -0.00000000
0.4431 1.68000000 -0.00000000
0.4531 1.74900000 -0.00000000
0.4631 1.81600000 -0.00000000
0.4731 1.87900000 -0.00000000
0.4831 1.94000000 -0.00000000
0.4931 1.99400000 -0.00000000
0.5031 2.05000000 -0.00000000
0.5131 2.11000000 -0.00000000
0.5231 2.15000000 -0.00000000
0.5331 2.19000000 -0.00000000
0.5431 2.23000000 -0.00000000
0.5531 2.27000000 -0.00000000
0.5631 2.31000000 -0.00000000
0.5731 2.35000000 -0.00000000
0.5831 2.39000000 -0.00000000
0.5931 2.41000000 -0.00000000
0.6031 2.45000000 -0.00000000
0.6131 2.47000000 -0.00000000
0.6231 2.50000000 -0.00000000
0.6331 2.53000000 -0.00000000
0.6431 2.56000000 -0.00000000
0.6531 2.58000000 -0.00000000
0.6631 2.62000000 -0.00000000
0.6731 2.64000000 -0.00000000
0.6831 2.66000000 -0.00000000
0.6931 2.69000000 -0.00000000
0.7031 2.71000000 -0.00000000
0.7131 2.74000000 -0.00000000
0.7231 2.76000000 -0.00000000
0.7331 2.78000000 -0.00000000
0.7431 2.80000000 -0.00000000
0.7531 2.82000000 -0.00000000
0.7631 2.84000000 -0.00000000
0.7731 2.85000000 -0.00000000
0.7831 2.85000000 -0.00000000
0.7931 2.86000000 -0.00000000
0.8031 2.86000000 -0.00000000
0.8131 2.86000000 -0.00000000
0.8231 2.84000000 -0.00000000
0.8331 2.82000000 -0.00000000
0.8431 2.80000000 -0.00000000
0.8531 2.77000000 -0.00000000
0.8631 2.74000000 -0.00000000
0.8731 2.70000000 -0.00000000
0.8831 2.65000000 -0.00000000
0.8931 2.60000000 -0.00000000
0.9031 2.54000000 -0.00000000
0.9131 2.48000000 -0.00000000
0.9231 2.42000000 -0.00000000
0.9331 2.34000000 -0.00000000
0.9431 2.26000000 -0.00000000
0.9531 2.18000000 -0.00000000
0.9631 2.10000000 -0.00000000
0.9731 2.00400000 -0.00000000
0.9831 1.91700000 -0.00000000
0.9931 1.82600000 -0.00000000
1.0031 1.73400000 -0.00000000
1.0131 1.64000000 -0.00000000
1.0231 1.54700000 -0.00000000
1.0331 1.45500000 -0.00000000
1.0431 1.36400000 -0.00000000
1.0531 1.27400000 -0.00000000
1.0631 1.18500000 -0.00000000
1.0731 1.09900000 -0.00000000
1.0831 1.01700000 -0.00000000
1.0931 0.93600000 -0.00000000
1.1031 0.86000000 -0.00000000
1.1131 0.78600000 -0.00000000
1.1231 0.71700000 -0.00000000
1.1331 0.65100000 -0.00000000
1.1431 0.58900000 -0.00000000
1.1531 0.53000000 -0.00000000
1.1631 0.47700000 -0.00000000
1.1731 0.42700000 -0.00000000
1.1831 0.38000000 -0.00000000
1.1931 0.33700000 -0.00000000
1.2031 0.29800000 -0.00000000
1.2131 0.26300000 -0.00000000
1.2231 0.23100000 -0.00000000
1.2331 0.20220000 -0.00000000
1.2431 0.17580000 -0.00000000
1.2531 0.15250000 -0.00000000
1.2631 0.13180000 -0.00000000
1.2731 0.11330000 -0.00000000
1.2831 0.09710000 -0.00000000
1.2931 0.08290000 -0.00000000
1.3031 0.07040000 -0.00000000
1.3131 0.05960000 -0.00000000
1.3231 0.05020000 -0.00000000
1.3331 0.04210000 -0.00000000
1.3431 0.03520000 -0.00000000
1.3531 0.02920000 -0.00000000
1.3631 0.02420000 -0.00000000
1.3731 0.02001000 -0.00000000
1.3831 0.01640000 -0.00000000
1.3931 0.01341000 -0.00000000
1.4031 0.01091000 -0.00000000
1.4131 0.00884000 -0.00000001
1.4231 0.00713000 -0.00000001
1.4331 0.00573000 -0.00000001
1.4431 0.00458000 -0.00000002
1.4531 0.00364000 -0.00000003
1.4631 0.00288000 -0.00000005
1.4731 0.00228000 -0.00000007
1.4831 0.00178800 -0.00000011
1.4931 0.00139700 -0.00000016
1.5031 0.00108700 -0.00000024
1.5131 0.00084200 -0.00000036
1.5231 0.00064900 -0.00000052
1.5331 0.00049800 -0.00000076
1.5431 0.00038000 -0.00000111
1.5531 0.00028900 -0.00000160
1.5631 0.00021900 -0.00000230
1.5731 0.00016490 -0.00000330
1.5831 0.00012370 -0.00000470
1.5931 0.00009230 -0.00000666
1.6031 0.00006860 -0.00000941
1.6131 0.00005070 -0.00001322
1.6231 0.00003730 -0.00001850
1.6331 0.00002730 -0.00002580
1.6431 0.00001989 -0.00003570
1.6531 0.00001444 -0.00004930
1.6631 0.00001043 -0.00006770
1.6731 0.00000749 -0.00009270
1.6831 0.00000536 -0.00012610
1.6931 0.00000382 -0.00017100
1.7031 0.00000271 -0.00023000
1.7131 0.00000191 -0.00031000
1.7231 0.00000134 -0.00041400
1.7331 0.00000093 -0.00055200
1.7431 0.00000065 -0.00073100
1.7531 0.00000045 -0.00096500
1.7631 0.00000031 -0.00126900
1.7731 0.00000021 -0.00165900
1.7831 0.00000014 -0.00216000
1.7931 0.00000010 -0.00280000
1.8031 0.00000007 -0.00362000
1.8131 0.00000004 -0.00465000
1.8231 0.00000003 -0.00595000
1.8331 0.00000002 -0.00758000
1.8431 0.00000001 -0.00961000
1.8531 0.00000001 -0.01215000
1.8631 0.00000001 -0.01528000
1.8731 0.00000000 -0.01914000
1.8831 0.00000000 -0.02380000
1.8931 0.00000000 -0.02960000
1.9031 0.00000000 -0.03660000
1.9131 0.00000000 -0.04510000
1.9231 0.00000000 -0.05530000
1.9331 0.00000000 -0.06750000
1.9431 0.00000000 -0.08210000
1.9531 0.00000000 -0.09930000
1.9631 0.00000000 -0.11970000
1.9731 0.00000000 -0.14380000
1.9831 0.00000000 -0.17180000
1.9931 0.00000000 -0.20400000
2.0031 0.00000000 -0.24200000
2.0131 0.00000000 -0.28600000
2.0231 0.00000000 -0.33700000
2.0331 0.00000000 -0.39500000
2.0431 0.00000000 -0.46000000
2.0531 0.00000000 -0.53500000
2.0631 0.00000000 -0.61900000
2.0731 0.00000000 -0.71300000
2.0831 0.00000000 -0.81900000
2.0931 0.00000000 -0.93700000
2.1031 0.00000000 -1.06700000
2.1131 0.00000000 -1.21100000
2.1231 0.00000000 -1.36800000
2.1331 0.00000000 -1.54000000
2.1431 0.00000000 -1.72700000
2.1531 0.00000000 -1.93000000
2.1631 0.00000000 -2.14000000
2.1731 0.00000000 -2.38000000
2.1831 0.00000000 -2.63000000
2.1931 0.00000000 -2.90000000
2.2031 0.00000000 -3.17000000
2.2131 0.00000000 -3.46000000
2.2231 0.00000000 -3.77000000
2.2331 0.00000000 -4.09000000
2.2431 0.00000000 -4.42000000
2.2531 0.00000000 -4.76000000
2.2631 0.00000000 -5.11000000
2.2731 0.00000000 -5.46000000
2.2831 0.00000000 -5.82000000
2.2931 0.00000000 -6.19000000
2.3031 0.00000000 -6.55000000
2.3131 0.00000000 -6.91000000
2.3231 0.00000000 -7.27000000
2.3331 0.00000000 -7.61000000
2.3431 0.00000000 -7.96000000
2.3531 0.00000000 -8.29000000
2.3631 0.00000000 -8.61000000
2.3731 0.00000000 -8.91000000
2.3831 0.00000000 -9.20000000
2.3931 0.00000000 -9.47000000
2.4031 0.00000000 -9.72000000
2.4131 0.00000000 -9.95000000
2.4231 0.00000000 -10.16000000
2.4331 0.00000000 -10.35000000
2.4431 0.00000000 -10.51000000
2.4531 0.00000000 -10.65000000
2.4631 0.00000000 -10.76000000
2.4731 0.00000000 -10.86000000
2.4831 0.00000000 -10.93000000
2.4931 0.00000000 -10.98000000
2.5031 0.00000000 -11.02000000
2.5131 0.00000000 -11.02000000
2.5231 0.00000000 -11.02000000
2.5331 0.00000000 -11.00000000
2.5431 0.00000000 -10.96000000
2.5531 0.00000000 -10.92000000
2.5631 0.00000000 -10.86000000
2.5731 0.00000000 -10.80000000
2.5831 0.00000000 -10.74000000
2.5931 0.00000000 -10.66000000
2.6031 0.00000000 -10.60000000
2.6131 0.00000000 -10.52000000
2.6231 0.00000000 -10.46000000
2.6331 0.00000000 -10.40000000
2.6431 0.00000000 -10.34000000
2.6531 0.00000000 -10.28000000
2.6631 0.00000000 -10.24000000
2.6731 0.00000000 -10.20000000
2.6831 0.00000000 -10.17000000
2.6931 0.00000000 -10.15000000
2.7031 0.00000000 -10.14000000
2.7131 0.00000000 -10.13000000
2.7231 0.00000000 -10.13000000
2.7331 0.00000000 -10.14000000
2.7431 0.00000000 -10.16000000
2.7531 0.00000000 -10.17000000
2.7631 0.00000000 -10.19000000
2.7731 0.00000000 -10.21000000
2.7831 0.00000000 -10.23000000
2.7931 0.00000000 -10.23000000
2.8031 0.00000000 -10.24000000
2.8131 0.00000000 -10.24000000
2.8231 0.00000000 -10.23000000
2.8331 0.00000000 -10.20000000
2.8431 0.00000000 -10.17000000
2.8531 0.00000000 -10.11000000
2.8631 0.00000000 -10.03000000
2.8731 0.00000000 -9.95000000
2.8831 0.00000000 -9.83000000
2.8931 0.00000000 -9.70000000
2.9031 0.00000000 -9.55000000
2.9131 0.00000000 -9.37000000
2.9231 0.00000000 -9.19000000
2.9331 0.00000000 -8.97000000
2.9431 0.00000000 -8.73000000
2.9531 0.00000000 -8.48000000
2.9631 0.00000000 -8.21000000
2.9731 0.00000000 -7.93000000
2.9831 0.00000000 -7.63000000
2.9931 0.00000000 -7.31000000
3.0031 0.00000000 -6.99000000
3.0131 0.00000000 -6.65000000
3.0231 0.00000000 -6.31000000
3.0331 0.00000000 -5.97000000
3.0431 0.00000000 -5.63000000
3.0531 0.00000000 -5.29000000
3.0631 0.00000000 -4.94000000
3.0731 0.00000000 -4.61000000
3.0831 0.00000000 -4.27000000
3.0931 0.00000000 -3.95000000
3.1031 0.00000000 -3.64000000
3.1131 0.00000000 -3.34000000
3.1231 0.00000000 -3.06000000
3.1331 0.00000000 -2.78000000
3.1431 0.00000000 -2.52000000
3.1531 0.00000000 -2.28000000
3.1631 0.00000000 -2.05000000
3.1731 0.00000000 -1.83500000
3.1831 0.00000000 -1.63700000
3.1931 0.00000000 -1.45500000
3.2031 0.00000000 -1.28600000
3.2131 0.00000000 -1.13400000
3.2231 0.00000000 -0.99400000
3.2331 0.00000000 -0.86800000
3.2431 0.00000000 -0.75500000
3.2531 0.00000000 -0.65400000
3.2631 0.00000000 -0.56300000
3.2731 0.00000000 -0.48400000
3.2831 0.00000000 -0.41300000
3.2931 0.00000000 -0.35200000
3.3031 0.00000000 -0.29800000
3.3131 0.00000000 -0.25200000
3.3231 0.00000000 -0.21100000
3.3331 0.00000000 -0.17670000
3.3431 0.00000000 -0.14710000
3.3531 0.00000000 -0.12190000
3.3631 0.00000000 -0.10060000
3.3731 0.00000000 -0.08260000
3.3831 0.00000000 -0.06750000
3.3931 0.00000000 -0.05490000
3.4031 0.00000000 -0.04450000
3.4131 0.00000000 -0.03590000
3.4231 0.00000000 -0.02880000
3.4331 0.00000000 -0.02300000
3.4431 0.00000000 -0.01833000
3.4531 0.00000000 -0.01451000
3.4631 0.00000000 -0.01144000
3.4731 0.00000000 -0.00898000
3.4831 0.00000000 -0.00701000
3.4931 0.00000000 -0.00545000
3.5031 0.00000000 -0.00422000
3.5131 0.00000000 -0.00325000
3.5231 0.00000000 -0.00249000
3.5331 0.00000000 -0.00190200
3.5431 0.00000000 -0.00144500
3.5531 0.00000000 -0.00109200
3.5631 0.00000000 -0.00082200
3.5731 0.00000000 -0.00061600
3.5831 0.00000000 -0.00045900
3.5931 0.00000000 -0.00034100
3.6031 0.00000000 -0.00025200
3.6131 0.00000000 -0.00018500
3.6231 0.00000000 -0.00013530
3.6331 0.00000000 -0.00009860
3.6431 0.00000000 -0.00007150


==> 1npdos_tot-ht-af-0.dat <==
  x       y1        y2
-5.222 0.328E-02 -0.0031
-5.212 0.418E-02 -0.00395
-5.202 0.530E-02 -0.00502
-5.192 0.668E-02 -0.00634
-5.182 0.840E-02 -0.00798
-5.172 0.105E-01 -0.00999
-5.162 0.131E-01 -0.0124
-5.152 0.162E-01 -0.0154
-5.142 0.200E-01 -0.0191
-5.132 0.245E-01 -0.0234
-5.122 0.299E-01 -0.0287
-5.112 0.364E-01 -0.0349
-5.102 0.441E-01 -0.0423
-5.092 0.531E-01 -0.051
-5.082 0.637E-01 -0.0613
-5.072 0.760E-01 -0.0732
-5.062 0.903E-01 -0.0871
-5.052 0.107E+00 -0.103
-5.042 0.126E+00 -0.122
-5.032 0.148E+00 -0.143
-5.022 0.172E+00 -0.167
-5.012 0.200E+00 -0.194
-5.002 0.231E+00 -0.225
-4.992 0.266E+00 -0.259
-4.982 0.305E+00 -0.297
-4.972 0.348E+00 -0.34
-4.962 0.396E+00 -0.386
-4.952 0.448E+00 -0.437
-4.942 0.504E+00 -0.493
-4.932 0.565E+00 -0.553
-4.922 0.631E+00 -0.618
-4.912 0.701E+00 -0.688
-4.902 0.776E+00 -0.762
-4.892 0.855E+00 -0.84
-4.882 0.938E+00 -0.923
-4.872 0.103E+01 -1.01
-4.862 0.112E+01 -1.1
-4.852 0.121E+01 -1.19
-4.842 0.130E+01 -1.29
-4.832 0.140E+01 -1.39
-4.822 0.150E+01 -1.49
-4.812 0.160E+01 -1.59
-4.802 0.170E+01 -1.69
-4.792 0.180E+01 -1.79
-4.782 0.190E+01 -1.89
-4.772 0.200E+01 -1.98
-4.762 0.209E+01 -2.08
-4.752 0.218E+01 -2.17
-4.742 0.227E+01 -2.26
-4.732 0.235E+01 -2.35
-4.722 0.243E+01 -2.43
-4.712 0.251E+01 -2.5
-4.702 0.258E+01 -2.58
-4.692 0.265E+01 -2.64
-4.682 0.271E+01 -2.71
-4.672 0.277E+01 -2.77
-4.662 0.282E+01 -2.82
-4.652 0.287E+01 -2.88
-4.642 0.292E+01 -2.93
-4.632 0.297E+01 -2.97
-4.622 0.301E+01 -3.02
-4.612 0.305E+01 -3.06
-4.602 0.309E+01 -3.11
-4.592 0.314E+01 -3.15
-4.582 0.318E+01 -3.19
-4.572 0.322E+01 -3.24
-4.562 0.327E+01 -3.29
-4.552 0.332E+01 -3.34
-4.542 0.337E+01 -3.39
-4.532 0.343E+01 -3.45
-4.522 0.349E+01 -3.51
-4.512 0.355E+01 -3.57
-4.502 0.362E+01 -3.64
-4.492 0.370E+01 -3.71
-4.482 0.377E+01 -3.79
-4.472 0.385E+01 -3.87
-4.462 0.393E+01 -3.95
-4.452 0.402E+01 -4.03
-4.442 0.411E+01 -4.12
-4.432 0.420E+01 -4.21
-4.422 0.429E+01 -4.3
-4.412 0.438E+01 -4.38
-4.402 0.446E+01 -4.47
-4.392 0.455E+01 -4.56
-4.382 0.464E+01 -4.64
-4.372 0.472E+01 -4.72
-4.362 0.480E+01 -4.8
-4.352 0.487E+01 -4.88
-4.342 0.494E+01 -4.95
-4.332 0.501E+01 -5.01
-4.322 0.507E+01 -5.07
-4.312 0.513E+01 -5.13
-4.302 0.518E+01 -5.18
-4.292 0.522E+01 -5.22
-4.282 0.527E+01 -5.26
-4.272 0.530E+01 -5.3
-4.262 0.534E+01 -5.33
-4.252 0.537E+01 -5.36
-4.242 0.540E+01 -5.39
-4.232 0.543E+01 -5.42
-4.222 0.546E+01 -5.45
-4.212 0.549E+01 -5.48
-4.202 0.553E+01 -5.51
-4.192 0.557E+01 -5.55
-4.182 0.561E+01 -5.59
-4.172 0.566E+01 -5.64
-4.162 0.572E+01 -5.7
-4.152 0.578E+01 -5.76
-4.142 0.586E+01 -5.84
-4.132 0.594E+01 -5.92
-4.122 0.603E+01 -6.01
-4.112 0.613E+01 -6.11
-4.102 0.625E+01 -6.23
-4.092 0.637E+01 -6.35
-4.082 0.650E+01 -6.48
-4.072 0.664E+01 -6.62
-4.062 0.679E+01 -6.77
-4.052 0.694E+01 -6.92
-4.042 0.711E+01 -7.08
-4.032 0.727E+01 -7.25
-4.022 0.744E+01 -7.41
-4.012 0.760E+01 -7.58
-4.002 0.777E+01 -7.75
-3.992 0.794E+01 -7.92
-3.982 0.810E+01 -8.08
-3.972 0.826E+01 -8.24
-3.962 0.841E+01 -8.39
-3.952 0.855E+01 -8.53
-3.942 0.868E+01 -8.67
-3.932 0.881E+01 -8.79
-3.922 0.892E+01 -8.91
-3.912 0.902E+01 -9.01
-3.902 0.911E+01 -9.1
-3.892 0.919E+01 -9.18
-3.882 0.926E+01 -9.25
-3.872 0.932E+01 -9.31
-3.862 0.936E+01 -9.36
-3.852 0.940E+01 -9.4
-3.842 0.943E+01 -9.43
-3.832 0.945E+01 -9.45
-3.822 0.947E+01 -9.47
-3.812 0.948E+01 -9.48
-3.802 0.948E+01 -9.48
-3.792 0.949E+01 -9.49
-3.782 0.949E+01 -9.49
-3.772 0.949E+01 -9.49
-3.762 0.949E+01 -9.49
-3.752 0.949E+01 -9.49
-3.742 0.949E+01 -9.49
-3.732 0.950E+01 -9.5
-3.722 0.950E+01 -9.5
-3.712 0.951E+01 -9.51
-3.702 0.952E+01 -9.53
-3.692 0.954E+01 -9.54
-3.682 0.956E+01 -9.56
-3.672 0.958E+01 -9.58
-3.662 0.960E+01 -9.6
-3.652 0.962E+01 -9.63
-3.642 0.965E+01 -9.65
-3.632 0.968E+01 -9.68
-3.622 0.970E+01 -9.71
-3.612 0.973E+01 -9.73
-3.602 0.975E+01 -9.76
-3.592 0.977E+01 -9.78
-3.582 0.979E+01 -9.8
-3.572 0.981E+01 -9.82
-3.562 0.983E+01 -9.84
-3.552 0.984E+01 -9.85
-3.542 0.984E+01 -9.86
-3.532 0.985E+01 -9.86
-3.522 0.985E+01 -9.86
-3.512 0.985E+01 -9.86
-3.502 0.984E+01 -9.85
-3.492 0.983E+01 -9.84
-3.482 0.981E+01 -9.82
-3.472 0.979E+01 -9.8
-3.462 0.977E+01 -9.78
-3.452 0.975E+01 -9.76
-3.442 0.973E+01 -9.74
-3.432 0.970E+01 -9.71
-3.422 0.968E+01 -9.68
-3.412 0.965E+01 -9.66
-3.402 0.963E+01 -9.63
-3.392 0.960E+01 -9.61
-3.382 0.958E+01 -9.59
-3.372 0.957E+01 -9.57
-3.362 0.955E+01 -9.56
-3.352 0.954E+01 -9.55
-3.342 0.954E+01 -9.54
-3.332 0.954E+01 -9.54
-3.322 0.955E+01 -9.55
-3.312 0.957E+01 -9.56
-3.302 0.959E+01 -9.59
-3.292 0.962E+01 -9.61
-3.282 0.965E+01 -9.65
-3.272 0.970E+01 -9.69
-3.262 0.975E+01 -9.75
-3.252 0.981E+01 -9.8
-3.242 0.987E+01 -9.87
-3.232 0.994E+01 -9.94
-3.222 0.100E+02 -10
-3.212 0.101E+02 -10.1
-3.202 0.102E+02 -10.2
-3.192 0.103E+02 -10.3
-3.182 0.104E+02 -10.4
-3.172 0.105E+02 -10.5
-3.162 0.105E+02 -10.5
-3.152 0.106E+02 -10.6
-3.142 0.107E+02 -10.7
-3.132 0.108E+02 -10.8
-3.122 0.109E+02 -10.9
-3.112 0.109E+02 -11
-3.102 0.110E+02 -11
-3.092 0.111E+02 -11.1
-3.082 0.111E+02 -11.1
-3.072 0.111E+02 -11.1
-3.062 0.112E+02 -11.2
-3.052 0.112E+02 -11.2
-3.042 0.112E+02 -11.2
-3.032 0.112E+02 -11.2
-3.022 0.111E+02 -11.2
-3.012 0.111E+02 -11.1
-3.002 0.111E+02 -11.1
-2.992 0.110E+02 -11
-2.982 0.110E+02 -11
-2.972 0.109E+02 -10.9
-2.962 0.108E+02 -10.8
-2.952 0.107E+02 -10.8
-2.942 0.107E+02 -10.7
-2.932 0.106E+02 -10.6
-2.922 0.105E+02 -10.5
-2.912 0.104E+02 -10.4
-2.902 0.103E+02 -10.3
-2.892 0.102E+02 -10.2
-2.882 0.101E+02 -10.1
-2.872 0.100E+02 -10
-2.862 0.995E+01 -9.96
-2.852 0.987E+01 -9.88
-2.842 0.979E+01 -9.8
-2.832 0.971E+01 -9.72
-2.822 0.964E+01 -9.65
-2.812 0.958E+01 -9.58
-2.802 0.952E+01 -9.52
-2.792 0.946E+01 -9.47
-2.782 0.942E+01 -9.42
-2.772 0.938E+01 -9.37
-2.762 0.934E+01 -9.34
-2.752 0.931E+01 -9.31
-2.742 0.929E+01 -9.29
-2.732 0.928E+01 -9.27
-2.722 0.928E+01 -9.27
-2.712 0.928E+01 -9.27
-2.702 0.930E+01 -9.28
-2.692 0.932E+01 -9.31
-2.682 0.935E+01 -9.34
-2.672 0.939E+01 -9.38
-2.662 0.944E+01 -9.42
-2.652 0.950E+01 -9.48
-2.642 0.956E+01 -9.55
-2.632 0.964E+01 -9.62
-2.622 0.972E+01 -9.71
-2.612 0.981E+01 -9.8
-2.602 0.991E+01 -9.89
-2.592 0.100E+02 -10
-2.582 0.101E+02 -10.1
-2.572 0.102E+02 -10.2
-2.562 0.104E+02 -10.3
-2.552 0.105E+02 -10.5
-2.542 0.106E+02 -10.6
-2.532 0.107E+02 -10.7
-2.522 0.108E+02 -10.8
-2.512 0.110E+02 -11
-2.502 0.111E+02 -11.1
-2.492 0.112E+02 -11.2
-2.482 0.113E+02 -11.3
-2.472 0.114E+02 -11.4
-2.462 0.115E+02 -11.5
-2.452 0.116E+02 -11.6
-2.442 0.117E+02 -11.7
-2.432 0.118E+02 -11.8
-2.422 0.119E+02 -11.9
-2.412 0.119E+02 -11.9
-2.402 0.120E+02 -12
-2.392 0.120E+02 -12
-2.382 0.121E+02 -12.1
-2.372 0.121E+02 -12.1
-2.362 0.121E+02 -12.1
-2.352 0.121E+02 -12.2
-2.342 0.122E+02 -12.2
-2.332 0.122E+02 -12.2
-2.322 0.122E+02 -12.2
-2.312 0.122E+02 -12.2
-2.302 0.122E+02 -12.2
-2.292 0.121E+02 -12.2
-2.282 0.121E+02 -12.2
-2.272 0.121E+02 -12.1
-2.262 0.121E+02 -12.1
-2.252 0.121E+02 -12.1
-2.242 0.121E+02 -12.1
-2.232 0.120E+02 -12.1
-2.222 0.120E+02 -12
-2.212 0.120E+02 -12
-2.202 0.120E+02 -12
-2.192 0.120E+02 -12
-2.182 0.119E+02 -12
-2.172 0.119E+02 -11.9
-2.162 0.119E+02 -11.9
-2.152 0.119E+02 -11.9
-2.142 0.119E+02 -11.9
-2.132 0.119E+02 -11.9
-2.122 0.119E+02 -11.9
-2.112 0.119E+02 -11.9
-2.102 0.119E+02 -11.9
-2.092 0.119E+02 -11.9
-2.082 0.119E+02 -11.9
-2.072 0.120E+02 -12
-2.062 0.120E+02 -12
-2.052 0.120E+02 -12
-2.042 0.120E+02 -12
-2.032 0.120E+02 -12
-2.022 0.121E+02 -12.1
-2.012 0.121E+02 -12.1
-2.002 0.121E+02 -12.1
-1.992 0.121E+02 -12.1
-1.982 0.122E+02 -12.2
-1.972 0.122E+02 -12.2
-1.962 0.122E+02 -12.2
-1.952 0.122E+02 -12.2
-1.942 0.122E+02 -12.2
-1.932 0.122E+02 -12.2
-1.922 0.122E+02 -12.2
-1.912 0.123E+02 -12.2
-1.902 0.123E+02 -12.2
-1.892 0.122E+02 -12.2
-1.882 0.122E+02 -12.2
-1.872 0.122E+02 -12.2
-1.862 0.122E+02 -12.2
-1.852 0.122E+02 -12.2
-1.842 0.122E+02 -12.2
-1.832 0.121E+02 -12.1
-1.822 0.121E+02 -12.1
-1.812 0.121E+02 -12.1
-1.802 0.120E+02 -12
-1.792 0.120E+02 -12
-1.782 0.119E+02 -11.9
-1.772 0.119E+02 -11.9
-1.762 0.118E+02 -11.8
-1.752 0.118E+02 -11.8
-1.742 0.117E+02 -11.7
-1.732 0.116E+02 -11.6
-1.722 0.116E+02 -11.6
-1.712 0.115E+02 -11.5
-1.702 0.115E+02 -11.4
-1.692 0.114E+02 -11.4
-1.682 0.113E+02 -11.3
-1.672 0.113E+02 -11.3
-1.662 0.112E+02 -11.2
-1.652 0.112E+02 -11.2
-1.642 0.111E+02 -11.1
-1.632 0.111E+02 -11.1
-1.622 0.110E+02 -11
-1.612 0.110E+02 -11
-1.602 0.110E+02 -11
-1.592 0.109E+02 -10.9
-1.582 0.109E+02 -10.9
-1.572 0.109E+02 -10.9
-1.562 0.109E+02 -10.9
-1.552 0.109E+02 -11
-1.542 0.110E+02 -11
-1.532 0.110E+02 -11
-1.522 0.110E+02 -11
-1.512 0.111E+02 -11.1
-1.502 0.111E+02 -11.1
-1.492 0.112E+02 -11.2
-1.482 0.112E+02 -11.3
-1.472 0.113E+02 -11.3
-1.462 0.114E+02 -11.4
-1.452 0.115E+02 -11.5
-1.442 0.115E+02 -11.6
-1.432 0.116E+02 -11.6
-1.422 0.117E+02 -11.7
-1.412 0.118E+02 -11.8
-1.402 0.118E+02 -11.9
-1.392 0.119E+02 -11.9
-1.382 0.120E+02 -12
-1.372 0.120E+02 -12.1
-1.362 0.121E+02 -12.1
-1.352 0.121E+02 -12.2
-1.342 0.122E+02 -12.2
-1.332 0.122E+02 -12.2
-1.322 0.123E+02 -12.3
-1.312 0.123E+02 -12.3
-1.302 0.123E+02 -12.3
-1.292 0.123E+02 -12.3
-1.282 0.123E+02 -12.3
-1.272 0.123E+02 -12.3
-1.262 0.122E+02 -12.3
-1.252 0.122E+02 -12.2
-1.242 0.122E+02 -12.2
-1.232 0.122E+02 -12.2
-1.222 0.121E+02 -12.1
-1.212 0.121E+02 -12.1
-1.202 0.120E+02 -12
-1.192 0.120E+02 -12
-1.182 0.120E+02 -12
-1.172 0.119E+02 -11.9
-1.162 0.119E+02 -11.9
-1.152 0.118E+02 -11.8
-1.142 0.118E+02 -11.8
-1.132 0.118E+02 -11.8
-1.122 0.118E+02 -11.8
-1.112 0.117E+02 -11.7
-1.102 0.117E+02 -11.7
-1.092 0.117E+02 -11.7
-1.082 0.117E+02 -11.7
-1.072 0.117E+02 -11.7
-1.062 0.117E+02 -11.7
-1.052 0.117E+02 -11.7
-1.042 0.118E+02 -11.7
-1.032 0.118E+02 -11.8
-1.022 0.118E+02 -11.8
-1.012 0.118E+02 -11.8
-1.002 0.118E+02 -11.8
-0.992 0.118E+02 -11.8
-0.982 0.119E+02 -11.8
-0.972 0.119E+02 -11.8
-0.962 0.119E+02 -11.8
-0.952 0.118E+02 -11.8
-0.942 0.118E+02 -11.8
-0.932 0.118E+02 -11.8
-0.922 0.118E+02 -11.7
-0.912 0.117E+02 -11.7
-0.902 0.116E+02 -11.6
-0.892 0.116E+02 -11.6
-0.882 0.115E+02 -11.5
-0.872 0.114E+02 -11.4
-0.862 0.113E+02 -11.3
-0.852 0.111E+02 -11.1
-0.842 0.110E+02 -11
-0.832 0.108E+02 -10.8
-0.822 0.107E+02 -10.7
-0.812 0.105E+02 -10.5
-0.802 0.103E+02 -10.3
-0.792 0.101E+02 -10.1
-0.782 0.989E+01 -9.9
-0.772 0.969E+01 -9.69
-0.762 0.948E+01 -9.48
-0.752 0.927E+01 -9.27
-0.742 0.906E+01 -9.06
-0.732 0.885E+01 -8.86
-0.722 0.865E+01 -8.65
-0.712 0.845E+01 -8.45
-0.702 0.826E+01 -8.26
-0.692 0.808E+01 -8.08
-0.682 0.790E+01 -7.9
-0.672 0.774E+01 -7.74
-0.662 0.758E+01 -7.58
-0.652 0.744E+01 -7.44
-0.642 0.730E+01 -7.3
-0.632 0.718E+01 -7.18
-0.622 0.706E+01 -7.06
-0.612 0.695E+01 -6.95
-0.602 0.685E+01 -6.85
-0.592 0.676E+01 -6.76
-0.582 0.667E+01 -6.67
-0.572 0.659E+01 -6.59
-0.562 0.651E+01 -6.51
-0.552 0.643E+01 -6.43
-0.542 0.634E+01 -6.35
-0.532 0.626E+01 -6.26
-0.522 0.618E+01 -6.18
-0.512 0.609E+01 -6.09
-0.502 0.599E+01 -5.99
-0.492 0.589E+01 -5.89
-0.482 0.578E+01 -5.78
-0.472 0.566E+01 -5.67
-0.462 0.554E+01 -5.54
-0.452 0.540E+01 -5.41
-0.442 0.526E+01 -5.26
-0.432 0.511E+01 -5.11
-0.422 0.495E+01 -4.95
-0.412 0.478E+01 -4.78
-0.402 0.460E+01 -4.61
-0.392 0.442E+01 -4.43
-0.382 0.423E+01 -4.24
-0.372 0.404E+01 -4.05
-0.362 0.385E+01 -3.85
-0.352 0.365E+01 -3.65
-0.342 0.345E+01 -3.45
-0.332 0.325E+01 -3.26
-0.322 0.305E+01 -3.06
-0.312 0.286E+01 -2.86
-0.302 0.266E+01 -2.67
-0.292 0.248E+01 -2.48
-0.282 0.229E+01 -2.3
-0.272 0.211E+01 -2.12
-0.262 0.194E+01 -1.95
-0.252 0.178E+01 -1.78
-0.242 0.162E+01 -1.63
-0.232 0.148E+01 -1.48
-0.222 0.134E+01 -1.34
-0.212 0.121E+01 -1.21
-0.202 0.108E+01 -1.08
-0.192 0.970E+00 -0.971
-0.182 0.865E+00 -0.866
-0.172 0.768E+00 -0.769
-0.162 0.680E+00 -0.681
-0.152 0.599E+00 -0.6
-0.142 0.526E+00 -0.527
-0.132 0.460E+00 -0.461
-0.122 0.401E+00 -0.401
-0.112 0.348E+00 -0.348
-0.102 0.300E+00 -0.301
-0.092 0.258E+00 -0.259
-0.082 0.222E+00 -0.222
-0.072 0.189E+00 -0.189
-0.062 0.161E+00 -0.161
-0.052 0.136E+00 -0.136
-0.042 0.115E+00 -0.115
-0.032 0.964E-01 -0.0964
-0.022 0.806E-01 -0.0806
-0.012 0.671E-01 -0.0671
-0.002 0.557E-01 -0.0557
0.008 0.460E-01 -0.046
0.018 0.378E-01 -0.0378
0.028 0.310E-01 -0.031
0.038 0.253E-01 -0.0253
0.048 0.205E-01 -0.0205
0.058 0.166E-01 -0.0166
0.068 0.134E-01 -0.0134
0.078 0.108E-01 -0.0108
0.088 0.872E-02 -0.00871
0.098 0.703E-02 -0.00703
0.108 0.571E-02 -0.0057
0.118 0.469E-02 -0.00469
0.128 0.394E-02 -0.00394
0.138 0.343E-02 -0.00343
0.148 0.314E-02 -0.00313
0.158 0.305E-02 -0.00305
0.168 0.318E-02 -0.00317
0.178 0.353E-02 -0.00352
0.188 0.412E-02 -0.0041
0.198 0.499E-02 -0.00497
0.208 0.618E-02 -0.00616
0.218 0.777E-02 -0.00774
0.228 0.982E-02 -0.00978
0.238 0.124E-01 -0.0124
0.248 0.158E-01 -0.0157
0.258 0.199E-01 -0.0198
0.268 0.251E-01 -0.025
0.278 0.314E-01 -0.0313
0.288 0.392E-01 -0.0391
0.298 0.488E-01 -0.0486
0.308 0.603E-01 -0.0601
0.318 0.743E-01 -0.0741
0.328 0.911E-01 -0.0908
0.338 0.111E+00 -0.111
0.348 0.135E+00 -0.135
0.358 0.163E+00 -0.163
0.368 0.197E+00 -0.196
0.378 0.235E+00 -0.235
0.388 0.281E+00 -0.28
0.398 0.333E+00 -0.332
0.408 0.394E+00 -0.392
0.418 0.463E+00 -0.461
0.428 0.542E+00 -0.54
0.438 0.631E+00 -0.629
0.448 0.732E+00 -0.73
0.458 0.845E+00 -0.843
0.468 0.972E+00 -0.969
0.478 0.111E+01 -1.11
0.488 0.127E+01 -1.26
0.498 0.144E+01 -1.43
0.508 0.162E+01 -1.62
0.518 0.182E+01 -1.82
0.528 0.204E+01 -2.03
0.538 0.227E+01 -2.27
0.548 0.252E+01 -2.51
0.558 0.278E+01 -2.77
0.568 0.305E+01 -3.05
0.578 0.334E+01 -3.34
0.588 0.364E+01 -3.64
0.598 0.396E+01 -3.95
0.608 0.427E+01 -4.27
0.618 0.460E+01 -4.59
0.628 0.493E+01 -4.92
0.638 0.526E+01 -5.25
0.648 0.559E+01 -5.59
0.658 0.592E+01 -5.91
0.668 0.624E+01 -6.23
0.678 0.655E+01 -6.55
0.688 0.685E+01 -6.85
0.698 0.714E+01 -7.13
0.708 0.741E+01 -7.4
0.718 0.766E+01 -7.66
0.728 0.789E+01 -7.89
0.738 0.809E+01 -8.1
0.748 0.828E+01 -8.28
0.758 0.843E+01 -8.44
0.768 0.856E+01 -8.57
0.778 0.867E+01 -8.67
0.788 0.874E+01 -8.75
0.798 0.879E+01 -8.79
0.808 0.881E+01 -8.81
0.818 0.880E+01 -8.81
0.828 0.876E+01 -8.77
0.838 0.870E+01 -8.71
0.848 0.862E+01 -8.63
0.858 0.851E+01 -8.52
0.868 0.838E+01 -8.39
0.878 0.824E+01 -8.25
0.888 0.807E+01 -8.08
0.898 0.789E+01 -7.9
0.908 0.769E+01 -7.7
0.918 0.748E+01 -7.49
0.928 0.726E+01 -7.27
0.938 0.704E+01 -7.04
0.948 0.680E+01 -6.81
0.958 0.656E+01 -6.56
0.968 0.631E+01 -6.31
0.978 0.606E+01 -6.06
0.988 0.580E+01 -5.81
0.998 0.555E+01 -5.55
1.008 0.529E+01 -5.29
1.018 0.504E+01 -5.04
1.028 0.478E+01 -4.78
1.038 0.453E+01 -4.53
1.048 0.428E+01 -4.28
1.058 0.403E+01 -4.03
1.068 0.379E+01 -3.79
1.078 0.356E+01 -3.56
1.088 0.333E+01 -3.33
1.098 0.310E+01 -3.1
1.108 0.289E+01 -2.88
1.118 0.268E+01 -2.67
1.128 0.247E+01 -2.47
1.138 0.228E+01 -2.28
1.148 0.210E+01 -2.09
1.158 0.192E+01 -1.91
1.168 0.175E+01 -1.75
1.178 0.159E+01 -1.59
1.188 0.144E+01 -1.44
1.198 0.130E+01 -1.3
1.208 0.117E+01 -1.17
1.218 0.105E+01 -1.05
1.228 0.936E+00 -0.934
1.238 0.832E+00 -0.83
1.248 0.737E+00 -0.735
1.258 0.650E+00 -0.648
1.268 0.571E+00 -0.569
1.278 0.500E+00 -0.498
1.288 0.435E+00 -0.434
1.298 0.378E+00 -0.376
1.308 0.326E+00 -0.325
1.318 0.280E+00 -0.279
1.328 0.240E+00 -0.239
1.338 0.205E+00 -0.204
1.348 0.174E+00 -0.173
1.358 0.147E+00 -0.146
1.368 0.124E+00 -0.123
1.378 0.104E+00 -0.103
1.388 0.864E-01 -0.0859
1.398 0.717E-01 -0.0713
1.408 0.593E-01 -0.059
1.418 0.488E-01 -0.0485
1.428 0.399E-01 -0.0397
1.438 0.325E-01 -0.0324
1.448 0.264E-01 -0.0263
1.458 0.213E-01 -0.0212
1.468 0.172E-01 -0.017
1.478 0.137E-01 -0.0136
1.488 0.109E-01 -0.0109
1.498 0.867E-02 -0.00861
1.508 0.684E-02 -0.0068
1.518 0.537E-02 -0.00534
1.528 0.420E-02 -0.00417
1.538 0.327E-02 -0.00325
1.548 0.253E-02 -0.00251
1.558 0.195E-02 -0.00194
1.568 0.150E-02 -0.00149
1.578 0.114E-02 -0.00113
1.588 0.869E-03 -0.000862
1.598 0.657E-03 -0.000652
1.608 0.495E-03 -0.000491
1.618 0.371E-03 -0.000368
1.628 0.276E-03 -0.000274
1.638 0.205E-03 -0.000204
1.648 0.152E-03 -0.00015
1.658 0.112E-03 -0.000111
1.668 0.820E-04 -8.13e-05
1.678 0.601E-04 -5.97e-05
1.688 0.442E-04 -4.39e-05
1.698 0.328E-04 -3.26e-05
1.708 0.248E-04 -2.48e-05
1.718 0.196E-04 -1.97e-05
1.728 0.166E-04 -1.68e-05
1.738 0.156E-04 -1.59e-05
1.748 0.164E-04 -1.69e-05
1.758 0.192E-04 -2e-05
1.768 0.242E-04 -2.53e-05
1.778 0.319E-04 -3.35e-05
1.788 0.431E-04 -4.53e-05
1.798 0.589E-04 -6.2e-05
1.808 0.807E-04 -8.49e-05
1.818 0.111E-03 -0.000116
1.828 0.151E-03 -0.000159
1.838 0.206E-03 -0.000216
1.848 0.279E-03 -0.000292
1.858 0.376E-03 -0.000394
1.868 0.505E-03 -0.00053
1.878 0.676E-03 -0.000708
1.888 0.900E-03 -0.000942
1.898 0.119E-02 -0.00125
1.908 0.157E-02 -0.00165
1.918 0.207E-02 -0.00216
1.928 0.270E-02 -0.00282
1.938 0.352E-02 -0.00367
1.948 0.456E-02 -0.00475
1.958 0.589E-02 -0.00613
1.968 0.756E-02 -0.00787
1.978 0.967E-02 -0.0101
1.988 0.123E-01 -0.0128
1.998 0.156E-01 -0.0162
2.008 0.197E-01 -0.0204
2.018 0.247E-01 -0.0256
2.028 0.309E-01 -0.032
2.038 0.385E-01 -0.0399
2.048 0.477E-01 -0.0494
2.058 0.589E-01 -0.0609
2.068 0.724E-01 -0.0748
2.078 0.886E-01 -0.0915
2.088 0.108E+00 -0.111
2.098 0.131E+00 -0.135
2.108 0.158E+00 -0.163
2.118 0.190E+00 -0.196
2.128 0.228E+00 -0.235
2.138 0.272E+00 -0.28
2.148 0.323E+00 -0.332
2.158 0.382E+00 -0.392
2.168 0.450E+00 -0.462
2.178 0.528E+00 -0.541
2.188 0.616E+00 -0.632
2.198 0.717E+00 -0.734
2.208 0.831E+00 -0.85
2.218 0.958E+00 -0.98
2.228 0.110E+01 -1.13
2.238 0.126E+01 -1.29
2.248 0.144E+01 -1.47
2.258 0.163E+01 -1.66
2.268 0.184E+01 -1.88
2.278 0.208E+01 -2.12
2.288 0.233E+01 -2.37
2.298 0.261E+01 -2.65
2.308 0.290E+01 -2.95
2.318 0.322E+01 -3.27
2.328 0.356E+01 -3.61
2.338 0.391E+01 -3.97
2.348 0.429E+01 -4.35
2.358 0.469E+01 -4.75
2.368 0.510E+01 -5.17
2.378 0.554E+01 -5.6
2.388 0.598E+01 -6.05
2.398 0.644E+01 -6.51
2.408 0.691E+01 -6.98
2.418 0.738E+01 -7.45
2.428 0.786E+01 -7.93
2.438 0.835E+01 -8.42
2.448 0.883E+01 -8.9
2.458 0.931E+01 -9.37
2.468 0.978E+01 -9.84
2.478 0.102E+02 -10.3
2.488 0.107E+02 -10.7
2.498 0.111E+02 -11.2
2.508 0.115E+02 -11.6
2.518 0.119E+02 -12
2.528 0.123E+02 -12.3
2.538 0.126E+02 -12.6
2.548 0.129E+02 -12.9
2.558 0.132E+02 -13.2
2.568 0.134E+02 -13.4
2.578 0.136E+02 -13.6
2.588 0.138E+02 -13.8
2.598 0.139E+02 -13.9
2.608 0.140E+02 -14
2.618 0.141E+02 -14.1
2.628 0.142E+02 -14.2
2.638 0.142E+02 -14.2
2.648 0.142E+02 -14.2
2.658 0.141E+02 -14.1
2.668 0.141E+02 -14.1
2.678 0.140E+02 -14
2.688 0.139E+02 -13.9
2.698 0.138E+02 -13.8
2.708 0.137E+02 -13.7
2.718 0.136E+02 -13.6
2.728 0.135E+02 -13.5
2.738 0.134E+02 -13.4
2.748 0.133E+02 -13.3
2.758 0.132E+02 -13.2
2.768 0.131E+02 -13.1
2.778 0.130E+02 -13
2.788 0.129E+02 -12.9
2.798 0.129E+02 -12.9
2.808 0.128E+02 -12.8
2.818 0.127E+02 -12.7
2.828 0.127E+02 -12.7
2.838 0.127E+02 -12.7
2.848 0.126E+02 -12.6
2.858 0.126E+02 -12.6
2.868 0.126E+02 -12.6
2.878 0.126E+02 -12.6
2.888 0.125E+02 -12.6
2.898 0.125E+02 -12.5
2.908 0.125E+02 -12.5
2.918 0.124E+02 -12.4
2.928 0.124E+02 -12.4
2.938 0.123E+02 -12.3
2.948 0.122E+02 -12.2
2.958 0.121E+02 -12.1
2.968 0.120E+02 -12
2.978 0.118E+02 -11.8
2.988 0.117E+02 -11.6
2.998 0.115E+02 -11.4
3.008 0.112E+02 -11.2
3.018 0.110E+02 -11
3.028 0.107E+02 -10.7
3.038 0.104E+02 -10.4
3.048 0.101E+02 -10.1
3.058 0.979E+01 -9.74
3.068 0.943E+01 -9.38
3.078 0.906E+01 -9.01
3.088 0.868E+01 -8.62
3.098 0.828E+01 -8.22
3.108 0.788E+01 -7.81
3.118 0.746E+01 -7.4
3.128 0.705E+01 -6.98
3.138 0.663E+01 -6.56
3.148 0.621E+01 -6.15
3.158 0.580E+01 -5.73
3.168 0.540E+01 -5.33
3.178 0.500E+01 -4.94
3.188 0.462E+01 -4.55
3.198 0.424E+01 -4.18
3.208 0.388E+01 -3.82
3.218 0.354E+01 -3.49
3.228 0.322E+01 -3.16
3.238 0.291E+01 -2.86
3.248 0.262E+01 -2.57
3.258 0.235E+01 -2.31
3.268 0.210E+01 -2.06
3.278 0.187E+01 -1.83
3.288 0.165E+01 -1.62
3.298 0.146E+01 -1.43
3.308 0.128E+01 -1.25
3.318 0.112E+01 -1.09
3.328 0.975E+00 -0.951
3.338 0.845E+00 -0.824
3.348 0.729E+00 -0.71
3.358 0.627E+00 -0.61
3.368 0.536E+00 -0.521
3.378 0.457E+00 -0.444
3.388 0.387E+00 -0.376
3.398 0.327E+00 -0.317
3.408 0.275E+00 -0.266
3.418 0.230E+00 -0.222
3.428 0.191E+00 -0.185
3.438 0.159E+00 -0.153
3.448 0.131E+00 -0.126
3.458 0.108E+00 -0.104
3.468 0.879E-01 -0.0848
3.478 0.716E-01 -0.069
3.488 0.580E-01 -0.0558
3.498 0.468E-01 -0.045
3.508 0.376E-01 -0.0361
3.518 0.300E-01 -0.0288
3.528 0.239E-01 -0.0229
3.538 0.189E-01 -0.0181
3.548 0.149E-01 -0.0143
3.558 0.117E-01 -0.0112
3.568 0.914E-02 -0.00874
3.578 0.710E-02 -0.00679
3.588 0.550E-02 -0.00525
3.598 0.423E-02 -0.00404
3.608 0.324E-02 -0.00309
3.618 0.248E-02 -0.00236
3.628 0.188E-02 -0.00179
3.638 0.142E-02 -0.00135
3.648 0.107E-02 -0.00101
3.658 0.800E-03 -0.000759
3.668 0.596E-03 -0.000565
3.678 0.442E-03 -0.000419
3.688 0.326E-03 -0.000309
3.698 0.240E-03 -0.000227
3.708 0.175E-03 -0.000166
3.718 0.128E-03 -0.00012


==> 1npdos_tot-ht-fm-0.dat <==
  x     y1        y2
-5.349 0.654E-02 -3.41e-07
-5.339 0.827E-02 -5e-07
-5.329 0.104E-01 -7.29e-07
-5.319 0.130E-01 -1.06e-06
-5.309 0.162E-01 -1.53e-06
-5.299 0.202E-01 -2.2e-06
-5.289 0.249E-01 -3.15e-06
-5.279 0.306E-01 -4.49e-06
-5.269 0.375E-01 -6.37e-06
-5.259 0.456E-01 -8.99e-06
-5.249 0.553E-01 -1.26e-05
-5.239 0.668E-01 -1.76e-05
-5.229 0.802E-01 -2.45e-05
-5.219 0.960E-01 -3.4e-05
-5.209 0.114E+00 -4.68e-05
-5.199 0.135E+00 -6.42e-05
-5.189 0.160E+00 -8.76e-05
-5.179 0.188E+00 -0.000119
-5.169 0.220E+00 -0.000161
-5.159 0.256E+00 -0.000216
-5.149 0.296E+00 -0.00029
-5.139 0.342E+00 -0.000386
-5.129 0.393E+00 -0.000512
-5.119 0.449E+00 -0.000677
-5.109 0.512E+00 -0.000889
-5.099 0.581E+00 -0.00116
-5.089 0.656E+00 -0.00151
-5.079 0.738E+00 -0.00196
-5.069 0.826E+00 -0.00253
-5.059 0.921E+00 -0.00325
-5.049 0.102E+01 -0.00415
-5.039 0.113E+01 -0.00527
-5.029 0.125E+01 -0.00667
-5.019 0.137E+01 -0.00841
-5.009 0.150E+01 -0.0105
-4.999 0.163E+01 -0.0132
-4.989 0.177E+01 -0.0164
-4.979 0.191E+01 -0.0202
-4.969 0.206E+01 -0.0249
-4.959 0.221E+01 -0.0305
-4.949 0.236E+01 -0.0372
-4.939 0.252E+01 -0.0452
-4.929 0.267E+01 -0.0547
-4.919 0.283E+01 -0.0658
-4.909 0.298E+01 -0.0788
-4.899 0.314E+01 -0.094
-4.889 0.329E+01 -0.112
-4.879 0.344E+01 -0.132
-4.869 0.359E+01 -0.155
-4.859 0.373E+01 -0.182
-4.849 0.387E+01 -0.212
-4.839 0.400E+01 -0.246
-4.829 0.412E+01 -0.285
-4.819 0.424E+01 -0.328
-4.809 0.435E+01 -0.375
-4.799 0.446E+01 -0.428
-4.789 0.456E+01 -0.487
-4.779 0.465E+01 -0.551
-4.769 0.473E+01 -0.621
-4.759 0.481E+01 -0.696
-4.749 0.488E+01 -0.778
-4.739 0.494E+01 -0.866
-4.729 0.499E+01 -0.959
-4.719 0.504E+01 -1.06
-4.709 0.508E+01 -1.16
-4.699 0.511E+01 -1.27
-4.689 0.514E+01 -1.39
-4.679 0.516E+01 -1.51
-4.669 0.517E+01 -1.63
-4.659 0.518E+01 -1.76
-4.649 0.518E+01 -1.89
-4.639 0.518E+01 -2.03
-4.629 0.517E+01 -2.16
-4.619 0.516E+01 -2.3
-4.609 0.514E+01 -2.43
-4.599 0.512E+01 -2.57
-4.589 0.510E+01 -2.7
-4.579 0.508E+01 -2.84
-4.569 0.505E+01 -2.97
-4.559 0.503E+01 -3.09
-4.549 0.501E+01 -3.22
-4.539 0.498E+01 -3.34
-4.529 0.496E+01 -3.45
-4.519 0.494E+01 -3.56
-4.509 0.492E+01 -3.67
-4.499 0.491E+01 -3.77
-4.489 0.490E+01 -3.86
-4.479 0.490E+01 -3.95
-4.469 0.490E+01 -4.03
-4.459 0.492E+01 -4.11
-4.449 0.493E+01 -4.19
-4.439 0.496E+01 -4.25
-4.429 0.499E+01 -4.32
-4.419 0.504E+01 -4.38
-4.409 0.509E+01 -4.43
-4.399 0.516E+01 -4.49
-4.389 0.523E+01 -4.53
-4.379 0.531E+01 -4.58
-4.369 0.540E+01 -4.62
-4.359 0.551E+01 -4.66
-4.349 0.562E+01 -4.69
-4.339 0.575E+01 -4.73
-4.329 0.588E+01 -4.76
-4.319 0.602E+01 -4.79
-4.309 0.617E+01 -4.82
-4.299 0.632E+01 -4.84
-4.289 0.649E+01 -4.87
-4.279 0.666E+01 -4.89
-4.269 0.683E+01 -4.91
-4.259 0.701E+01 -4.94
-4.249 0.719E+01 -4.96
-4.239 0.737E+01 -4.98
-4.229 0.755E+01 -5
-4.219 0.773E+01 -5.02
-4.209 0.790E+01 -5.04
-4.199 0.808E+01 -5.07
-4.189 0.825E+01 -5.09
-4.179 0.841E+01 -5.12
-4.169 0.857E+01 -5.15
-4.159 0.872E+01 -5.18
-4.149 0.887E+01 -5.22
-4.139 0.900E+01 -5.26
-4.129 0.913E+01 -5.31
-4.119 0.926E+01 -5.36
-4.109 0.937E+01 -5.41
-4.099 0.948E+01 -5.47
-4.089 0.958E+01 -5.54
-4.079 0.967E+01 -5.61
-4.069 0.976E+01 -5.69
-4.059 0.985E+01 -5.77
-4.049 0.993E+01 -5.86
-4.039 0.100E+02 -5.96
-4.029 0.101E+02 -6.06
-4.019 0.102E+02 -6.17
-4.009 0.102E+02 -6.28
-3.999 0.103E+02 -6.39
-3.989 0.104E+02 -6.51
-3.979 0.105E+02 -6.64
-3.969 0.106E+02 -6.76
-3.959 0.107E+02 -6.89
-3.949 0.108E+02 -7.01
-3.939 0.109E+02 -7.14
-3.929 0.110E+02 -7.27
-3.919 0.111E+02 -7.4
-3.909 0.113E+02 -7.52
-3.899 0.114E+02 -7.64
-3.889 0.115E+02 -7.76
-3.879 0.116E+02 -7.87
-3.869 0.118E+02 -7.97
-3.859 0.119E+02 -8.07
-3.849 0.120E+02 -8.16
-3.839 0.122E+02 -8.25
-3.829 0.123E+02 -8.33
-3.819 0.124E+02 -8.4
-3.809 0.125E+02 -8.46
-3.799 0.126E+02 -8.51
-3.789 0.127E+02 -8.55
-3.779 0.128E+02 -8.59
-3.769 0.129E+02 -8.61
-3.759 0.129E+02 -8.63
-3.749 0.130E+02 -8.64
-3.739 0.130E+02 -8.64
-3.729 0.130E+02 -8.63
-3.719 0.130E+02 -8.62
-3.709 0.130E+02 -8.59
-3.699 0.130E+02 -8.57
-3.689 0.129E+02 -8.53
-3.679 0.129E+02 -8.49
-3.669 0.128E+02 -8.45
-3.659 0.127E+02 -8.4
-3.649 0.127E+02 -8.35
-3.639 0.126E+02 -8.3
-3.629 0.125E+02 -8.25
-3.619 0.124E+02 -8.19
-3.609 0.123E+02 -8.14
-3.599 0.122E+02 -8.08
-3.589 0.120E+02 -8.03
-3.579 0.119E+02 -7.98
-3.569 0.118E+02 -7.93
-3.559 0.117E+02 -7.89
-3.549 0.116E+02 -7.85
-3.539 0.116E+02 -7.81
-3.529 0.115E+02 -7.78
-3.519 0.114E+02 -7.75
-3.509 0.114E+02 -7.73
-3.499 0.113E+02 -7.71
-3.489 0.113E+02 -7.7
-3.479 0.112E+02 -7.69
-3.469 0.112E+02 -7.69
-3.459 0.112E+02 -7.69
-3.449 0.112E+02 -7.7
-3.439 0.113E+02 -7.71
-3.429 0.113E+02 -7.72
-3.419 0.113E+02 -7.75
-3.409 0.114E+02 -7.77
-3.399 0.114E+02 -7.8
-3.389 0.115E+02 -7.83
-3.379 0.116E+02 -7.86
-3.369 0.117E+02 -7.9
-3.359 0.118E+02 -7.94
-3.349 0.119E+02 -7.98
-3.339 0.120E+02 -8.02
-3.329 0.121E+02 -8.06
-3.319 0.122E+02 -8.11
-3.309 0.123E+02 -8.15
-3.299 0.124E+02 -8.2
-3.289 0.125E+02 -8.24
-3.279 0.126E+02 -8.29
-3.269 0.127E+02 -8.34
-3.259 0.127E+02 -8.38
-3.249 0.128E+02 -8.42
-3.239 0.129E+02 -8.47
-3.229 0.129E+02 -8.51
-3.219 0.129E+02 -8.54
-3.209 0.130E+02 -8.58
-3.199 0.130E+02 -8.61
-3.189 0.130E+02 -8.64
-3.179 0.130E+02 -8.66
-3.169 0.129E+02 -8.68
-3.159 0.129E+02 -8.69
-3.149 0.128E+02 -8.69
-3.139 0.127E+02 -8.69
-3.129 0.126E+02 -8.69
-3.119 0.125E+02 -8.67
-3.109 0.124E+02 -8.65
-3.099 0.123E+02 -8.63
-3.089 0.122E+02 -8.59
-3.079 0.120E+02 -8.55
-3.069 0.119E+02 -8.5
-3.059 0.117E+02 -8.45
-3.049 0.116E+02 -8.39
-3.039 0.114E+02 -8.33
-3.029 0.113E+02 -8.26
-3.019 0.111E+02 -8.19
-3.009 0.110E+02 -8.12
-2.999 0.109E+02 -8.04
-2.989 0.108E+02 -7.96
-2.979 0.106E+02 -7.89
-2.969 0.105E+02 -7.81
-2.959 0.104E+02 -7.73
-2.949 0.104E+02 -7.66
-2.939 0.103E+02 -7.59
-2.929 0.103E+02 -7.52
-2.919 0.102E+02 -7.45
-2.909 0.102E+02 -7.39
-2.899 0.102E+02 -7.34
-2.889 0.102E+02 -7.29
-2.879 0.103E+02 -7.25
-2.869 0.103E+02 -7.21
-2.859 0.104E+02 -7.17
-2.849 0.105E+02 -7.15
-2.839 0.106E+02 -7.12
-2.829 0.107E+02 -7.11
-2.819 0.109E+02 -7.1
-2.809 0.110E+02 -7.09
-2.799 0.112E+02 -7.09
-2.789 0.114E+02 -7.1
-2.779 0.116E+02 -7.11
-2.769 0.118E+02 -7.12
-2.759 0.120E+02 -7.15
-2.749 0.123E+02 -7.17
-2.739 0.125E+02 -7.2
-2.729 0.128E+02 -7.23
-2.719 0.130E+02 -7.27
-2.709 0.133E+02 -7.31
-2.699 0.135E+02 -7.36
-2.689 0.138E+02 -7.41
-2.679 0.140E+02 -7.47
-2.669 0.143E+02 -7.53
-2.659 0.145E+02 -7.6
-2.649 0.147E+02 -7.67
-2.639 0.149E+02 -7.74
-2.629 0.151E+02 -7.82
-2.619 0.153E+02 -7.91
-2.609 0.154E+02 -8
-2.599 0.156E+02 -8.09
-2.589 0.157E+02 -8.2
-2.579 0.157E+02 -8.3
-2.569 0.158E+02 -8.42
-2.559 0.158E+02 -8.54
-2.549 0.158E+02 -8.66
-2.539 0.158E+02 -8.79
-2.529 0.157E+02 -8.92
-2.519 0.156E+02 -9.06
-2.509 0.155E+02 -9.2
-2.499 0.154E+02 -9.35
-2.489 0.153E+02 -9.5
-2.479 0.151E+02 -9.65
-2.469 0.149E+02 -9.81
-2.459 0.147E+02 -9.96
-2.449 0.145E+02 -10.1
-2.439 0.143E+02 -10.3
-2.429 0.141E+02 -10.4
-2.419 0.139E+02 -10.6
-2.409 0.136E+02 -10.8
-2.399 0.134E+02 -10.9
-2.389 0.132E+02 -11.1
-2.379 0.129E+02 -11.2
-2.369 0.127E+02 -11.3
-2.359 0.125E+02 -11.5
-2.349 0.123E+02 -11.6
-2.339 0.121E+02 -11.7
-2.329 0.120E+02 -11.8
-2.319 0.118E+02 -11.9
-2.309 0.117E+02 -12
-2.299 0.116E+02 -12.1
-2.289 0.115E+02 -12.2
-2.279 0.114E+02 -12.3
-2.269 0.113E+02 -12.3
-2.259 0.112E+02 -12.4
-2.249 0.112E+02 -12.4
-2.239 0.112E+02 -12.4
-2.229 0.111E+02 -12.4
-2.219 0.111E+02 -12.4
-2.209 0.112E+02 -12.4
-2.199 0.112E+02 -12.4
-2.189 0.112E+02 -12.4
-2.179 0.112E+02 -12.4
-2.169 0.113E+02 -12.3
-2.159 0.113E+02 -12.3
-2.149 0.114E+02 -12.3
-2.139 0.115E+02 -12.2
-2.129 0.115E+02 -12.2
-2.119 0.116E+02 -12.2
-2.109 0.117E+02 -12.1
-2.099 0.117E+02 -12.1
-2.089 0.118E+02 -12
-2.079 0.118E+02 -12
-2.069 0.119E+02 -12
-2.059 0.120E+02 -11.9
-2.049 0.120E+02 -11.9
-2.039 0.120E+02 -11.9
-2.029 0.121E+02 -11.9
-2.019 0.121E+02 -11.9
-2.009 0.121E+02 -11.9
-1.999 0.122E+02 -11.9
-1.989 0.122E+02 -11.9
-1.979 0.122E+02 -11.9
-1.969 0.122E+02 -11.9
-1.959 0.122E+02 -11.9
-1.949 0.121E+02 -11.9
-1.939 0.121E+02 -11.9
-1.929 0.121E+02 -11.9
-1.919 0.121E+02 -12
-1.909 0.120E+02 -12
-1.899 0.120E+02 -12
-1.889 0.119E+02 -12
-1.879 0.119E+02 -12
-1.869 0.118E+02 -12
-1.859 0.117E+02 -12.1
-1.849 0.117E+02 -12.1
-1.839 0.116E+02 -12.1
-1.829 0.115E+02 -12.1
-1.819 0.114E+02 -12.1
-1.809 0.113E+02 -12.1
-1.799 0.113E+02 -12.1
-1.789 0.112E+02 -12
-1.779 0.111E+02 -12
-1.769 0.110E+02 -12
-1.759 0.109E+02 -12
-1.749 0.109E+02 -12
-1.739 0.108E+02 -12
-1.729 0.107E+02 -12
-1.719 0.106E+02 -12
-1.709 0.106E+02 -12
-1.699 0.105E+02 -12
-1.689 0.104E+02 -12
-1.679 0.104E+02 -12
-1.669 0.103E+02 -12
-1.659 0.103E+02 -12
-1.649 0.103E+02 -12
-1.639 0.102E+02 -12
-1.629 0.102E+02 -12
-1.619 0.102E+02 -12
-1.609 0.102E+02 -12.1
-1.599 0.102E+02 -12.1
-1.589 0.102E+02 -12.1
-1.579 0.103E+02 -12.1
-1.569 0.103E+02 -12.2
-1.559 0.103E+02 -12.2
-1.549 0.104E+02 -12.2
-1.539 0.105E+02 -12.2
-1.529 0.105E+02 -12.3
-1.519 0.106E+02 -12.3
-1.509 0.107E+02 -12.3
-1.499 0.108E+02 -12.3
-1.489 0.109E+02 -12.3
-1.479 0.110E+02 -12.3
-1.469 0.111E+02 -12.3
-1.459 0.112E+02 -12.3
-1.449 0.114E+02 -12.3
-1.439 0.115E+02 -12.3
-1.429 0.116E+02 -12.3
-1.419 0.117E+02 -12.3
-1.409 0.118E+02 -12.3
-1.399 0.119E+02 -12.3
-1.389 0.120E+02 -12.2
-1.379 0.121E+02 -12.2
-1.369 0.122E+02 -12.2
-1.359 0.122E+02 -12.2
-1.349 0.123E+02 -12.1
-1.339 0.124E+02 -12.1
-1.329 0.124E+02 -12.1
-1.319 0.125E+02 -12.1
-1.309 0.125E+02 -12
-1.299 0.126E+02 -12
-1.289 0.126E+02 -12
-1.279 0.126E+02 -12
-1.269 0.126E+02 -11.9
-1.259 0.127E+02 -11.9
-1.249 0.127E+02 -11.9
-1.239 0.127E+02 -11.9
-1.229 0.127E+02 -11.9
-1.219 0.127E+02 -11.9
-1.209 0.127E+02 -11.8
-1.199 0.127E+02 -11.8
-1.189 0.127E+02 -11.8
-1.179 0.127E+02 -11.8
-1.169 0.127E+02 -11.8
-1.159 0.127E+02 -11.7
-1.149 0.127E+02 -11.7
-1.139 0.128E+02 -11.7
-1.129 0.128E+02 -11.6
-1.119 0.128E+02 -11.6
-1.109 0.128E+02 -11.5
-1.099 0.128E+02 -11.5
-1.089 0.128E+02 -11.4
-1.079 0.128E+02 -11.3
-1.069 0.129E+02 -11.2
-1.059 0.129E+02 -11.2
-1.049 0.129E+02 -11.1
-1.039 0.129E+02 -11
-1.029 0.128E+02 -10.9
-1.019 0.128E+02 -10.7
-1.009 0.128E+02 -10.6
-0.999 0.128E+02 -10.5
-0.989 0.127E+02 -10.3
-0.979 0.126E+02 -10.2
-0.969 0.126E+02 -10
-0.959 0.125E+02 -9.88
-0.949 0.124E+02 -9.72
-0.939 0.123E+02 -9.55
-0.929 0.122E+02 -9.38
-0.919 0.121E+02 -9.21
-0.909 0.119E+02 -9.03
-0.899 0.118E+02 -8.85
-0.889 0.116E+02 -8.67
-0.879 0.115E+02 -8.49
-0.869 0.113E+02 -8.31
-0.859 0.111E+02 -8.13
-0.849 0.110E+02 -7.95
-0.839 0.108E+02 -7.76
-0.829 0.106E+02 -7.58
-0.819 0.104E+02 -7.4
-0.809 0.103E+02 -7.22
-0.799 0.101E+02 -7.04
-0.789 0.992E+01 -6.86
-0.779 0.976E+01 -6.67
-0.769 0.961E+01 -6.49
-0.759 0.946E+01 -6.31
-0.749 0.931E+01 -6.13
-0.739 0.917E+01 -5.95
-0.729 0.904E+01 -5.77
-0.719 0.891E+01 -5.58
-0.709 0.878E+01 -5.4
-0.699 0.866E+01 -5.21
-0.689 0.854E+01 -5.03
-0.679 0.843E+01 -4.84
-0.669 0.832E+01 -4.65
-0.659 0.820E+01 -4.46
-0.649 0.809E+01 -4.27
-0.639 0.798E+01 -4.08
-0.629 0.786E+01 -3.89
-0.619 0.775E+01 -3.7
-0.609 0.763E+01 -3.51
-0.599 0.750E+01 -3.32
-0.589 0.737E+01 -3.13
-0.579 0.724E+01 -2.95
-0.569 0.710E+01 -2.77
-0.559 0.696E+01 -2.59
-0.549 0.681E+01 -2.42
-0.539 0.666E+01 -2.25
-0.529 0.650E+01 -2.08
-0.519 0.633E+01 -1.93
-0.509 0.616E+01 -1.77
-0.499 0.599E+01 -1.63
-0.489 0.581E+01 -1.49
-0.479 0.562E+01 -1.36
-0.469 0.544E+01 -1.23
-0.459 0.525E+01 -1.12
-0.449 0.506E+01 -1.01
-0.439 0.486E+01 -0.903
-0.429 0.467E+01 -0.808
-0.419 0.447E+01 -0.72
-0.409 0.428E+01 -0.64
-0.399 0.408E+01 -0.566
-0.389 0.389E+01 -0.499
-0.379 0.369E+01 -0.438
-0.369 0.350E+01 -0.382
-0.359 0.332E+01 -0.333
-0.349 0.313E+01 -0.289
-0.339 0.295E+01 -0.249
-0.329 0.277E+01 -0.215
-0.319 0.260E+01 -0.184
-0.309 0.243E+01 -0.157
-0.299 0.227E+01 -0.133
-0.289 0.211E+01 -0.113
-0.279 0.196E+01 -0.095
-0.269 0.181E+01 -0.0798
-0.259 0.167E+01 -0.0667
-0.249 0.154E+01 -0.0555
-0.239 0.141E+01 -0.046
-0.229 0.129E+01 -0.0379
-0.219 0.118E+01 -0.0312
-0.209 0.107E+01 -0.0255
-0.199 0.973E+00 -0.0208
-0.189 0.879E+00 -0.0169
-0.179 0.792E+00 -0.0136
-0.169 0.711E+00 -0.011
-0.159 0.636E+00 -0.00879
-0.149 0.567E+00 -0.00701
-0.139 0.503E+00 -0.00557
-0.129 0.446E+00 -0.0044
-0.119 0.393E+00 -0.00347
-0.109 0.346E+00 -0.00272
-0.099 0.303E+00 -0.00212
-0.089 0.265E+00 -0.00165
-0.079 0.230E+00 -0.00128
-0.069 0.200E+00 -0.000984
-0.059 0.174E+00 -0.000755
-0.049 0.151E+00 -0.000577
-0.039 0.131E+00 -0.000438
-0.029 0.114E+00 -0.000332
-0.019 0.998E-01 -0.00025
-0.009 0.884E-01 -0.000188
0.001 0.795E-01 -0.00014
0.011 0.732E-01 -0.000104
0.021 0.694E-01 -7.73e-05
0.031 0.680E-01 -5.7e-05
0.041 0.692E-01 -4.18e-05
0.051 0.731E-01 -3.06e-05
0.061 0.798E-01 -2.22e-05
0.071 0.896E-01 -1.61e-05
0.081 0.103E+00 -1.16e-05
0.091 0.120E+00 -8.33e-06
0.101 0.141E+00 -5.95e-06
0.111 0.166E+00 -4.23e-06
0.121 0.197E+00 -3e-06
0.131 0.233E+00 -2.11e-06
0.141 0.276E+00 -1.48e-06
0.151 0.325E+00 -1.03e-06
0.161 0.383E+00 -7.19e-07
0.171 0.449E+00 -4.98e-07
0.181 0.524E+00 -3.43e-07
0.191 0.609E+00 -2.35e-07
0.201 0.705E+00 -1.6e-07
0.211 0.813E+00 -1.09e-07
0.221 0.933E+00 -7.37e-08
0.231 0.107E+01 -4.96e-08
0.241 0.121E+01 -3.32e-08
0.251 0.137E+01 -2.22e-08
0.261 0.155E+01 -1.47e-08
0.271 0.174E+01 -9.71e-09
0.281 0.194E+01 -6.39e-09
0.291 0.216E+01 -4.18e-09
0.301 0.239E+01 -2.72e-09
0.311 0.264E+01 -1.76e-09
0.321 0.290E+01 -1.14e-09
0.331 0.318E+01 -7.29e-10
0.341 0.346E+01 -4.65e-10
0.351 0.376E+01 -2.95e-10
0.361 0.406E+01 -1.86e-10
0.371 0.437E+01 -1.17e-10
0.381 0.469E+01 -7.13e-11
0.391 0.501E+01 -4.33e-11
0.401 0.533E+01 -2.69e-11
0.411 0.566E+01 -1.63e-11
0.421 0.598E+01 -9.8e-12
0.431 0.630E+01 -5.77e-12
0.441 0.662E+01 -3.38e-12
0.451 0.692E+01 -1.9e-12
0.461 0.723E+01 -1e-12
0.471 0.752E+01 -4.9e-13
0.481 0.780E+01 -6.21e-14
0.491 0.808E+01 -0
0.501 0.834E+01 -0
0.511 0.859E+01 -0
0.521 0.883E+01 -0
0.531 0.906E+01 -0
0.541 0.928E+01 -0
0.551 0.950E+01 -0
0.561 0.970E+01 -0
0.571 0.989E+01 -0
0.581 0.101E+02 -0
0.591 0.103E+02 -0
0.601 0.104E+02 -0
0.611 0.106E+02 -0
0.621 0.108E+02 -0
0.631 0.109E+02 -0
0.641 0.111E+02 -0
0.651 0.113E+02 -0
0.661 0.114E+02 -0
0.671 0.116E+02 -0
0.681 0.118E+02 -0
0.691 0.119E+02 -0
0.701 0.121E+02 -0
0.711 0.122E+02 -0
0.721 0.124E+02 -0
0.731 0.125E+02 -0
0.741 0.127E+02 -0
0.751 0.128E+02 -0
0.761 0.129E+02 -0
0.771 0.130E+02 -0
0.781 0.131E+02 -0
0.791 0.131E+02 -0
0.801 0.132E+02 -0
0.811 0.132E+02 -0
0.821 0.132E+02 -0
0.831 0.132E+02 -0
0.841 0.131E+02 -0
0.851 0.130E+02 -0
0.861 0.129E+02 -0
0.871 0.128E+02 -0
0.881 0.126E+02 -0
0.891 0.124E+02 -0
0.901 0.122E+02 -0
0.911 0.119E+02 -0
0.921 0.116E+02 -0
0.931 0.113E+02 -0
0.941 0.110E+02 -0
0.951 0.106E+02 -0
0.961 0.103E+02 -0
0.971 0.988E+01 -0
0.981 0.948E+01 -0
0.991 0.906E+01 -0
1.001 0.864E+01 -0
1.011 0.821E+01 -0
1.021 0.777E+01 -0
1.031 0.734E+01 -0
1.041 0.690E+01 -0
1.051 0.647E+01 -0
1.061 0.605E+01 -0
1.071 0.564E+01 -0
1.081 0.523E+01 -0
1.091 0.484E+01 -0
1.101 0.446E+01 -0
1.111 0.410E+01 -0
1.121 0.375E+01 -0
1.131 0.342E+01 -0
1.141 0.311E+01 -0
1.151 0.282E+01 -0
1.161 0.254E+01 -0
1.171 0.228E+01 -0
1.181 0.204E+01 -0
1.191 0.182E+01 -0
1.201 0.162E+01 -0
1.211 0.143E+01 -0
1.221 0.126E+01 -0
1.231 0.111E+01 -3.88e-13
1.241 0.970E+00 -7.54e-13
1.251 0.845E+00 -2.07e-12
1.261 0.733E+00 -4.86e-12
1.271 0.633E+00 -9.87e-12
1.281 0.545E+00 -1.76e-11
1.291 0.467E+00 -3.11e-11
1.301 0.399E+00 -5.19e-11
1.311 0.339E+00 -8.75e-11
1.321 0.287E+00 -1.45e-10
1.331 0.242E+00 -2.37e-10
1.341 0.203E+00 -3.85e-10
1.351 0.170E+00 -6.22e-10
1.361 0.141E+00 -9.93e-10
1.371 0.117E+00 -1.57e-09
1.381 0.964E-01 -2.48e-09
1.391 0.792E-01 -3.89e-09
1.401 0.647E-01 -6.06e-09
1.411 0.527E-01 -9.39e-09
1.421 0.427E-01 -1.45e-08
1.431 0.345E-01 -2.23e-08
1.441 0.277E-01 -3.4e-08
1.451 0.221E-01 -5.17e-08
1.461 0.176E-01 -7.83e-08
1.471 0.140E-01 -1.18e-07
1.481 0.110E-01 -1.77e-07
1.491 0.865E-02 -2.64e-07
1.501 0.676E-02 -3.92e-07
1.511 0.526E-02 -5.8e-07
1.521 0.408E-02 -8.54e-07
1.531 0.314E-02 -1.25e-06
1.541 0.241E-02 -1.82e-06
1.551 0.184E-02 -2.65e-06
1.561 0.140E-02 -3.82e-06
1.571 0.106E-02 -5.5e-06
1.581 0.799E-03 -7.87e-06
1.591 0.599E-03 -1.12e-05
1.601 0.447E-03 -1.59e-05
1.611 0.332E-03 -2.25e-05
1.621 0.246E-03 -3.16e-05
1.631 0.181E-03 -4.42e-05
1.641 0.132E-03 -6.15e-05
1.651 0.966E-04 -8.53e-05
1.661 0.701E-04 -0.000118
1.671 0.506E-04 -0.000162
1.681 0.364E-04 -0.000221
1.691 0.260E-04 -0.000301
1.701 0.185E-04 -0.000408
1.711 0.131E-04 -0.000551
1.721 0.925E-05 -0.00074
1.731 0.650E-05 -0.00099
1.741 0.454E-05 -0.00132
1.751 0.315E-05 -0.00175
1.761 0.218E-05 -0.00231
1.771 0.150E-05 -0.00303
1.781 0.103E-05 -0.00396
1.791 0.702E-06 -0.00516
1.801 0.477E-06 -0.00669
1.811 0.322E-06 -0.00864
1.821 0.216E-06 -0.0111
1.831 0.145E-06 -0.0142
1.841 0.964E-07 -0.0181
1.851 0.639E-07 -0.023
1.861 0.421E-07 -0.029
1.871 0.276E-07 -0.0365
1.881 0.181E-07 -0.0457
1.891 0.117E-07 -0.057
1.901 0.759E-08 -0.0707
1.911 0.488E-08 -0.0874
1.921 0.312E-08 -0.108
1.931 0.199E-08 -0.132
1.941 0.126E-08 -0.161
1.951 0.795E-09 -0.196
1.961 0.498E-09 -0.237
1.971 0.311E-09 -0.286
1.981 0.192E-09 -0.343
1.991 0.118E-09 -0.41
2.001 0.708E-10 -0.488
2.011 0.420E-10 -0.579
2.021 0.238E-10 -0.684
2.031 0.119E-10 -0.804
2.041 0.612E-11 -0.942
2.051 0.267E-11 -1.1
2.061 0.105E-11 -1.28
2.071 0.191E-12 -1.48
2.081 0.000E+00 -1.7
2.091 0.000E+00 -1.96
2.101 0.000E+00 -2.24
2.111 0.000E+00 -2.55
2.121 0.000E+00 -2.89
2.131 0.000E+00 -3.27
2.141 0.000E+00 -3.68
2.151 0.000E+00 -4.12
2.161 0.000E+00 -4.61
2.171 0.000E+00 -5.13
2.181 0.000E+00 -5.69
2.191 0.000E+00 -6.28
2.201 0.000E+00 -6.92
2.211 0.000E+00 -7.58
2.221 0.000E+00 -8.29
2.231 0.000E+00 -9.02
2.241 0.000E+00 -9.78
2.251 0.000E+00 -10.6
2.261 0.000E+00 -11.4
2.271 0.000E+00 -12.2
2.281 0.000E+00 -13.1
2.291 0.000E+00 -13.9
2.301 0.000E+00 -14.8
2.311 0.000E+00 -15.7
2.321 0.000E+00 -16.5
2.331 0.000E+00 -17.4
2.341 0.000E+00 -18.2
2.351 0.000E+00 -19.1
2.361 0.000E+00 -19.9
2.371 0.000E+00 -20.6
2.381 0.000E+00 -21.4
2.391 0.000E+00 -22.1
2.401 0.000E+00 -22.7
2.411 0.000E+00 -23.3
2.421 0.000E+00 -23.9
2.431 0.000E+00 -24.4
2.441 0.000E+00 -24.8
2.451 0.000E+00 -25.2
2.461 0.000E+00 -25.6
2.471 0.000E+00 -25.9
2.481 0.000E+00 -26.1
2.491 0.000E+00 -26.3
2.501 0.000E+00 -26.4
2.511 0.000E+00 -26.5
2.521 0.000E+00 -26.5
2.531 0.000E+00 -26.5
2.541 0.000E+00 -26.4
2.551 0.000E+00 -26.3
2.561 0.000E+00 -26.2
2.571 0.000E+00 -26.1
2.581 0.000E+00 -25.9
2.591 0.000E+00 -25.8
2.601 0.000E+00 -25.6
2.611 0.000E+00 -25.4
2.621 0.000E+00 -25.2
2.631 0.000E+00 -25
2.641 0.000E+00 -24.9
2.651 0.000E+00 -24.7
2.661 0.000E+00 -24.5
2.671 0.000E+00 -24.4
2.681 0.000E+00 -24.3
2.691 0.000E+00 -24.2
2.701 0.000E+00 -24.1
2.711 0.000E+00 -24.1
2.721 0.000E+00 -24
2.731 0.000E+00 -24
2.741 0.000E+00 -24
2.751 0.000E+00 -24
2.761 0.000E+00 -24
2.771 0.000E+00 -24
2.781 0.000E+00 -24
2.791 0.000E+00 -24
2.801 0.000E+00 -24
2.811 0.000E+00 -24
2.821 0.000E+00 -24
2.831 0.000E+00 -23.9
2.841 0.000E+00 -23.8
2.851 0.000E+00 -23.7
2.861 0.000E+00 -23.5
2.871 0.000E+00 -23.4
2.881 0.000E+00 -23.1
2.891 0.000E+00 -22.8
2.901 0.000E+00 -22.5
2.911 0.000E+00 -22.1
2.921 0.000E+00 -21.7
2.931 0.000E+00 -21.2
2.941 0.000E+00 -20.7
2.951 0.000E+00 -20.2
2.961 0.000E+00 -19.6
2.971 0.000E+00 -18.9
2.981 0.000E+00 -18.3
2.991 0.000E+00 -17.6
3.001 0.000E+00 -16.8
3.011 0.000E+00 -16.1
3.021 0.000E+00 -15.3
3.031 0.000E+00 -14.5
3.041 0.000E+00 -13.7
3.051 0.000E+00 -12.9
3.061 0.000E+00 -12.1
3.071 0.000E+00 -11.3
3.081 0.000E+00 -10.5
3.091 0.000E+00 -9.79
3.101 0.000E+00 -9.05
3.111 0.000E+00 -8.33
3.121 0.000E+00 -7.64
3.131 0.000E+00 -6.98
3.141 0.000E+00 -6.35
3.151 0.000E+00 -5.76
3.161 0.000E+00 -5.2
3.171 0.000E+00 -4.67
3.181 0.000E+00 -4.18
3.191 0.000E+00 -3.73
3.201 0.000E+00 -3.31
3.211 0.000E+00 -2.93
3.221 0.000E+00 -2.58
3.231 0.000E+00 -2.26
3.241 0.000E+00 -1.97
3.251 0.000E+00 -1.72
3.261 0.000E+00 -1.49
3.271 0.000E+00 -1.28
3.281 0.000E+00 -1.1
3.291 0.000E+00 -0.939
3.301 0.000E+00 -0.799
3.311 0.000E+00 -0.677
3.321 0.000E+00 -0.571
3.331 0.000E+00 -0.479
3.341 0.000E+00 -0.401
3.351 0.000E+00 -0.333
3.361 0.000E+00 -0.276
3.371 0.000E+00 -0.228
3.381 0.000E+00 -0.187
3.391 0.000E+00 -0.153
3.401 0.000E+00 -0.124
3.411 0.000E+00 -0.101
3.421 0.000E+00 -0.0812
3.431 0.000E+00 -0.0652
3.441 0.000E+00 -0.0521
3.451 0.000E+00 -0.0414
3.461 0.000E+00 -0.0328
3.471 0.000E+00 -0.0259
3.481 0.000E+00 -0.0203
3.491 0.000E+00 -0.0158
3.501 0.000E+00 -0.0123
3.511 0.000E+00 -0.00953
3.521 0.000E+00 -0.00734
3.531 0.000E+00 -0.00562
3.541 0.000E+00 -0.00429
3.551 0.000E+00 -0.00326
3.561 0.000E+00 -0.00246
3.571 0.000E+00 -0.00185
3.581 0.000E+00 -0.00139
3.591 0.000E+00 -0.00104
3.601 0.000E+00 -0.000768
3.611 0.000E+00 -0.000567
3.621 0.000E+00 -0.000417
3.631 0.000E+00 -0.000305
3.641 0.000E+00 -0.000222
3.651 0.000E+00 -0.000161


==> 2ht-af-bot-e.dat <==
   x        y1          y2
-6.0394 0.00000000 -0.00000000
-6.0294 0.00000000 -0.00000000
-6.0194 0.00000000 -0.00000000
-6.0094 0.00000000 -0.00000000
-5.9994 0.00000000 -0.00000000
-5.9894 0.00000000 -0.00000000
-5.9794 0.00000000 -0.00000000
-5.9694 0.00000000 -0.00000000
-5.9594 0.00000000 -0.00000000
-5.9494 0.00000000 -0.00000000
-5.9394 0.00000000 -0.00000000
-5.9294 0.00000000 -0.00000000
-5.9194 0.00000000 -0.00000000
-5.9094 0.00000000 -0.00000000
-5.8994 0.00000000 -0.00000000
-5.8894 0.00000000 -0.00000000
-5.8794 0.00000000 -0.00000000
-5.8694 0.00000000 -0.00000000
-5.8594 0.00000000 -0.00000000
-5.8494 0.00000000 -0.00000000
-5.8394 0.00000000 -0.00000000
-5.8294 0.00000000 -0.00000000
-5.8194 0.00000000 -0.00000000
-5.8094 0.00000000 -0.00000000
-5.7994 0.00000000 -0.00000000
-5.7894 0.00000000 -0.00000000
-5.7794 0.00000000 -0.00000000
-5.7694 0.00000001 -0.00000000
-5.7594 0.00000001 -0.00000000
-5.7494 0.00000001 -0.00000000
-5.7394 0.00000002 -0.00000000
-5.7294 0.00000003 -0.00000000
-5.7194 0.00000004 -0.00000000
-5.7094 0.00000006 -0.00000000
-5.6994 0.00000009 -0.00000000
-5.6894 0.00000013 -0.00000000
-5.6794 0.00000019 -0.00000000
-5.6694 0.00000028 -0.00000000
-5.6594 0.00000039 -0.00000000
-5.6494 0.00000055 -0.00000000
-5.6394 0.00000077 -0.00000000
-5.6294 0.00000108 -0.00000000
-5.6194 0.00000151 -0.00000000
-5.6094 0.00000209 -0.00000000
-5.5994 0.00000289 -0.00000000
-5.5894 0.00000396 -0.00000000
-5.5794 0.00000542 -0.00000000
-5.5694 0.00000737 -0.00000000
-5.5594 0.00000998 -0.00000000
-5.5494 0.00001345 -0.00000000
-5.5394 0.00001805 -0.00000000
-5.5294 0.00002410 -0.00000000
-5.5194 0.00003200 -0.00000000
-5.5094 0.00004240 -0.00000000
-5.4994 0.00005580 -0.00000000
-5.4894 0.00007310 -0.00000000
-5.4794 0.00009540 -0.00000000
-5.4694 0.00012380 -0.00000001
-5.4594 0.00016000 -0.00000001
-5.4494 0.00020600 -0.00000001
-5.4394 0.00026300 -0.00000002
-5.4294 0.00033700 -0.00000002
-5.4194 0.00042700 -0.00000003
-5.4094 0.00053900 -0.00000004
-5.3994 0.00067800 -0.00000006
-5.3894 0.00084900 -0.00000008
-5.3794 0.00105700 -0.00000011
-5.3694 0.00131100 -0.00000016
-5.3594 0.00161900 -0.00000021
-5.3494 0.00199000 -0.00000029
-5.3394 0.00243000 -0.00000040
-5.3294 0.00297000 -0.00000053
-5.3194 0.00359000 -0.00000072
-5.3094 0.00434000 -0.00000097
-5.2994 0.00522000 -0.00000129
-5.2894 0.00624000 -0.00000170
-5.2794 0.00743000 -0.00000225
-5.2694 0.00881000 -0.00000296
-5.2594 0.01039000 -0.00000387
-5.2494 0.01222000 -0.00000504
-5.2394 0.01429000 -0.00000653
-5.2294 0.01664000 -0.00000843
-5.2194 0.01930000 -0.00001081
-5.2094 0.02230000 -0.00001382
-5.1994 0.02560000 -0.00001758
-5.1894 0.02930000 -0.00002220
-5.1794 0.03330000 -0.00002800
-5.1694 0.03790000 -0.00003520
-5.1594 0.04270000 -0.00004400
-5.1494 0.04810000 -0.00005470
-5.1394 0.05380000 -0.00006770
-5.1294 0.06000000 -0.00008350
-5.1194 0.06660000 -0.00010240
-5.1094 0.07360000 -0.00012510
-5.0994 0.08100000 -0.00015220
-5.0894 0.08880000 -0.00018420
-5.0794 0.09690000 -0.00022200
-5.0694 0.10530000 -0.00026600
-5.0594 0.11410000 -0.00031800
-5.0494 0.12300000 -0.00037900
-5.0394 0.13210000 -0.00044900
-5.0294 0.14140000 -0.00053000
-5.0194 0.15070000 -0.00062200
-5.0094 0.16000000 -0.00072800
-4.9994 0.16930000 -0.00084800
-4.9894 0.17840000 -0.00098300
-4.9794 0.18750000 -0.00113700
-4.9694 0.19630000 -0.00130800
-4.9594 0.20500000 -0.00149900
-4.9494 0.21300000 -0.00171200
-4.9394 0.22100000 -0.00194600
-4.9294 0.22800000 -0.00220000
-4.9194 0.23500000 -0.00249000
-4.9094 0.24200000 -0.00280000
-4.8994 0.24900000 -0.00314000
-4.8894 0.25500000 -0.00350000
-4.8794 0.26000000 -0.00389000
-4.8694 0.26600000 -0.00431000
-4.8594 0.27100000 -0.00476000
-4.8494 0.27500000 -0.00524000
-4.8394 0.28000000 -0.00575000
-4.8294 0.28500000 -0.00629000
-4.8194 0.28900000 -0.00685000
-4.8094 0.29300000 -0.00745000
-4.7994 0.29800000 -0.00807000
-4.7894 0.30200000 -0.00872000
-4.7794 0.30700000 -0.00939000
-4.7694 0.31200000 -0.01009000
-4.7594 0.31700000 -0.01081000
-4.7494 0.32300000 -0.01155000
-4.7394 0.32900000 -0.01232000
-4.7294 0.33500000 -0.01311000
-4.7194 0.34200000 -0.01390000
-4.7094 0.34900000 -0.01472000
-4.6994 0.35700000 -0.01554000
-4.6894 0.36500000 -0.01638000
-4.6794 0.37300000 -0.01722000
-4.6694 0.38200000 -0.01808000
-4.6594 0.39100000 -0.01894000
-4.6494 0.40000000 -0.01980000
-4.6394 0.40900000 -0.02060000
-4.6294 0.41900000 -0.02150000
-4.6194 0.42900000 -0.02240000
-4.6094 0.43900000 -0.02320000
-4.5994 0.45100000 -0.02400000
-4.5894 0.46100000 -0.02490000
-4.5794 0.47100000 -0.02570000
-4.5694 0.48100000 -0.02640000
-4.5594 0.49300000 -0.02720000
-4.5494 0.50300000 -0.02790000
-4.5394 0.51500000 -0.02860000
-4.5294 0.52700000 -0.02930000
-4.5194 0.53800000 -0.02990000
-4.5094 0.55100000 -0.03050000
-4.4994 0.56300000 -0.03110000
-4.4894 0.57700000 -0.03150000
-4.4794 0.59100000 -0.03200000
-4.4694 0.60600000 -0.03240000
-4.4594 0.62200000 -0.03280000
-4.4494 0.63900000 -0.03310000
-4.4394 0.65800000 -0.03340000
-4.4294 0.67800000 -0.03370000
-4.4194 0.70000000 -0.03390000
-4.4094 0.72400000 -0.03410000
-4.3994 0.74800000 -0.03410000
-4.3894 0.77600000 -0.03430000
-4.3794 0.80400000 -0.03430000
-4.3694 0.83600000 -0.03450000
-4.3594 0.86900000 -0.03450000
-4.3494 0.90500000 -0.03460000
-4.3394 0.94300000 -0.03470000
-4.3294 0.98200000 -0.03480000
-4.3194 1.02300000 -0.03490000
-4.3094 1.06700000 -0.03510000
-4.2994 1.11300000 -0.03530000
-4.2894 1.16000000 -0.03550000
-4.2794 1.20800000 -0.03590000
-4.2694 1.25800000 -0.03620000
-4.2594 1.30800000 -0.03670000
-4.2494 1.36000000 -0.03720000
-4.2394 1.41200000 -0.03780000
-4.2294 1.46300000 -0.03850000
-4.2194 1.51500000 -0.03930000
-4.2094 1.56700000 -0.04020000
-4.1994 1.61700000 -0.04110000
-4.1894 1.66700000 -0.04220000
-4.1794 1.71500000 -0.04320000
-4.1694 1.76100000 -0.04440000
-4.1594 1.80700000 -0.04580000
-4.1494 1.84900000 -0.04720000
-4.1394 1.88900000 -0.04860000
-4.1294 1.92700000 -0.05000000
-4.1194 1.96200000 -0.05160000
-4.1094 1.99500000 -0.05320000
-4.0994 2.02000000 -0.05470000
-4.0894 2.05000000 -0.05620000
-4.0794 2.07000000 -0.05780000
-4.0694 2.09000000 -0.05940000
-4.0594 2.11000000 -0.06100000
-4.0494 2.12000000 -0.06240000
-4.0394 2.13000000 -0.06390000
-4.0294 2.14000000 -0.06520000
-4.0194 2.14000000 -0.06660000
-4.0094 2.15000000 -0.06780000
-3.9994 2.15000000 -0.06890000
-3.9894 2.14000000 -0.07000000
-3.9794 2.14000000 -0.07090000
-3.9694 2.14000000 -0.07170000
-3.9594 2.12000000 -0.07250000
-3.9494 2.12000000 -0.07320000
-3.9394 2.10000000 -0.07370000
-3.9294 2.10000000 -0.07420000
-3.9194 2.08000000 -0.07460000
-3.9094 2.06000000 -0.07500000
-3.8994 2.06000000 -0.07540000
-3.8894 2.04000000 -0.07560000
-3.8794 2.02000000 -0.07590000
-3.8694 2.00000000 -0.07620000
-3.8594 1.98400000 -0.07640000
-3.8494 1.96700000 -0.07680000
-3.8394 1.94900000 -0.07710000
-3.8294 1.93000000 -0.07740000
-3.8194 1.91200000 -0.07800000
-3.8094 1.89400000 -0.07840000
-3.7994 1.87600000 -0.07900000
-3.7894 1.85900000 -0.07980000
-3.7794 1.84200000 -0.08060000
-3.7694 1.82700000 -0.08150000
-3.7594 1.81200000 -0.08250000
-3.7494 1.79900000 -0.08360000
-3.7394 1.78700000 -0.08480000
-3.7294 1.77700000 -0.08620000
-3.7194 1.76900000 -0.08760000
-3.7094 1.76300000 -0.08920000
-3.6994 1.76000000 -0.09090000
-3.6894 1.75900000 -0.09260000
-3.6794 1.76100000 -0.09450000
-3.6694 1.76600000 -0.09650000
-3.6594 1.77400000 -0.09850000
-3.6494 1.78400000 -0.10070000
-3.6394 1.79800000 -0.10290000
-3.6294 1.81600000 -0.10530000
-3.6194 1.83700000 -0.10770000
-3.6094 1.86100000 -0.11030000
-3.5994 1.88900000 -0.11280000
-3.5894 1.91900000 -0.11550000
-3.5794 1.95300000 -0.11830000
-3.5694 1.99000000 -0.12120000
-3.5594 2.02000000 -0.12410000
-3.5494 2.08000000 -0.12710000
-3.5394 2.12000000 -0.13020000
-3.5294 2.16000000 -0.13340000
-3.5194 2.20000000 -0.13660000
-3.5094 2.26000000 -0.13980000
-3.4994 2.30000000 -0.14320000
-3.4894 2.36000000 -0.14660000
-3.4794 2.40000000 -0.15010000
-3.4694 2.46000000 -0.15360000
-3.4594 2.50000000 -0.15710000
-3.4494 2.56000000 -0.16060000
-3.4394 2.60000000 -0.16420000
-3.4294 2.64000000 -0.16770000
-3.4194 2.68000000 -0.17130000
-3.4094 2.73000000 -0.17470000
-3.3994 2.76000000 -0.17820000
-3.3894 2.80000000 -0.18170000
-3.3794 2.84000000 -0.18510000
-3.3694 2.86000000 -0.18830000
-3.3594 2.88000000 -0.19170000
-3.3494 2.92000000 -0.19490000
-3.3394 2.94000000 -0.19800000
-3.3294 2.94000000 -0.20100000
-3.3194 2.96000000 -0.20400000
-3.3094 2.96000000 -0.20700000
-3.2994 2.98000000 -0.21000000
-3.2894 2.98000000 -0.21300000
-3.2794 2.98000000 -0.21600000
-3.2694 2.98000000 -0.21800000
-3.2594 2.96000000 -0.22100000
-3.2494 2.96000000 -0.22300000
-3.2394 2.95000000 -0.22600000
-3.2294 2.94000000 -0.22800000
-3.2194 2.93000000 -0.23000000
-3.2094 2.92000000 -0.23300000
-3.1994 2.90000000 -0.23500000
-3.1894 2.89000000 -0.23700000
-3.1794 2.88000000 -0.23900000
-3.1694 2.86000000 -0.24100000
-3.1594 2.85000000 -0.24300000
-3.1494 2.84000000 -0.24500000
-3.1394 2.83000000 -0.24700000
-3.1294 2.82000000 -0.24800000
-3.1194 2.81000000 -0.25000000
-3.1094 2.81000000 -0.25100000
-3.0994 2.81000000 -0.25300000
-3.0894 2.81000000 -0.25400000
-3.0794 2.81000000 -0.25600000
-3.0694 2.81000000 -0.25700000
-3.0594 2.82000000 -0.25800000
-3.0494 2.83000000 -0.25900000
-3.0394 2.85000000 -0.26000000
-3.0294 2.87000000 -0.26100000
-3.0194 2.89000000 -0.26100000
-3.0094 2.91000000 -0.26200000
-2.9994 2.93000000 -0.26300000
-2.9894 2.97000000 -0.26300000
-2.9794 3.01000000 -0.26400000
-2.9694 3.04000000 -0.26500000
-2.9594 3.09000000 -0.26500000
-2.9494 3.13000000 -0.26500000
-2.9394 3.18000000 -0.26600000
-2.9294 3.23000000 -0.26700000
-2.9194 3.29000000 -0.26700000
-2.9094 3.35000000 -0.26700000
-2.8994 3.42000000 -0.26900000
-2.8894 3.49000000 -0.26900000
-2.8794 3.56000000 -0.27100000
-2.8694 3.63000000 -0.27100000
-2.8594 3.71000000 -0.27300000
-2.8494 3.79000000 -0.27500000
-2.8394 3.87000000 -0.27700000
-2.8294 3.95000000 -0.27900000
-2.8194 4.03000000 -0.28100000
-2.8094 4.11000000 -0.28500000
-2.7994 4.19000000 -0.28900000
-2.7894 4.27000000 -0.29300000
-2.7794 4.33000000 -0.29900000
-2.7694 4.41000000 -0.30400000
-2.7594 4.49000000 -0.31100000
-2.7494 4.55000000 -0.31800000
-2.7394 4.61000000 -0.32700000
-2.7294 4.65000000 -0.33600000
-2.7194 4.71000000 -0.34600000
-2.7094 4.75000000 -0.35700000
-2.6994 4.78000000 -0.36900000
-2.6894 4.81000000 -0.38200000
-2.6794 4.83000000 -0.39500000
-2.6694 4.83000000 -0.41000000
-2.6594 4.83000000 -0.42500000
-2.6494 4.82000000 -0.44100000
-2.6394 4.81000000 -0.45900000
-2.6294 4.77000000 -0.47600000
-2.6194 4.74000000 -0.49400000
-2.6094 4.70000000 -0.51200000
-2.5994 4.65000000 -0.53000000
-2.5894 4.59000000 -0.55000000
-2.5794 4.53000000 -0.56800000
-2.5694 4.45000000 -0.58600000
-2.5594 4.38000000 -0.60400000
-2.5494 4.31000000 -0.62200000
-2.5394 4.22000000 -0.63900000
-2.5294 4.13000000 -0.65500000
-2.5194 4.05000000 -0.67100000
-2.5094 3.96000000 -0.68500000
-2.4994 3.87000000 -0.69800000
-2.4894 3.78000000 -0.71000000
-2.4794 3.69000000 -0.72100000
-2.4694 3.61000000 -0.72900000
-2.4594 3.52000000 -0.73700000
-2.4494 3.44000000 -0.74300000
-2.4394 3.36000000 -0.74700000
-2.4294 3.29000000 -0.75000000
-2.4194 3.21000000 -0.75200000
-2.4094 3.15000000 -0.75200000
-2.3994 3.08000000 -0.75000000
-2.3894 3.02000000 -0.74800000
-2.3794 2.96000000 -0.74400000
-2.3694 2.91000000 -0.73800000
-2.3594 2.85000000 -0.73200000
-2.3494 2.81000000 -0.72500000
-2.3394 2.77000000 -0.71700000
-2.3294 2.72000000 -0.70900000
-2.3194 2.68000000 -0.70100000
-2.3094 2.65000000 -0.69100000
-2.2994 2.61000000 -0.68100000
-2.2894 2.57000000 -0.67200000
-2.2794 2.54000000 -0.66200000
-2.2694 2.51000000 -0.65200000
-2.2594 2.48000000 -0.64200000
-2.2494 2.45000000 -0.63300000
-2.2394 2.42000000 -0.62400000
-2.2294 2.39000000 -0.61500000
-2.2194 2.36000000 -0.60700000
-2.2094 2.33000000 -0.59900000
-2.1994 2.30000000 -0.59100000
-2.1894 2.27000000 -0.58300000
-2.1794 2.24000000 -0.57600000
-2.1694 2.21000000 -0.56900000
-2.1594 2.18000000 -0.56200000
-2.1494 2.15000000 -0.55600000
-2.1394 2.12000000 -0.55000000
-2.1294 2.08000000 -0.54400000
-2.1194 2.06000000 -0.53800000
-2.1094 2.02000000 -0.53200000
-2.0994 1.99600000 -0.52600000
-2.0894 1.96700000 -0.52000000
-2.0794 1.93800000 -0.51500000
-2.0694 1.91000000 -0.51000000
-2.0594 1.88300000 -0.50400000
-2.0494 1.85600000 -0.49800000
-2.0394 1.83000000 -0.49100000
-2.0294 1.80500000 -0.48400000
-2.0194 1.78100000 -0.47800000
-2.0094 1.75800000 -0.47200000
-1.9994 1.73600000 -0.46400000
-1.9894 1.71500000 -0.45800000
-1.9794 1.69500000 -0.45000000
-1.9694 1.67500000 -0.44400000
-1.9594 1.65700000 -0.43600000
-1.9494 1.64000000 -0.42800000
-1.9394 1.62200000 -0.42200000
-1.9294 1.60600000 -0.41400000
-1.9194 1.59000000 -0.40700000
-1.9094 1.57500000 -0.40000000
-1.8994 1.56000000 -0.39300000
-1.8894 1.54500000 -0.38600000
-1.8794 1.53100000 -0.37900000
-1.8694 1.51700000 -0.37300000
-1.8594 1.50300000 -0.36700000
-1.8494 1.48900000 -0.36100000
-1.8394 1.47500000 -0.35500000
-1.8294 1.46100000 -0.35000000
-1.8194 1.44700000 -0.34500000
-1.8094 1.43300000 -0.34100000
-1.7994 1.41900000 -0.33700000
-1.7894 1.40700000 -0.33300000
-1.7794 1.39300000 -0.32900000
-1.7694 1.38000000 -0.32700000
-1.7594 1.36700000 -0.32500000
-1.7494 1.35500000 -0.32100000
-1.7394 1.34400000 -0.31900000
-1.7294 1.33200000 -0.31700000
-1.7194 1.32200000 -0.31600000
-1.7094 1.31200000 -0.31500000
-1.6994 1.30400000 -0.31300000
-1.6894 1.29400000 -0.31200000
-1.6794 1.28800000 -0.31100000
-1.6694 1.28100000 -0.30900000
-1.6594 1.27500000 -0.30900000
-1.6494 1.27000000 -0.30700000
-1.6394 1.26500000 -0.30700000
-1.6294 1.26200000 -0.30500000
-1.6194 1.25900000 -0.30500000
-1.6094 1.25500000 -0.30300000
-1.5994 1.25300000 -0.30100000
-1.5894 1.25100000 -0.29900000
-1.5794 1.24900000 -0.29700000
-1.5694 1.24700000 -0.29500000
-1.5594 1.24500000 -0.29300000
-1.5494 1.24300000 -0.29100000
-1.5394 1.24000000 -0.28700000
-1.5294 1.23700000 -0.28500000
-1.5194 1.23400000 -0.28100000
-1.5094 1.23000000 -0.27700000
-1.4994 1.22500000 -0.27500000
-1.4894 1.22000000 -0.27100000
-1.4794 1.21400000 -0.26700000
-1.4694 1.20800000 -0.26300000
-1.4594 1.20200000 -0.25900000
-1.4494 1.19400000 -0.25500000
-1.4394 1.18800000 -0.25100000
-1.4294 1.18000000 -0.24700000
-1.4194 1.17200000 -0.24300000
-1.4094 1.16500000 -0.23900000
-1.3994 1.15700000 -0.23500000
-1.3894 1.15000000 -0.23100000
-1.3794 1.14300000 -0.22700000
-1.3694 1.13700000 -0.22300000
-1.3594 1.13100000 -0.21900000
-1.3494 1.12500000 -0.21500000
-1.3394 1.12100000 -0.21100000
-1.3294 1.11600000 -0.20900000
-1.3194 1.11300000 -0.20500000
-1.3094 1.10900000 -0.20200000
-1.2994 1.10700000 -0.19890000
-1.2894 1.10500000 -0.19600000
-1.2794 1.10300000 -0.19310000
-1.2694 1.10100000 -0.19040000
-1.2594 1.10000000 -0.18760000
-1.2494 1.09900000 -0.18490000
-1.2394 1.09700000 -0.18220000
-1.2294 1.09500000 -0.17960000
-1.2194 1.09300000 -0.17690000
-1.2094 1.09000000 -0.17430000
-1.1994 1.08600000 -0.17150000
-1.1894 1.08100000 -0.16870000
-1.1794 1.07600000 -0.16590000
-1.1694 1.06900000 -0.16300000
-1.1594 1.06100000 -0.16000000
-1.1494 1.05100000 -0.15700000
-1.1394 1.04100000 -0.15390000
-1.1294 1.02900000 -0.15070000
-1.1194 1.01600000 -0.14750000
-1.1094 1.00200000 -0.14420000
-1.0994 0.98600000 -0.14090000
-1.0894 0.96900000 -0.13750000
-1.0794 0.95200000 -0.13420000
-1.0694 0.93300000 -0.13080000
-1.0594 0.91400000 -0.12740000
-1.0494 0.89400000 -0.12400000
-1.0394 0.87400000 -0.12080000
-1.0294 0.85200000 -0.11750000
-1.0194 0.83200000 -0.11430000
-1.0094 0.81000000 -0.11110000
-0.9994 0.79000000 -0.10810000
-0.9894 0.77000000 -0.10520000
-0.9794 0.74800000 -0.10230000
-0.9694 0.72900000 -0.09960000
-0.9594 0.71000000 -0.09700000
-0.9494 0.69200000 -0.09440000
-0.9394 0.67400000 -0.09190000
-0.9294 0.65600000 -0.08960000
-0.9194 0.64000000 -0.08730000
-0.9094 0.62500000 -0.08520000
-0.8994 0.61000000 -0.08310000
-0.8894 0.59600000 -0.08110000
-0.8794 0.58300000 -0.07930000
-0.8694 0.57100000 -0.07740000
-0.8594 0.55900000 -0.07560000
-0.8494 0.54800000 -0.07390000
-0.8394 0.53800000 -0.07230000
-0.8294 0.52700000 -0.07070000
-0.8194 0.51800000 -0.06920000
-0.8094 0.50800000 -0.06760000
-0.7994 0.49900000 -0.06620000
-0.7894 0.48900000 -0.06500000
-0.7794 0.48000000 -0.06360000
-0.7694 0.47100000 -0.06240000
-0.7594 0.46100000 -0.06130000
-0.7494 0.45200000 -0.06020000
-0.7394 0.44200000 -0.05920000
-0.7294 0.43200000 -0.05840000
-0.7194 0.42100000 -0.05760000
-0.7094 0.41100000 -0.05690000
-0.6994 0.40100000 -0.05630000
-0.6894 0.38900000 -0.05580000
-0.6794 0.37800000 -0.05540000
-0.6694 0.36700000 -0.05500000
-0.6594 0.35500000 -0.05480000
-0.6494 0.34300000 -0.05460000
-0.6394 0.33100000 -0.05460000
-0.6294 0.31900000 -0.05460000
-0.6194 0.30700000 -0.05460000
-0.6094 0.29500000 -0.05460000
-0.5994 0.28300000 -0.05460000
-0.5894 0.27100000 -0.05460000
-0.5794 0.25800000 -0.05460000
-0.5694 0.24700000 -0.05460000
-0.5594 0.23500000 -0.05440000
-0.5494 0.22300000 -0.05420000
-0.5394 0.21200000 -0.05400000
-0.5294 0.20100000 -0.05360000
-0.5194 0.18980000 -0.05320000
-0.5094 0.17920000 -0.05260000
-0.4994 0.16880000 -0.05180000
-0.4894 0.15880000 -0.05100000
-0.4794 0.14910000 -0.05000000
-0.4694 0.13970000 -0.04880000
-0.4594 0.13050000 -0.04760000
-0.4494 0.12170000 -0.04620000
-0.4394 0.11330000 -0.04480000
-0.4294 0.10520000 -0.04320000
-0.4194 0.09750000 -0.04140000
-0.4094 0.09000000 -0.03970000
-0.3994 0.08300000 -0.03780000
-0.3894 0.07620000 -0.03600000
-0.3794 0.06990000 -0.03400000
-0.3694 0.06390000 -0.03200000
-0.3594 0.05820000 -0.03020000
-0.3494 0.05290000 -0.02820000
-0.3394 0.04790000 -0.02620000
-0.3294 0.04330000 -0.02440000
-0.3194 0.03890000 -0.02260000
-0.3094 0.03490000 -0.02080000
-0.2994 0.03110000 -0.01900000
-0.2894 0.02770000 -0.01734000
-0.2794 0.02470000 -0.01576000
-0.2694 0.02180000 -0.01427000
-0.2594 0.01921000 -0.01287000
-0.2494 0.01687000 -0.01155000
-0.2394 0.01475000 -0.01033000
-0.2294 0.01286000 -0.00920000
-0.2194 0.01116000 -0.00816000
-0.2094 0.00965000 -0.00720000
-0.1994 0.00832000 -0.00634000
-0.1894 0.00714000 -0.00554000
-0.1794 0.00612000 -0.00484000
-0.1694 0.00522000 -0.00420000
-0.1594 0.00445000 -0.00363000
-0.1494 0.00379000 -0.00312000
-0.1394 0.00323000 -0.00268000
-0.1294 0.00276000 -0.00229000
-0.1194 0.00238000 -0.00194600
-0.1094 0.00208000 -0.00164700
-0.0994 0.00185100 -0.00138900
-0.0894 0.00170600 -0.00116500
-0.0794 0.00164300 -0.00097300
-0.0694 0.00166200 -0.00081100
-0.0594 0.00177400 -0.00067100
-0.0494 0.00199500 -0.00055400
-0.0394 0.00233000 -0.00045500
-0.0294 0.00281000 -0.00037200
-0.0194 0.00346000 -0.00030300
-0.0094 0.00431000 -0.00024600
0.0006 0.00542000 -0.00019850
0.0106 0.00682000 -0.00015960
0.0206 0.00858000 -0.00012780
0.0306 0.01078000 -0.00010180
0.0406 0.01351000 -0.00008080
0.0506 0.01687000 -0.00006390
0.0606 0.02100000 -0.00005030
0.0706 0.02600000 -0.00003950
0.0806 0.03200000 -0.00003090
0.0906 0.03920000 -0.00002410
0.1006 0.04800000 -0.00001888
0.1106 0.05840000 -0.00001485
0.1206 0.07060000 -0.00001183
0.1306 0.08500000 -0.00000964
0.1406 0.10210000 -0.00000818
0.1506 0.12170000 -0.00000734
0.1606 0.14460000 -0.00000710
0.1706 0.17100000 -0.00000746
0.1806 0.20160000 -0.00000844
0.1906 0.23600000 -0.00001011
0.2006 0.27500000 -0.00001258
0.2106 0.32000000 -0.00001602
0.2206 0.36900000 -0.00002070
0.2306 0.42500000 -0.00002670
0.2406 0.48600000 -0.00003470
0.2506 0.55400000 -0.00004490
0.2606 0.63000000 -0.00005800
0.2706 0.71100000 -0.00007450
0.2806 0.80000000 -0.00009540
0.2906 0.89500000 -0.00012160
0.3006 0.99800000 -0.00015430
0.3106 1.10800000 -0.00019480
0.3206 1.22500000 -0.00024500
0.3306 1.34700000 -0.00030700
0.3406 1.47600000 -0.00038100
0.3506 1.61000000 -0.00047300
0.3606 1.74900000 -0.00058200
0.3706 1.89100000 -0.00071600
0.3806 2.03500000 -0.00087500
0.3906 2.19000000 -0.00106300
0.4006 2.33000000 -0.00128600
0.4106 2.48000000 -0.00154900
0.4206 2.63000000 -0.00185800
0.4306 2.77000000 -0.00222000
0.4406 2.91000000 -0.00263000
0.4506 3.05000000 -0.00311000
0.4606 3.18000000 -0.00367000
0.4706 3.30000000 -0.00429000
0.4806 3.41000000 -0.00501000
0.4906 3.51000000 -0.00582000
0.5006 3.61000000 -0.00672000
0.5106 3.70000000 -0.00772000
0.5206 3.76000000 -0.00884000
0.5306 3.83000000 -0.01007000
0.5406 3.87000000 -0.01143000
0.5506 3.90000000 -0.01290000
0.5606 3.92000000 -0.01450000
0.5706 3.93000000 -0.01623000
0.5806 3.93000000 -0.01807000
0.5906 3.92000000 -0.01999000
0.6006 3.89000000 -0.02210000
0.6106 3.85000000 -0.02430000
0.6206 3.80000000 -0.02660000
0.6306 3.74000000 -0.02900000
0.6406 3.67000000 -0.03150000
0.6506 3.60000000 -0.03390000
0.6606 3.52000000 -0.03650000
0.6706 3.42000000 -0.03910000
0.6806 3.33000000 -0.04170000
0.6906 3.23000000 -0.04410000
0.7006 3.13000000 -0.04670000
0.7106 3.02000000 -0.04910000
0.7206 2.91000000 -0.05150000
0.7306 2.79000000 -0.05370000
0.7406 2.68000000 -0.05570000
0.7506 2.56000000 -0.05770000
0.7606 2.45000000 -0.05950000
0.7706 2.33000000 -0.06110000
0.7806 2.22000000 -0.06240000
0.7906 2.11000000 -0.06350000
0.8006 1.99000000 -0.06450000
0.8106 1.88000000 -0.06510000
0.8206 1.77100000 -0.06550000
0.8306 1.66300000 -0.06570000
0.8406 1.55900000 -0.06570000
0.8506 1.45700000 -0.06550000
0.8606 1.35800000 -0.06490000
0.8706 1.26200000 -0.06430000
0.8806 1.16900000 -0.06330000
0.8906 1.08000000 -0.06210000
0.9006 0.99500000 -0.06090000
0.9106 0.91400000 -0.05940000
0.9206 0.83600000 -0.05780000
0.9306 0.76200000 -0.05610000
0.9406 0.69300000 -0.05420000
0.9506 0.62800000 -0.05230000
0.9606 0.56600000 -0.05030000
0.9706 0.51000000 -0.04820000
0.9806 0.45700000 -0.04620000
0.9906 0.40700000 -0.04400000
1.0006 0.36200000 -0.04190000
1.0106 0.32100000 -0.03980000
1.0206 0.28300000 -0.03770000
1.0306 0.24900000 -0.03560000
1.0406 0.21800000 -0.03360000
1.0506 0.18970000 -0.03160000
1.0606 0.16460000 -0.02960000
1.0706 0.14230000 -0.02780000
1.0806 0.12240000 -0.02600000
1.0906 0.10490000 -0.02420000
1.1006 0.08950000 -0.02240000
1.1106 0.07600000 -0.02080000
1.1206 0.06420000 -0.01929000
1.1306 0.05410000 -0.01780000
1.1406 0.04530000 -0.01639000
1.1506 0.03780000 -0.01505000
1.1606 0.03140000 -0.01377000
1.1706 0.02600000 -0.01258000
1.1806 0.02140000 -0.01145000
1.1906 0.01753000 -0.01040000
1.2006 0.01431000 -0.00941000
1.2106 0.01162000 -0.00849000
1.2206 0.00939000 -0.00764000
1.2306 0.00756000 -0.00685000
1.2406 0.00605000 -0.00612000
1.2506 0.00482000 -0.00545000
1.2606 0.00383000 -0.00483000
1.2706 0.00303000 -0.00427000
1.2806 0.00237000 -0.00376000
1.2906 0.00185700 -0.00330000
1.3006 0.00144700 -0.00288000
1.3106 0.00112200 -0.00252000
1.3206 0.00086500 -0.00218000
1.3306 0.00066400 -0.00188500
1.3406 0.00050800 -0.00162200
1.3506 0.00038600 -0.00139100
1.3606 0.00029200 -0.00118700
1.3706 0.00022100 -0.00100900
1.3806 0.00016510 -0.00085400
1.3906 0.00012320 -0.00071900
1.4006 0.00009140 -0.00060400
1.4106 0.00006770 -0.00050500
1.4206 0.00004970 -0.00042000
1.4306 0.00003640 -0.00034800
1.4406 0.00002660 -0.00028800
1.4506 0.00001924 -0.00023600
1.4606 0.00001388 -0.00019360
1.4706 0.00000998 -0.00015830
1.4806 0.00000713 -0.00012930
1.4906 0.00000507 -0.00010590
1.5006 0.00000359 -0.00008720
1.5106 0.00000253 -0.00007290
1.5206 0.00000177 -0.00006250
1.5306 0.00000124 -0.00005590
1.5406 0.00000086 -0.00005300
1.5506 0.00000060 -0.00005420
1.5606 0.00000041 -0.00005980
1.5706 0.00000028 -0.00007080
1.5806 0.00000019 -0.00008820
1.5906 0.00000013 -0.00011380
1.6006 0.00000009 -0.00014990
1.6106 0.00000006 -0.00019970
1.6206 0.00000004 -0.00026700
1.6306 0.00000003 -0.00035800
1.6406 0.00000002 -0.00047800
1.6506 0.00000001 -0.00063600
1.6606 0.00000001 -0.00084400
1.6706 0.00000000 -0.00111700
1.6806 0.00000000 -0.00147000
1.6906 0.00000000 -0.00192700
1.7006 0.00000000 -0.00252000
1.7106 0.00000000 -0.00326000
1.7206 0.00000000 -0.00422000
1.7306 0.00000000 -0.00544000
1.7406 0.00000000 -0.00698000
1.7506 0.00000000 -0.00891000
1.7606 0.00000000 -0.01132000
1.7706 0.00000000 -0.01432000
1.7806 0.00000001 -0.01803000
1.7906 0.00000001 -0.02260000
1.8006 0.00000001 -0.02820000
1.8106 0.00000002 -0.03510000
1.8206 0.00000002 -0.04340000
1.8306 0.00000003 -0.05350000
1.8406 0.00000004 -0.06560000
1.8506 0.00000005 -0.08020000
1.8606 0.00000007 -0.09750000
1.8706 0.00000010 -0.11810000
1.8806 0.00000014 -0.14250000
1.8906 0.00000018 -0.17110000
1.9006 0.00000025 -0.20400000
1.9106 0.00000033 -0.24400000
1.9206 0.00000043 -0.28800000
1.9306 0.00000057 -0.34100000
1.9406 0.00000075 -0.40000000
1.9506 0.00000098 -0.46900000
1.9606 0.00000128 -0.54700000
1.9706 0.00000166 -0.63500000
1.9806 0.00000214 -0.73500000
1.9906 0.00000275 -0.84600000
2.0006 0.00000351 -0.97100000
2.0106 0.00000447 -1.10900000
2.0206 0.00000566 -1.26100000
2.0306 0.00000714 -1.43000000
2.0406 0.00000897 -1.61400000
2.0506 0.00001121 -1.81500000
2.0606 0.00001395 -2.04000000
2.0706 0.00001729 -2.27000000
2.0806 0.00002130 -2.52000000
2.0906 0.00002630 -2.79000000
2.1006 0.00003210 -3.08000000
2.1106 0.00003910 -3.38000000
2.1206 0.00004740 -3.70000000
2.1306 0.00005730 -4.04000000
2.1406 0.00006900 -4.39000000
2.1506 0.00008260 -4.75000000
2.1606 0.00009860 -5.12000000
2.1706 0.00011720 -5.50000000
2.1806 0.00013870 -5.89000000
2.1906 0.00016360 -6.29000000
2.2006 0.00019210 -6.69000000
2.2106 0.00022500 -7.09000000
2.2206 0.00026100 -7.48000000
2.2306 0.00030300 -7.87000000
2.2406 0.00035100 -8.25000000
2.2506 0.00040500 -8.63000000
2.2606 0.00046400 -8.99000000
2.2706 0.00053100 -9.33000000
2.2806 0.00060500 -9.67000000
2.2906 0.00068600 -9.97000000
2.3006 0.00077600 -10.26000000
2.3106 0.00087400 -10.52000000
2.3206 0.00098200 -10.76000000
2.3306 0.00109800 -10.97000000
2.3406 0.00122300 -11.15000000
2.3506 0.00135800 -11.31000000
2.3606 0.00150400 -11.45000000
2.3706 0.00165900 -11.55000000
2.3806 0.00182200 -11.63000000
2.3906 0.00199400 -11.69000000
2.4006 0.00217000 -11.71000000
2.4106 0.00237000 -11.73000000
2.4206 0.00257000 -11.71000000
2.4306 0.00278000 -11.68000000
2.4406 0.00299000 -11.63000000
2.4506 0.00321000 -11.57000000
2.4606 0.00344000 -11.51000000
2.4706 0.00366000 -11.43000000
2.4806 0.00390000 -11.34000000
2.4906 0.00412000 -11.26000000
2.5006 0.00435000 -11.18000000
2.5106 0.00458000 -11.08000000
2.5206 0.00481000 -11.00000000
2.5306 0.00503000 -10.93000000
2.5406 0.00523000 -10.86000000
2.5506 0.00544000 -10.80000000
2.5606 0.00563000 -10.74000000
2.5706 0.00581000 -10.69000000
2.5806 0.00598000 -10.66000000
2.5906 0.00614000 -10.63000000
2.6006 0.00628000 -10.61000000
2.6106 0.00640000 -10.59000000
2.6206 0.00652000 -10.58000000
2.6306 0.00661000 -10.57000000
2.6406 0.00668000 -10.57000000
2.6506 0.00674000 -10.57000000
2.6606 0.00678000 -10.55000000
2.6706 0.00681000 -10.55000000
2.6806 0.00682000 -10.53000000
2.6906 0.00681000 -10.50000000
2.7006 0.00679000 -10.46000000
2.7106 0.00675000 -10.41000000
2.7206 0.00671000 -10.34000000
2.7306 0.00665000 -10.26000000
2.7406 0.00658000 -10.16000000
2.7506 0.00651000 -10.04000000
2.7606 0.00642000 -9.90000000
2.7706 0.00634000 -9.74000000
2.7806 0.00624000 -9.56000000
2.7906 0.00614000 -9.35000000
2.8006 0.00604000 -9.12000000
2.8106 0.00593000 -8.88000000
2.8206 0.00582000 -8.62000000
2.8306 0.00572000 -8.34000000
2.8406 0.00561000 -8.04000000
2.8506 0.00551000 -7.72000000
2.8606 0.00539000 -7.39000000
2.8706 0.00529000 -7.06000000
2.8806 0.00519000 -6.70000000
2.8906 0.00507000 -6.36000000
2.9006 0.00497000 -6.00000000
2.9106 0.00486000 -5.64000000
2.9206 0.00476000 -5.29000000
2.9306 0.00465000 -4.94000000
2.9406 0.00454000 -4.59000000
2.9506 0.00442000 -4.25000000
2.9606 0.00432000 -3.92000000
2.9706 0.00420000 -3.60000000
2.9806 0.00409000 -3.30000000
2.9906 0.00398000 -3.00000000
3.0006 0.00386000 -2.72000000
3.0106 0.00373000 -2.46000000
3.0206 0.00361000 -2.22000000
3.0306 0.00348000 -1.98900000
3.0406 0.00336000 -1.77500000
3.0506 0.00323000 -1.57800000
3.0606 0.00310000 -1.39600000
3.0706 0.00297000 -1.23100000
3.0806 0.00283000 -1.07900000
3.0906 0.00270000 -0.94300000
3.1006 0.00257000 -0.82000000
3.1106 0.00243000 -0.71000000
3.1206 0.00231000 -0.61200000
3.1306 0.00217000 -0.52500000
3.1406 0.00205000 -0.44900000
3.1506 0.00191900 -0.38200000
3.1606 0.00179500 -0.32400000
3.1706 0.00167300 -0.27300000
3.1806 0.00155600 -0.22900000
3.1906 0.00144100 -0.19130000
3.2006 0.00133100 -0.15910000
3.2106 0.00122500 -0.13180000
3.2206 0.00112400 -0.10860000
3.2306 0.00102800 -0.08910000
3.2406 0.00093700 -0.07270000
3.2506 0.00085100 -0.05910000
3.2606 0.00076900 -0.04790000
3.2706 0.00069400 -0.03860000
3.2806 0.00062200 -0.03090000
3.2906 0.00055700 -0.02470000
3.3006 0.00049700 -0.01961000
3.3106 0.00044100 -0.01552000
3.3206 0.00039000 -0.01221000
3.3306 0.00034300 -0.00957000
3.3406 0.00030000 -0.00746000
3.3506 0.00026300 -0.00579000
3.3606 0.00022900 -0.00447000
3.3706 0.00019810 -0.00344000
3.3806 0.00017100 -0.00263000
3.3906 0.00014690 -0.00200000
3.4006 0.00012570 -0.00152000
3.4106 0.00010710 -0.00114800
3.4206 0.00009080 -0.00086200
3.4306 0.00007670 -0.00064500
3.4406 0.00006450 -0.00047900
3.4506 0.00005400 -0.00035500
3.4606 0.00004510 -0.00026200
3.4706 0.00003740 -0.00019190
3.4806 0.00003090 -0.00014000
3.4906 0.00002540 -0.00010170
3.5006 0.00002080 -0.00007350
3.5106 0.00001698 -0.00005290
3.5206 0.00001378 -0.00003790
3.5306 0.00001114 -0.00002700
3.5406 0.00000895 -0.00001917
3.5506 0.00000717 -0.00001354
3.5606 0.00000572 -0.00000951
3.5706 0.00000454 -0.00000665
3.5806 0.00000358 -0.00000463
3.5906 0.00000282 -0.00000320
3.6006 0.00000220 -0.00000221
3.6106 0.00000172 -0.00000151
3.6206 0.00000133 -0.00000103
3.6306 0.00000103 -0.00000070
3.6406 0.00000079 -0.00000048
3.6506 0.00000060 -0.00000032
3.6606 0.00000046 -0.00000021
3.6706 0.00000035 -0.00000014
3.6806 0.00000026 -0.00000009
3.6906 0.00000020 -0.00000006
3.7006 0.00000015 -0.00000004
3.7106 0.00000011 -0.00000003
3.7206 0.00000008 -0.00000002
3.7306 0.00000006 -0.00000001
3.7406 0.00000004 -0.00000001
3.7506 0.00000003 -0.00000000


==> 2ht-af-top-e.dat <==
   x       y1          y2
-6.0094 0.00000000 -0.00000000
-5.9994 0.00000000 -0.00000000
-5.9894 0.00000000 -0.00000000
-5.9794 0.00000000 -0.00000000
-5.9694 0.00000000 -0.00000000
-5.9594 0.00000000 -0.00000000
-5.9494 0.00000000 -0.00000000
-5.9394 0.00000000 -0.00000000
-5.9294 0.00000000 -0.00000000
-5.9194 0.00000000 -0.00000000
-5.9094 0.00000000 -0.00000000
-5.8994 0.00000000 -0.00000000
-5.8894 0.00000000 -0.00000000
-5.8794 0.00000000 -0.00000000
-5.8694 0.00000000 -0.00000000
-5.8594 0.00000000 -0.00000000
-5.8494 0.00000000 -0.00000000
-5.8394 0.00000000 -0.00000000
-5.8294 0.00000000 -0.00000000
-5.8194 0.00000000 -0.00000000
-5.8094 0.00000000 -0.00000000
-5.7994 0.00000000 -0.00000000
-5.7894 0.00000000 -0.00000000
-5.7794 0.00000000 -0.00000000
-5.7694 0.00000000 -0.00000000
-5.7594 0.00000000 -0.00000000
-5.7494 0.00000000 -0.00000000
-5.7394 0.00000000 -0.00000000
-5.7294 0.00000000 -0.00000000
-5.7194 0.00000000 -0.00000000
-5.7094 0.00000000 -0.00000000
-5.6994 0.00000000 -0.00000000
-5.6894 0.00000000 -0.00000000
-5.6794 0.00000000 -0.00000000
-5.6694 0.00000000 -0.00000000
-5.6594 0.00000000 -0.00000000
-5.6494 0.00000000 -0.00000000
-5.6394 0.00000001 -0.00000000
-5.6294 0.00000001 -0.00000000
-5.6194 0.00000001 -0.00000000
-5.6094 0.00000002 -0.00000000
-5.5994 0.00000002 -0.00000000
-5.5894 0.00000003 -0.00000000
-5.5794 0.00000004 -0.00000000
-5.5694 0.00000005 -0.00000000
-5.5594 0.00000007 -0.00000000
-5.5494 0.00000010 -0.00000000
-5.5394 0.00000013 -0.00000001
-5.5294 0.00000017 -0.00000001
-5.5194 0.00000023 -0.00000002
-5.5094 0.00000030 -0.00000002
-5.4994 0.00000039 -0.00000003
-5.4894 0.00000051 -0.00000005
-5.4794 0.00000066 -0.00000007
-5.4694 0.00000085 -0.00000010
-5.4594 0.00000110 -0.00000015
-5.4494 0.00000141 -0.00000021
-5.4394 0.00000179 -0.00000030
-5.4294 0.00000228 -0.00000042
-5.4194 0.00000288 -0.00000060
-5.4094 0.00000362 -0.00000084
-5.3994 0.00000452 -0.00000117
-5.3894 0.00000563 -0.00000163
-5.3794 0.00000698 -0.00000226
-5.3694 0.00000862 -0.00000311
-5.3594 0.00001058 -0.00000427
-5.3494 0.00001294 -0.00000581
-5.3394 0.00001575 -0.00000789
-5.3294 0.00001909 -0.00001066
-5.3194 0.00002300 -0.00001434
-5.3094 0.00002760 -0.00001919
-5.2994 0.00003300 -0.00002560
-5.2894 0.00003940 -0.00003390
-5.2794 0.00004660 -0.00004470
-5.2694 0.00005500 -0.00005870
-5.2594 0.00006450 -0.00007670
-5.2494 0.00007540 -0.00009980
-5.2394 0.00008770 -0.00012920
-5.2294 0.00010160 -0.00016650
-5.2194 0.00011710 -0.00021400
-5.2094 0.00013450 -0.00027300
-5.1994 0.00015370 -0.00034700
-5.1894 0.00017500 -0.00043800
-5.1794 0.00019830 -0.00055100
-5.1694 0.00022400 -0.00069100
-5.1594 0.00025200 -0.00086100
-5.1494 0.00028200 -0.00107000
-5.1394 0.00031400 -0.00132100
-5.1294 0.00034800 -0.00162500
-5.1194 0.00038400 -0.00198800
-5.1094 0.00042200 -0.00242000
-5.0994 0.00046300 -0.00294000
-5.0894 0.00050600 -0.00355000
-5.0794 0.00055000 -0.00426000
-5.0694 0.00059600 -0.00510000
-5.0594 0.00064300 -0.00607000
-5.0494 0.00069100 -0.00720000
-5.0394 0.00074100 -0.00849000
-5.0294 0.00079100 -0.00998000
-5.0194 0.00084200 -0.01168000
-5.0094 0.00089300 -0.01359000
-4.9994 0.00094500 -0.01575000
-4.9894 0.00099700 -0.01819000
-4.9794 0.00104900 -0.02090000
-4.9694 0.00110200 -0.02390000
-4.9594 0.00115500 -0.02720000
-4.9494 0.00120700 -0.03090000
-4.9394 0.00126100 -0.03490000
-4.9294 0.00131400 -0.03920000
-4.9194 0.00136900 -0.04390000
-4.9094 0.00142400 -0.04900000
-4.8994 0.00148100 -0.05440000
-4.8894 0.00154100 -0.06010000
-4.8794 0.00160300 -0.06630000
-4.8694 0.00166700 -0.07270000
-4.8594 0.00173700 -0.07950000
-4.8494 0.00181000 -0.08650000
-4.8394 0.00188900 -0.09390000
-4.8294 0.00197400 -0.10150000
-4.8194 0.00206000 -0.10930000
-4.8094 0.00216000 -0.11730000
-4.7994 0.00228000 -0.12540000
-4.7894 0.00240000 -0.13370000
-4.7794 0.00252000 -0.14200000
-4.7694 0.00266000 -0.15040000
-4.7594 0.00280000 -0.15880000
-4.7494 0.00298000 -0.16720000
-4.7394 0.00314000 -0.17540000
-4.7294 0.00334000 -0.18370000
-4.7194 0.00354000 -0.19180000
-4.7094 0.00376000 -0.19980000
-4.6994 0.00400000 -0.20800000
-4.6894 0.00426000 -0.21600000
-4.6794 0.00453000 -0.22300000
-4.6694 0.00482000 -0.23000000
-4.6594 0.00514000 -0.23800000
-4.6494 0.00546000 -0.24400000
-4.6394 0.00582000 -0.25200000
-4.6294 0.00618000 -0.25800000
-4.6194 0.00658000 -0.26500000
-4.6094 0.00700000 -0.27200000
-4.5994 0.00744000 -0.27800000
-4.5894 0.00790000 -0.28400000
-4.5794 0.00840000 -0.29000000
-4.5694 0.00890000 -0.29600000
-4.5594 0.00944000 -0.30200000
-4.5494 0.01001000 -0.30800000
-4.5394 0.01060000 -0.31400000
-4.5294 0.01122000 -0.32000000
-4.5194 0.01186000 -0.32600000
-4.5094 0.01253000 -0.33200000
-4.4994 0.01322000 -0.33800000
-4.4894 0.01393000 -0.34400000
-4.4794 0.01467000 -0.34900000
-4.4694 0.01543000 -0.35400000
-4.4594 0.01620000 -0.36000000
-4.4494 0.01699000 -0.36600000
-4.4394 0.01781000 -0.37200000
-4.4294 0.01863000 -0.37800000
-4.4194 0.01947000 -0.38300000
-4.4094 0.02040000 -0.38900000
-4.3994 0.02120000 -0.39500000
-4.3894 0.02200000 -0.40200000
-4.3794 0.02290000 -0.40800000
-4.3694 0.02380000 -0.41500000
-4.3594 0.02460000 -0.42200000
-4.3494 0.02540000 -0.43000000
-4.3394 0.02640000 -0.43800000
-4.3294 0.02720000 -0.44700000
-4.3194 0.02800000 -0.45600000
-4.3094 0.02880000 -0.46700000
-4.2994 0.02960000 -0.47700000
-4.2894 0.03040000 -0.49000000
-4.2794 0.03120000 -0.50300000
-4.2694 0.03200000 -0.51700000
-4.2594 0.03260000 -0.53300000
-4.2494 0.03340000 -0.55000000
-4.2394 0.03400000 -0.56800000
-4.2294 0.03460000 -0.58700000
-4.2194 0.03520000 -0.60900000
-4.2094 0.03580000 -0.63100000
-4.1994 0.03640000 -0.65500000
-4.1894 0.03700000 -0.68100000
-4.1794 0.03740000 -0.70900000
-4.1694 0.03780000 -0.73700000
-4.1594 0.03820000 -0.76600000
-4.1494 0.03860000 -0.79700000
-4.1394 0.03900000 -0.82900000
-4.1294 0.03920000 -0.86100000
-4.1194 0.03940000 -0.89400000
-4.1094 0.03960000 -0.92800000
-4.0994 0.03980000 -0.96200000
-4.0894 0.03980000 -0.99600000
-4.0794 0.04000000 -1.03000000
-4.0694 0.04000000 -1.06400000
-4.0594 0.03980000 -1.09600000
-4.0494 0.03980000 -1.12800000
-4.0394 0.03980000 -1.16000000
-4.0294 0.03960000 -1.19000000
-4.0194 0.03940000 -1.21800000
-4.0094 0.03940000 -1.24600000
-3.9994 0.03920000 -1.27200000
-3.9894 0.03900000 -1.29700000
-3.9794 0.03880000 -1.32000000
-3.9694 0.03860000 -1.34200000
-3.9594 0.03840000 -1.36100000
-3.9494 0.03840000 -1.38000000
-3.9394 0.03820000 -1.39600000
-3.9294 0.03820000 -1.41200000
-3.9194 0.03820000 -1.42600000
-3.9094 0.03820000 -1.44000000
-3.8994 0.03840000 -1.45200000
-3.8894 0.03860000 -1.46500000
-3.8794 0.03880000 -1.47700000
-3.8694 0.03900000 -1.48800000
-3.8594 0.03940000 -1.50000000
-3.8494 0.03980000 -1.51200000
-3.8394 0.04030000 -1.52400000
-3.8294 0.04080000 -1.53800000
-3.8194 0.04140000 -1.55000000
-3.8094 0.04220000 -1.56600000
-3.7994 0.04290000 -1.58000000
-3.7894 0.04380000 -1.59600000
-3.7794 0.04460000 -1.61400000
-3.7694 0.04550000 -1.63000000
-3.7594 0.04650000 -1.65000000
-3.7494 0.04750000 -1.66800000
-3.7394 0.04860000 -1.68900000
-3.7294 0.04970000 -1.71000000
-3.7194 0.05080000 -1.73200000
-3.7094 0.05200000 -1.75200000
-3.6994 0.05320000 -1.77400000
-3.6894 0.05440000 -1.79600000
-3.6794 0.05570000 -1.81800000
-3.6694 0.05690000 -1.84000000
-3.6594 0.05820000 -1.86200000
-3.6494 0.05950000 -1.88200000
-3.6394 0.06070000 -1.90300000
-3.6294 0.06210000 -1.92200000
-3.6194 0.06330000 -1.94200000
-3.6094 0.06470000 -1.96000000
-3.5994 0.06590000 -1.97600000
-3.5894 0.06710000 -1.99200000
-3.5794 0.06830000 -2.00000000
-3.5694 0.06950000 -2.02000000
-3.5594 0.07070000 -2.04000000
-3.5494 0.07190000 -2.04000000
-3.5394 0.07310000 -2.06000000
-3.5294 0.07410000 -2.06000000
-3.5194 0.07530000 -2.08000000
-3.5094 0.07630000 -2.08000000
-3.4994 0.07730000 -2.08000000
-3.4894 0.07830000 -2.10000000
-3.4794 0.07930000 -2.10000000
-3.4694 0.08040000 -2.10000000
-3.4594 0.08150000 -2.10000000
-3.4494 0.08250000 -2.12000000
-3.4394 0.08360000 -2.12000000
-3.4294 0.08470000 -2.12000000
-3.4194 0.08590000 -2.12000000
-3.4094 0.08720000 -2.12000000
-3.3994 0.08860000 -2.14000000
-3.3894 0.09000000 -2.14000000
-3.3794 0.09160000 -2.14000000
-3.3694 0.09340000 -2.16000000
-3.3594 0.09530000 -2.16000000
-3.3494 0.09740000 -2.18000000
-3.3394 0.09960000 -2.18000000
-3.3294 0.10200000 -2.20000000
-3.3194 0.10460000 -2.22000000
-3.3094 0.10740000 -2.24000000
-3.2994 0.11040000 -2.26000000
-3.2894 0.11360000 -2.28000000
-3.2794 0.11690000 -2.30000000
-3.2694 0.12040000 -2.34000000
-3.2594 0.12410000 -2.37000000
-3.2494 0.12790000 -2.40000000
-3.2394 0.13180000 -2.44000000
-3.2294 0.13590000 -2.48000000
-3.2194 0.14010000 -2.52000000
-3.2094 0.14430000 -2.56000000
-3.1994 0.14860000 -2.61000000
-3.1894 0.15280000 -2.66000000
-3.1794 0.15720000 -2.70000000
-3.1694 0.16140000 -2.75000000
-3.1594 0.16560000 -2.79000000
-3.1494 0.16980000 -2.84000000
-3.1394 0.17380000 -2.88000000
-3.1294 0.17780000 -2.92000000
-3.1194 0.18160000 -2.96000000
-3.1094 0.18530000 -3.00000000
-3.0994 0.18890000 -3.02000000
-3.0894 0.19230000 -3.06000000
-3.0794 0.19560000 -3.08000000
-3.0694 0.19870000 -3.10000000
-3.0594 0.20200000 -3.12000000
-3.0494 0.20400000 -3.13000000
-3.0394 0.20800000 -3.14000000
-3.0294 0.21000000 -3.14000000
-3.0194 0.21200000 -3.14000000
-3.0094 0.21400000 -3.13000000
-2.9994 0.21600000 -3.12000000
-2.9894 0.21800000 -3.10000000
-2.9794 0.22000000 -3.08000000
-2.9694 0.22200000 -3.06000000
-2.9594 0.22400000 -3.04000000
-2.9494 0.22600000 -3.02000000
-2.9394 0.22800000 -2.98000000
-2.9294 0.23000000 -2.96000000
-2.9194 0.23200000 -2.92000000
-2.9094 0.23300000 -2.90000000
-2.8994 0.23400000 -2.86000000
-2.8894 0.23600000 -2.84000000
-2.8794 0.23800000 -2.81000000
-2.8694 0.23900000 -2.78000000
-2.8594 0.24000000 -2.76000000
-2.8494 0.24200000 -2.73000000
-2.8394 0.24300000 -2.71000000
-2.8294 0.24400000 -2.70000000
-2.8194 0.24600000 -2.68000000
-2.8094 0.24700000 -2.67000000
-2.7994 0.24800000 -2.66000000
-2.7894 0.25000000 -2.66000000
-2.7794 0.25000000 -2.67000000
-2.7694 0.25200000 -2.68000000
-2.7594 0.25200000 -2.69000000
-2.7494 0.25400000 -2.70000000
-2.7394 0.25400000 -2.73000000
-2.7294 0.25600000 -2.76000000
-2.7194 0.25600000 -2.80000000
-2.7094 0.25800000 -2.83000000
-2.6994 0.25800000 -2.88000000
-2.6894 0.26000000 -2.92000000
-2.6794 0.26000000 -2.98000000
-2.6694 0.26200000 -3.04000000
-2.6594 0.26400000 -3.10000000
-2.6494 0.26400000 -3.18000000
-2.6394 0.26600000 -3.24000000
-2.6294 0.26800000 -3.32000000
-2.6194 0.27000000 -3.40000000
-2.6094 0.27200000 -3.50000000
-2.5994 0.27500000 -3.58000000
-2.5894 0.27800000 -3.67000000
-2.5794 0.28100000 -3.76000000
-2.5694 0.28400000 -3.86000000
-2.5594 0.28800000 -3.94000000
-2.5494 0.29200000 -4.04000000
-2.5394 0.29800000 -4.13000000
-2.5294 0.30200000 -4.22000000
-2.5194 0.30800000 -4.30000000
-2.5094 0.31500000 -4.39000000
-2.4994 0.32200000 -4.47000000
-2.4894 0.32900000 -4.54000000
-2.4794 0.33700000 -4.61000000
-2.4694 0.34600000 -4.67000000
-2.4594 0.35500000 -4.73000000
-2.4494 0.36500000 -4.78000000
-2.4394 0.37500000 -4.82000000
-2.4294 0.38600000 -4.84000000
-2.4194 0.39800000 -4.87000000
-2.4094 0.41000000 -4.88000000
-2.3994 0.42300000 -4.89000000
-2.3894 0.43600000 -4.88000000
-2.3794 0.44900000 -4.87000000
-2.3694 0.46300000 -4.85000000
-2.3594 0.47700000 -4.82000000
-2.3494 0.49100000 -4.78000000
-2.3394 0.50600000 -4.74000000
-2.3294 0.52000000 -4.69000000
-2.3194 0.53500000 -4.63000000
-2.3094 0.54900000 -4.57000000
-2.2994 0.56300000 -4.50000000
-2.2894 0.57700000 -4.43000000
-2.2794 0.59100000 -4.36000000
-2.2694 0.60400000 -4.28000000
-2.2594 0.61600000 -4.20000000
-2.2494 0.62800000 -4.12000000
-2.2394 0.64000000 -4.03000000
-2.2294 0.65000000 -3.95000000
-2.2194 0.66000000 -3.86000000
-2.2094 0.66800000 -3.78000000
-2.1994 0.67600000 -3.70000000
-2.1894 0.68300000 -3.63000000
-2.1794 0.68900000 -3.56000000
-2.1694 0.69400000 -3.48000000
-2.1594 0.69800000 -3.42000000
-2.1494 0.70200000 -3.34000000
-2.1394 0.70400000 -3.28000000
-2.1294 0.70600000 -3.22000000
-2.1194 0.70600000 -3.16000000
-2.1094 0.70600000 -3.10000000
-2.0994 0.70600000 -3.06000000
-2.0894 0.70400000 -3.00000000
-2.0794 0.70200000 -2.96000000
-2.0694 0.70000000 -2.90000000
-2.0594 0.69600000 -2.86000000
-2.0494 0.69300000 -2.82000000
-2.0394 0.69000000 -2.78000000
-2.0294 0.68600000 -2.74000000
-2.0194 0.68200000 -2.70000000
-2.0094 0.67800000 -2.66000000
-1.9994 0.67400000 -2.62000000
-1.9894 0.66900000 -2.58000000
-1.9794 0.66500000 -2.54000000
-1.9694 0.66000000 -2.50000000
-1.9594 0.65600000 -2.46000000
-1.9494 0.65100000 -2.42000000
-1.9394 0.64700000 -2.38000000
-1.9294 0.64200000 -2.34000000
-1.9194 0.63700000 -2.30000000
-1.9094 0.63200000 -2.26000000
-1.8994 0.62700000 -2.22000000
-1.8894 0.62200000 -2.18000000
-1.8794 0.61600000 -2.14000000
-1.8694 0.61000000 -2.10000000
-1.8594 0.60400000 -2.06000000
-1.8494 0.59800000 -2.02000000
-1.8394 0.59000000 -1.98300000
-1.8294 0.58400000 -1.94600000
-1.8194 0.57600000 -1.90900000
-1.8094 0.56800000 -1.87500000
-1.7994 0.56000000 -1.84100000
-1.7894 0.55100000 -1.80700000
-1.7794 0.54200000 -1.77500000
-1.7694 0.53300000 -1.74500000
-1.7594 0.52400000 -1.71600000
-1.7494 0.51400000 -1.68900000
-1.7394 0.50400000 -1.66200000
-1.7294 0.49500000 -1.63700000
-1.7194 0.48500000 -1.61400000
-1.7094 0.47500000 -1.59100000
-1.6994 0.46600000 -1.57000000
-1.6894 0.45600000 -1.55000000
-1.6794 0.44600000 -1.53000000
-1.6694 0.43800000 -1.51200000
-1.6594 0.42900000 -1.49400000
-1.6494 0.42000000 -1.47800000
-1.6394 0.41200000 -1.46200000
-1.6294 0.40400000 -1.44600000
-1.6194 0.39800000 -1.43000000
-1.6094 0.39100000 -1.41600000
-1.5994 0.38400000 -1.40200000
-1.5894 0.37900000 -1.38800000
-1.5794 0.37400000 -1.37300000
-1.5694 0.36800000 -1.35900000
-1.5594 0.36400000 -1.34600000
-1.5494 0.36000000 -1.33200000
-1.5394 0.35700000 -1.31800000
-1.5294 0.35400000 -1.30400000
-1.5194 0.35100000 -1.29100000
-1.5094 0.34800000 -1.27800000
-1.4994 0.34600000 -1.26600000
-1.4894 0.34400000 -1.25300000
-1.4794 0.34200000 -1.24200000
-1.4694 0.34000000 -1.23000000
-1.4594 0.33800000 -1.22000000
-1.4494 0.33800000 -1.21000000
-1.4394 0.33600000 -1.20100000
-1.4294 0.33400000 -1.19300000
-1.4194 0.33200000 -1.18700000
-1.4094 0.33200000 -1.18100000
-1.3994 0.33000000 -1.17600000
-1.3894 0.32800000 -1.17300000
-1.3794 0.32600000 -1.17000000
-1.3694 0.32400000 -1.16900000
-1.3594 0.32200000 -1.16900000
-1.3494 0.32000000 -1.17000000
-1.3394 0.31800000 -1.17200000
-1.3294 0.31500000 -1.17500000
-1.3194 0.31200000 -1.17800000
-1.3094 0.31000000 -1.18200000
-1.2994 0.30700000 -1.18700000
-1.2894 0.30400000 -1.19100000
-1.2794 0.30200000 -1.19600000
-1.2694 0.29800000 -1.20000000
-1.2594 0.29500000 -1.20400000
-1.2494 0.29200000 -1.20600000
-1.2394 0.28800000 -1.20900000
-1.2294 0.28600000 -1.21000000
-1.2194 0.28200000 -1.21000000
-1.2094 0.27800000 -1.20900000
-1.1994 0.27600000 -1.20600000
-1.1894 0.27200000 -1.20200000
-1.1794 0.26800000 -1.19600000
-1.1694 0.26600000 -1.18900000
-1.1594 0.26200000 -1.18100000
-1.1494 0.26000000 -1.17100000
-1.1394 0.25600000 -1.16000000
-1.1294 0.25400000 -1.14800000
-1.1194 0.25000000 -1.13500000
-1.1094 0.24800000 -1.12200000
-1.0994 0.24400000 -1.10800000
-1.0894 0.24200000 -1.09400000
-1.0794 0.23800000 -1.08100000
-1.0694 0.23600000 -1.06700000
-1.0594 0.23200000 -1.05400000
-1.0494 0.23000000 -1.04200000
-1.0394 0.22600000 -1.03100000
-1.0294 0.22400000 -1.02100000
-1.0194 0.22200000 -1.01300000
-1.0094 0.21800000 -1.00600000
-0.9994 0.21600000 -1.00100000
-0.9894 0.21200000 -0.99700000
-0.9794 0.21000000 -0.99300000
-0.9694 0.20600000 -0.99300000
-0.9594 0.20400000 -0.99300000
-0.9494 0.20000000 -0.99300000
-0.9394 0.19800000 -0.99500000
-0.9294 0.19500000 -0.99900000
-0.9194 0.19210000 -1.00100000
-0.9094 0.18910000 -1.00500000
-0.8994 0.18620000 -1.00700000
-0.8894 0.18320000 -1.01100000
-0.8794 0.18020000 -1.01300000
-0.8694 0.17720000 -1.01300000
-0.8594 0.17420000 -1.01300000
-0.8494 0.17130000 -1.01300000
-0.8394 0.16830000 -1.01000000
-0.8294 0.16530000 -1.00600000
-0.8194 0.16230000 -1.00000000
-0.8094 0.15920000 -0.99300000
-0.7994 0.15620000 -0.98300000
-0.7894 0.15310000 -0.97300000
-0.7794 0.15000000 -0.96000000
-0.7694 0.14690000 -0.94700000
-0.7594 0.14380000 -0.93100000
-0.7494 0.14060000 -0.91500000
-0.7394 0.13730000 -0.89700000
-0.7294 0.13410000 -0.87900000
-0.7194 0.13080000 -0.86100000
-0.7094 0.12750000 -0.84300000
-0.6994 0.12410000 -0.82300000
-0.6894 0.12070000 -0.80500000
-0.6794 0.11720000 -0.78700000
-0.6694 0.11370000 -0.76900000
-0.6594 0.11010000 -0.75100000
-0.6494 0.10660000 -0.73500000
-0.6394 0.10310000 -0.71900000
-0.6294 0.09950000 -0.70300000
-0.6194 0.09590000 -0.68800000
-0.6094 0.09230000 -0.67400000
-0.5994 0.08870000 -0.66100000
-0.5894 0.08510000 -0.64700000
-0.5794 0.08150000 -0.63500000
-0.5694 0.07790000 -0.62300000
-0.5594 0.07440000 -0.61100000
-0.5494 0.07090000 -0.59900000
-0.5394 0.06750000 -0.58700000
-0.5294 0.06410000 -0.57500000
-0.5194 0.06070000 -0.56300000
-0.5094 0.05750000 -0.54900000
-0.4994 0.05430000 -0.53600000
-0.4894 0.05110000 -0.52200000
-0.4794 0.04810000 -0.50700000
-0.4694 0.04510000 -0.49200000
-0.4594 0.04220000 -0.47600000
-0.4494 0.03940000 -0.45900000
-0.4394 0.03670000 -0.44200000
-0.4294 0.03410000 -0.42400000
-0.4194 0.03160000 -0.40500000
-0.4094 0.02920000 -0.38600000
-0.3994 0.02690000 -0.36700000
-0.3894 0.02480000 -0.34700000
-0.3794 0.02270000 -0.32800000
-0.3694 0.02080000 -0.30800000
-0.3594 0.01892000 -0.28800000
-0.3494 0.01719000 -0.26900000
-0.3394 0.01558000 -0.25000000
-0.3294 0.01406000 -0.23100000
-0.3194 0.01266000 -0.21300000
-0.3094 0.01136000 -0.19580000
-0.2994 0.01016000 -0.17900000
-0.2894 0.00906000 -0.16310000
-0.2794 0.00805000 -0.14800000
-0.2694 0.00713000 -0.13370000
-0.2594 0.00629000 -0.12030000
-0.2494 0.00552000 -0.10770000
-0.2394 0.00483000 -0.09610000
-0.2294 0.00422000 -0.08540000
-0.2194 0.00367000 -0.07550000
-0.2094 0.00318000 -0.06650000
-0.1994 0.00274000 -0.05830000
-0.1894 0.00236000 -0.05100000
-0.1794 0.00202000 -0.04430000
-0.1694 0.00172200 -0.03840000
-0.1594 0.00146300 -0.03310000
-0.1494 0.00123800 -0.02840000
-0.1394 0.00104500 -0.02430000
-0.1294 0.00087700 -0.02060000
-0.1194 0.00073500 -0.01751000
-0.1094 0.00061300 -0.01476000
-0.0994 0.00051000 -0.01240000
-0.0894 0.00042300 -0.01037000
-0.0794 0.00035000 -0.00863000
-0.0694 0.00029000 -0.00715000
-0.0594 0.00024200 -0.00591000
-0.0494 0.00020200 -0.00485000
-0.0394 0.00017180 -0.00397000
-0.0294 0.00014890 -0.00323000
-0.0194 0.00013290 -0.00262000
-0.0094 0.00012360 -0.00211000
0.0006 0.00012070 -0.00169700
0.0106 0.00012430 -0.00135800
0.0206 0.00013450 -0.00108200
0.0306 0.00015190 -0.00085900
0.0406 0.00017710 -0.00068000
0.0506 0.00021100 -0.00053700
0.0606 0.00025500 -0.00042500
0.0706 0.00031000 -0.00033700
0.0806 0.00038000 -0.00027000
0.0906 0.00046400 -0.00022000
0.1006 0.00056600 -0.00018630
0.1106 0.00068900 -0.00016610
0.1206 0.00083600 -0.00015910
0.1306 0.00100900 -0.00016540
0.1406 0.00121400 -0.00018590
0.1506 0.00145400 -0.00022300
0.1606 0.00173400 -0.00027900
0.1706 0.00206000 -0.00035900
0.1806 0.00244000 -0.00046800
0.1906 0.00286000 -0.00061400
0.2006 0.00335000 -0.00080800
0.2106 0.00390000 -0.00106200
0.2206 0.00452000 -0.00139200
0.2306 0.00523000 -0.00181700
0.2406 0.00601000 -0.00236000
0.2506 0.00688000 -0.00305000
0.2606 0.00783000 -0.00394000
0.2706 0.00888000 -0.00505000
0.2806 0.01002000 -0.00644000
0.2906 0.01125000 -0.00819000
0.3006 0.01259000 -0.01035000
0.3106 0.01401000 -0.01302000
0.3206 0.01553000 -0.01631000
0.3306 0.01715000 -0.02030000
0.3406 0.01883000 -0.02530000
0.3506 0.02060000 -0.03110000
0.3606 0.02240000 -0.03830000
0.3706 0.02430000 -0.04680000
0.3806 0.02620000 -0.05700000
0.3906 0.02820000 -0.06910000
0.4006 0.03020000 -0.08330000
0.4106 0.03220000 -0.10010000
0.4206 0.03410000 -0.11960000
0.4306 0.03600000 -0.14220000
0.4406 0.03790000 -0.16830000
0.4506 0.03970000 -0.19840000
0.4606 0.04140000 -0.23300000
0.4706 0.04300000 -0.27100000
0.4806 0.04440000 -0.31500000
0.4906 0.04580000 -0.36500000
0.5006 0.04700000 -0.42100000
0.5106 0.04800000 -0.48200000
0.5206 0.04890000 -0.55000000
0.5306 0.04950000 -0.62600000
0.5406 0.05000000 -0.70800000
0.5506 0.05030000 -0.79600000
0.5606 0.05040000 -0.89300000
0.5706 0.05030000 -0.99500000
0.5806 0.05010000 -1.10700000
0.5906 0.04970000 -1.22400000
0.6006 0.04910000 -1.34800000
0.6106 0.04830000 -1.47800000
0.6206 0.04740000 -1.61200000
0.6306 0.04630000 -1.75300000
0.6406 0.04520000 -1.89700000
0.6506 0.04390000 -2.04000000
0.6606 0.04250000 -2.19000000
0.6706 0.04110000 -2.34000000
0.6806 0.03950000 -2.49000000
0.6906 0.03790000 -2.64000000
0.7006 0.03630000 -2.79000000
0.7106 0.03470000 -2.93000000
0.7206 0.03300000 -3.07000000
0.7306 0.03140000 -3.20000000
0.7406 0.02970000 -3.32000000
0.7506 0.02810000 -3.44000000
0.7606 0.02640000 -3.54000000
0.7706 0.02490000 -3.64000000
0.7806 0.02330000 -3.72000000
0.7906 0.02180000 -3.80000000
0.8006 0.02040000 -3.85000000
0.8106 0.01896000 -3.90000000
0.8206 0.01761000 -3.94000000
0.8306 0.01632000 -3.96000000
0.8406 0.01508000 -3.96000000
0.8506 0.01390000 -3.96000000
0.8606 0.01279000 -3.94000000
0.8706 0.01174000 -3.91000000
0.8806 0.01074000 -3.87000000
0.8906 0.00979000 -3.82000000
0.9006 0.00891000 -3.76000000
0.9106 0.00809000 -3.69000000
0.9206 0.00731000 -3.61000000
0.9306 0.00659000 -3.52000000
0.9406 0.00593000 -3.43000000
0.9506 0.00531000 -3.33000000
0.9606 0.00475000 -3.23000000
0.9706 0.00423000 -3.13000000
0.9806 0.00375000 -3.02000000
0.9906 0.00332000 -2.91000000
1.0006 0.00293000 -2.79000000
1.0106 0.00257000 -2.67000000
1.0206 0.00225000 -2.56000000
1.0306 0.00195900 -2.45000000
1.0406 0.00170100 -2.33000000
1.0506 0.00147100 -2.21000000
1.0606 0.00126800 -2.10000000
1.0706 0.00108800 -1.98800000
1.0806 0.00093000 -1.87700000
1.0906 0.00079100 -1.76800000
1.1006 0.00067100 -1.66200000
1.1106 0.00056700 -1.55800000
1.1206 0.00047600 -1.45700000
1.1306 0.00039900 -1.35900000
1.1406 0.00033200 -1.26300000
1.1506 0.00027500 -1.17200000
1.1606 0.00022800 -1.08400000
1.1706 0.00018720 -0.99800000
1.1806 0.00015330 -0.91800000
1.1906 0.00012500 -0.84100000
1.2006 0.00010140 -0.76800000
1.2106 0.00008200 -0.69900000
1.2206 0.00006590 -0.63400000
1.2306 0.00005290 -0.57200000
1.2406 0.00004210 -0.51600000
1.2506 0.00003340 -0.46300000
1.2606 0.00002640 -0.41400000
1.2706 0.00002080 -0.36900000
1.2806 0.00001623 -0.32700000
1.2906 0.00001265 -0.28900000
1.3006 0.00000981 -0.25400000
1.3106 0.00000757 -0.22300000
1.3206 0.00000581 -0.19430000
1.3306 0.00000445 -0.16900000
1.3406 0.00000338 -0.14630000
1.3506 0.00000256 -0.12600000
1.3606 0.00000193 -0.10820000
1.3706 0.00000145 -0.09250000
1.3806 0.00000108 -0.07870000
1.3906 0.00000081 -0.06660000
1.4006 0.00000060 -0.05620000
1.4106 0.00000044 -0.04720000
1.4206 0.00000032 -0.03950000
1.4306 0.00000023 -0.03290000
1.4406 0.00000017 -0.02720000
1.4506 0.00000012 -0.02240000
1.4606 0.00000009 -0.01842000
1.4706 0.00000006 -0.01505000
1.4806 0.00000005 -0.01224000
1.4906 0.00000003 -0.00991000
1.5006 0.00000002 -0.00799000
1.5106 0.00000002 -0.00642000
1.5206 0.00000001 -0.00512000
1.5306 0.00000001 -0.00407000
1.5406 0.00000001 -0.00323000
1.5506 0.00000000 -0.00253000
1.5606 0.00000000 -0.00198800
1.5706 0.00000000 -0.00155200
1.5806 0.00000000 -0.00120500
1.5906 0.00000001 -0.00093100
1.6006 0.00000001 -0.00071600
1.6106 0.00000001 -0.00054900
1.6206 0.00000002 -0.00041900
1.6306 0.00000003 -0.00031700
1.6406 0.00000004 -0.00024000
1.6506 0.00000006 -0.00018070
1.6606 0.00000009 -0.00013560
1.6706 0.00000013 -0.00010150
1.6806 0.00000020 -0.00007600
1.6906 0.00000029 -0.00005690
1.7006 0.00000043 -0.00004310
1.7106 0.00000064 -0.00003310
1.7206 0.00000093 -0.00002610
1.7306 0.00000135 -0.00002160
1.7406 0.00000196 -0.00001896
1.7506 0.00000283 -0.00001792
1.7606 0.00000407 -0.00001825
1.7706 0.00000581 -0.00001983
1.7806 0.00000826 -0.00002260
1.7906 0.00001170 -0.00002660
1.8006 0.00001649 -0.00003190
1.8106 0.00002310 -0.00003870
1.8206 0.00003230 -0.00004700
1.8306 0.00004490 -0.00005710
1.8406 0.00006220 -0.00006940
1.8506 0.00008550 -0.00008410
1.8606 0.00011730 -0.00010150
1.8706 0.00016000 -0.00012200
1.8806 0.00021700 -0.00014620
1.8906 0.00029300 -0.00017440
1.9006 0.00039500 -0.00020800
1.9106 0.00053000 -0.00024600
1.9206 0.00070600 -0.00029000
1.9306 0.00093800 -0.00034000
1.9406 0.00124000 -0.00039800
1.9506 0.00163100 -0.00046300
1.9606 0.00213000 -0.00053800
1.9706 0.00279000 -0.00062200
1.9806 0.00361000 -0.00071600
1.9906 0.00467000 -0.00082200
2.0006 0.00600000 -0.00094000
2.0106 0.00769000 -0.00107000
2.0206 0.00981000 -0.00121500
2.0306 0.01244000 -0.00137400
2.0406 0.01571000 -0.00154800
2.0506 0.01978000 -0.00173800
2.0606 0.02470000 -0.00194600
2.0706 0.03090000 -0.00216000
2.0806 0.03830000 -0.00242000
2.0906 0.04740000 -0.00266000
2.1006 0.05830000 -0.00294000
2.1106 0.07140000 -0.00324000
2.1206 0.08710000 -0.00356000
2.1306 0.10590000 -0.00388000
2.1406 0.12800000 -0.00422000
2.1506 0.15410000 -0.00458000
2.1606 0.18490000 -0.00496000
2.1706 0.22100000 -0.00535000
2.1806 0.26300000 -0.00575000
2.1906 0.31100000 -0.00616000
2.2006 0.36700000 -0.00658000
2.2106 0.43000000 -0.00700000
2.2206 0.50300000 -0.00743000
2.2306 0.58600000 -0.00785000
2.2406 0.67900000 -0.00828000
2.2506 0.78400000 -0.00870000
2.2606 0.90200000 -0.00911000
2.2706 1.03300000 -0.00952000
2.2806 1.17800000 -0.00991000
2.2906 1.33900000 -0.01029000
2.3006 1.51500000 -0.01065000
2.3106 1.70800000 -0.01097000
2.3206 1.91700000 -0.01129000
2.3306 2.15000000 -0.01157000
2.3406 2.39000000 -0.01183000
2.3506 2.65000000 -0.01206000
2.3606 2.93000000 -0.01225000
2.3706 3.23000000 -0.01243000
2.3806 3.54000000 -0.01256000
2.3906 3.87000000 -0.01267000
2.4006 4.21000000 -0.01273000
2.4106 4.57000000 -0.01277000
2.4206 4.94000000 -0.01279000
2.4306 5.32000000 -0.01277000
2.4406 5.70000000 -0.01273000
2.4506 6.10000000 -0.01265000
2.4606 6.50000000 -0.01255000
2.4706 6.90000000 -0.01245000
2.4806 7.29000000 -0.01231000
2.4906 7.69000000 -0.01215000
2.5006 8.08000000 -0.01199000
2.5106 8.46000000 -0.01181000
2.5206 8.83000000 -0.01161000
2.5306 9.18000000 -0.01143000
2.5406 9.52000000 -0.01121000
2.5506 9.84000000 -0.01101000
2.5606 10.13000000 -0.01079000
2.5706 10.40000000 -0.01059000
2.5806 10.66000000 -0.01037000
2.5906 10.88000000 -0.01015000
2.6006 11.08000000 -0.00994000
2.6106 11.24000000 -0.00973000
2.6206 11.38000000 -0.00951000
2.6306 11.50000000 -0.00930000
2.6406 11.58000000 -0.00909000
2.6506 11.64000000 -0.00888000
2.6606 11.68000000 -0.00867000
2.6706 11.69000000 -0.00846000
2.6806 11.68000000 -0.00825000
2.6906 11.65000000 -0.00804000
2.7006 11.61000000 -0.00783000
2.7106 11.54000000 -0.00762000
2.7206 11.48000000 -0.00740000
2.7306 11.38000000 -0.00719000
2.7406 11.30000000 -0.00697000
2.7506 11.21000000 -0.00674000
2.7606 11.11000000 -0.00652000
2.7706 11.01000000 -0.00629000
2.7806 10.92000000 -0.00606000
2.7906 10.82000000 -0.00582000
2.8006 10.74000000 -0.00559000
2.8106 10.66000000 -0.00535000
2.8206 10.59000000 -0.00511000
2.8306 10.53000000 -0.00487000
2.8406 10.47000000 -0.00464000
2.8506 10.41000000 -0.00440000
2.8606 10.38000000 -0.00416000
2.8706 10.34000000 -0.00392000
2.8806 10.31000000 -0.00368000
2.8906 10.28000000 -0.00346000
2.9006 10.26000000 -0.00324000
2.9106 10.24000000 -0.00302000
2.9206 10.22000000 -0.00280000
2.9306 10.19000000 -0.00260000
2.9406 10.16000000 -0.00240000
2.9506 10.12000000 -0.00220000
2.9606 10.07000000 -0.00202000
2.9706 10.01000000 -0.00184100
2.9806 9.94000000 -0.00167500
2.9906 9.85000000 -0.00151900
3.0006 9.75000000 -0.00137100
3.0106 9.63000000 -0.00123400
3.0206 9.49000000 -0.00110600
3.0306 9.33000000 -0.00098800
3.0406 9.17000000 -0.00087800
3.0506 8.97000000 -0.00077800
3.0606 8.75000000 -0.00068600
3.0706 8.53000000 -0.00060300
3.0806 8.27000000 -0.00052800
3.0906 8.01000000 -0.00046000
3.1006 7.73000000 -0.00039900
3.1106 7.44000000 -0.00034400
3.1206 7.13000000 -0.00029600
3.1306 6.82000000 -0.00025400
3.1406 6.49000000 -0.00021600
3.1506 6.16000000 -0.00018410
3.1606 5.82000000 -0.00015570
3.1706 5.49000000 -0.00013110
3.1806 5.16000000 -0.00010990
3.1906 4.82000000 -0.00009170
3.2006 4.50000000 -0.00007620
3.2106 4.17000000 -0.00006300
3.2206 3.86000000 -0.00005190
3.2306 3.55000000 -0.00004260
3.2406 3.27000000 -0.00003480
3.2506 2.99000000 -0.00002820
3.2606 2.71000000 -0.00002280
3.2706 2.47000000 -0.00001837
3.2806 2.23000000 -0.00001472
3.2906 1.99600000 -0.00001174
3.3006 1.79000000 -0.00000932
3.3106 1.59600000 -0.00000737
3.3206 1.41700000 -0.00000580
3.3306 1.25400000 -0.00000454
3.3406 1.10300000 -0.00000354
3.3506 0.96700000 -0.00000274
3.3606 0.84500000 -0.00000212
3.3706 0.73400000 -0.00000163
3.3806 0.63400000 -0.00000125
3.3906 0.54700000 -0.00000095
3.4006 0.46900000 -0.00000072
3.4106 0.40100000 -0.00000054
3.4206 0.34100000 -0.00000041
3.4306 0.28900000 -0.00000031
3.4406 0.24300000 -0.00000023
3.4506 0.20400000 -0.00000017
3.4606 0.17010000 -0.00000012
3.4706 0.14140000 -0.00000009
3.4806 0.11700000 -0.00000007
3.4906 0.09650000 -0.00000005
3.5006 0.07910000 -0.00000003
3.5106 0.06460000 -0.00000002
3.5206 0.05240000 -0.00000002
3.5306 0.04240000 -0.00000001
3.5406 0.03410000 -0.00000001
3.5506 0.02730000 -0.00000001
3.5606 0.02180000 -0.00000000
3.5706 0.01733000 -0.00000000
3.5806 0.01369000 -0.00000000
3.5906 0.01077000 -0.00000000
3.6006 0.00843000 -0.00000000
3.6106 0.00658000 -0.00000000
3.6206 0.00510000 -0.00000000
3.6306 0.00393000 -0.00000000
3.6406 0.00303000 -0.00000000
3.6506 0.00231000 -0.00000000
3.6606 0.00176000 -0.00000000
3.6706 0.00133300 -0.00000000
3.6806 0.00100500 -0.00000000
3.6906 0.00075400 -0.00000000
3.7006 0.00056400 -0.00000000
3.7106 0.00041900 -0.00000000
3.7206 0.00030900 -0.00000000
3.7306 0.00022800 -0.00000000
3.7406 0.00016710 -0.00000000
3.7506 0.00012190 -0.00000000


==> 2pdos_tot-ht-af-e.dat <==
  x       y1     y2
-6.094 0.000E+00 -0
-6.084 0.000E+00 -0
-6.074 0.000E+00 -0
-6.064 0.000E+00 -0
-6.054 0.000E+00 -0
-6.044 0.000E+00 -0
-6.034 0.000E+00 -0
-6.024 0.000E+00 -0
-6.014 0.405E-12 -0
-6.004 0.145E-11 -0
-5.994 0.338E-11 -0
-5.984 0.604E-11 -0
-5.974 0.109E-10 -0
-5.964 0.187E-10 -0
-5.954 0.313E-10 -0
-5.944 0.518E-10 -0
-5.934 0.844E-10 -0
-5.924 0.137E-09 -0
-5.914 0.222E-09 -0
-5.904 0.353E-09 -0
-5.894 0.560E-09 -0
-5.884 0.882E-09 -0
-5.874 0.138E-08 -0
-5.864 0.215E-08 -0
-5.854 0.334E-08 -0
-5.844 0.516E-08 -0
-5.834 0.793E-08 -0
-5.824 0.121E-07 -0
-5.814 0.184E-07 -0
-5.804 0.279E-07 -0
-5.794 0.421E-07 -0
-5.784 0.631E-07 -5.14e-13
-5.774 0.942E-07 -2.1e-12
-5.764 0.140E-06 -4.69e-12
-5.754 0.207E-06 -8.82e-12
-5.744 0.304E-06 -1.55e-11
-5.734 0.445E-06 -2.7e-11
-5.724 0.649E-06 -4.53e-11
-5.714 0.941E-06 -7.5e-11
-5.704 0.136E-05 -1.22e-10
-5.694 0.195E-05 -1.97e-10
-5.684 0.279E-05 -3.17e-10
-5.674 0.396E-05 -5.04e-10
-5.664 0.561E-05 -7.99e-10
-5.654 0.791E-05 -1.26e-09
-5.644 0.111E-04 -1.97e-09
-5.634 0.155E-04 -3.08e-09
-5.624 0.215E-04 -4.78e-09
-5.614 0.297E-04 -7.38e-09
-5.604 0.409E-04 -1.13e-08
-5.594 0.560E-04 -1.73e-08
-5.584 0.763E-04 -2.64e-08
-5.574 0.104E-03 -4e-08
-5.564 0.140E-03 -6.03e-08
-5.554 0.188E-03 -9.04e-08
-5.544 0.251E-03 -1.35e-07
-5.534 0.334E-03 -2e-07
-5.524 0.443E-03 -2.96e-07
-5.514 0.584E-03 -4.36e-07
-5.504 0.767E-03 -6.37e-07
-5.494 0.100E-02 -9.29e-07
-5.484 0.130E-02 -1.35e-06
-5.474 0.169E-02 -1.94e-06
-5.464 0.217E-02 -2.79e-06
-5.454 0.278E-02 -3.98e-06
-5.444 0.355E-02 -5.67e-06
-5.434 0.451E-02 -8.02e-06
-5.424 0.571E-02 -1.13e-05
-5.414 0.718E-02 -1.58e-05
-5.404 0.900E-02 -2.21e-05
-5.394 0.112E-01 -3.06e-05
-5.384 0.139E-01 -4.23e-05
-5.374 0.172E-01 -5.82e-05
-5.364 0.212E-01 -7.96e-05
-5.354 0.259E-01 -0.000108
-5.344 0.316E-01 -0.000147
-5.334 0.383E-01 -0.000198
-5.324 0.463E-01 -0.000266
-5.314 0.556E-01 -0.000355
-5.304 0.666E-01 -0.000472
-5.294 0.793E-01 -0.000625
-5.284 0.940E-01 -0.000823
-5.274 0.111E+00 -0.00108
-5.264 0.130E+00 -0.00141
-5.254 0.153E+00 -0.00183
-5.244 0.178E+00 -0.00236
-5.234 0.206E+00 -0.00304
-5.224 0.238E+00 -0.00389
-5.214 0.273E+00 -0.00495
-5.204 0.313E+00 -0.00628
-5.194 0.356E+00 -0.00793
-5.184 0.404E+00 -0.00996
-5.174 0.456E+00 -0.0125
-5.164 0.513E+00 -0.0155
-5.154 0.574E+00 -0.0192
-5.144 0.639E+00 -0.0237
-5.134 0.709E+00 -0.0291
-5.124 0.783E+00 -0.0355
-5.114 0.861E+00 -0.0432
-5.104 0.943E+00 -0.0523
-5.094 0.103E+01 -0.0631
-5.084 0.112E+01 -0.0756
-5.074 0.121E+01 -0.0903
-5.064 0.130E+01 -0.107
-5.054 0.140E+01 -0.127
-5.044 0.149E+01 -0.15
-5.034 0.159E+01 -0.176
-5.024 0.168E+01 -0.205
-5.014 0.177E+01 -0.238
-5.004 0.186E+01 -0.276
-4.994 0.195E+01 -0.318
-4.984 0.204E+01 -0.365
-4.974 0.212E+01 -0.417
-4.964 0.220E+01 -0.474
-4.954 0.227E+01 -0.537
-4.944 0.233E+01 -0.606
-4.934 0.239E+01 -0.68
-4.924 0.245E+01 -0.761
-4.914 0.249E+01 -0.848
-4.904 0.253E+01 -0.94
-4.894 0.257E+01 -1.04
-4.884 0.260E+01 -1.14
-4.874 0.262E+01 -1.25
-4.864 0.264E+01 -1.37
-4.854 0.265E+01 -1.49
-4.844 0.266E+01 -1.61
-4.834 0.267E+01 -1.74
-4.824 0.267E+01 -1.87
-4.814 0.267E+01 -2.01
-4.804 0.267E+01 -2.14
-4.794 0.267E+01 -2.28
-4.784 0.267E+01 -2.42
-4.774 0.267E+01 -2.56
-4.764 0.267E+01 -2.7
-4.754 0.267E+01 -2.84
-4.744 0.268E+01 -2.98
-4.734 0.269E+01 -3.11
-4.724 0.270E+01 -3.24
-4.714 0.272E+01 -3.37
-4.704 0.274E+01 -3.49
-4.694 0.277E+01 -3.61
-4.684 0.280E+01 -3.73
-4.674 0.284E+01 -3.84
-4.664 0.288E+01 -3.94
-4.654 0.292E+01 -4.04
-4.644 0.297E+01 -4.14
-4.634 0.302E+01 -4.23
-4.624 0.308E+01 -4.32
-4.614 0.314E+01 -4.4
-4.604 0.320E+01 -4.47
-4.594 0.327E+01 -4.54
-4.584 0.333E+01 -4.61
-4.574 0.340E+01 -4.67
-4.564 0.348E+01 -4.72
-4.554 0.355E+01 -4.77
-4.544 0.362E+01 -4.82
-4.534 0.370E+01 -4.86
-4.524 0.378E+01 -4.9
-4.514 0.385E+01 -4.93
-4.504 0.393E+01 -4.96
-4.494 0.401E+01 -4.99
-4.484 0.409E+01 -5.01
-4.474 0.417E+01 -5.03
-4.464 0.426E+01 -5.04
-4.454 0.434E+01 -5.05
-4.444 0.443E+01 -5.06
-4.434 0.452E+01 -5.06
-4.424 0.461E+01 -5.07
-4.414 0.471E+01 -5.07
-4.404 0.481E+01 -5.06
-4.394 0.491E+01 -5.06
-4.384 0.502E+01 -5.06
-4.374 0.514E+01 -5.05
-4.364 0.526E+01 -5.05
-4.354 0.538E+01 -5.05
-4.344 0.551E+01 -5.05
-4.334 0.565E+01 -5.06
-4.324 0.579E+01 -5.07
-4.314 0.594E+01 -5.08
-4.304 0.609E+01 -5.1
-4.294 0.625E+01 -5.13
-4.284 0.641E+01 -5.16
-4.274 0.658E+01 -5.2
-4.264 0.676E+01 -5.25
-4.254 0.693E+01 -5.31
-4.244 0.711E+01 -5.38
-4.234 0.729E+01 -5.46
-4.224 0.748E+01 -5.55
-4.214 0.766E+01 -5.65
-4.204 0.784E+01 -5.76
-4.194 0.802E+01 -5.87
-4.184 0.819E+01 -6
-4.174 0.836E+01 -6.14
-4.164 0.853E+01 -6.29
-4.154 0.868E+01 -6.44
-4.144 0.883E+01 -6.6
-4.134 0.897E+01 -6.76
-4.124 0.910E+01 -6.93
-4.114 0.921E+01 -7.1
-4.104 0.932E+01 -7.27
-4.094 0.941E+01 -7.44
-4.084 0.949E+01 -7.61
-4.074 0.955E+01 -7.77
-4.064 0.960E+01 -7.93
-4.054 0.964E+01 -8.09
-4.044 0.966E+01 -8.23
-4.034 0.968E+01 -8.37
-4.024 0.967E+01 -8.49
-4.014 0.966E+01 -8.61
-4.004 0.964E+01 -8.71
-3.994 0.961E+01 -8.8
-3.984 0.956E+01 -8.88
-3.974 0.951E+01 -8.95
-3.964 0.946E+01 -9.01
-3.954 0.940E+01 -9.05
-3.944 0.933E+01 -9.08
-3.934 0.926E+01 -9.11
-3.924 0.919E+01 -9.12
-3.914 0.912E+01 -9.13
-3.904 0.905E+01 -9.14
-3.894 0.898E+01 -9.13
-3.884 0.891E+01 -9.13
-3.874 0.884E+01 -9.12
-3.864 0.878E+01 -9.12
-3.854 0.872E+01 -9.11
-3.844 0.866E+01 -9.11
-3.834 0.861E+01 -9.11
-3.824 0.856E+01 -9.12
-3.814 0.852E+01 -9.13
-3.804 0.849E+01 -9.15
-3.794 0.845E+01 -9.17
-3.784 0.843E+01 -9.2
-3.774 0.841E+01 -9.24
-3.764 0.840E+01 -9.28
-3.754 0.839E+01 -9.33
-3.744 0.839E+01 -9.39
-3.734 0.839E+01 -9.45
-3.724 0.840E+01 -9.51
-3.714 0.842E+01 -9.58
-3.704 0.844E+01 -9.65
-3.694 0.847E+01 -9.72
-3.684 0.851E+01 -9.79
-3.674 0.855E+01 -9.86
-3.664 0.860E+01 -9.93
-3.654 0.866E+01 -9.99
-3.644 0.871E+01 -10.1
-3.634 0.878E+01 -10.1
-3.624 0.885E+01 -10.2
-3.614 0.892E+01 -10.2
-3.604 0.899E+01 -10.2
-3.594 0.907E+01 -10.3
-3.584 0.915E+01 -10.3
-3.574 0.923E+01 -10.3
-3.564 0.931E+01 -10.3
-3.554 0.939E+01 -10.4
-3.544 0.947E+01 -10.4
-3.534 0.955E+01 -10.4
-3.524 0.962E+01 -10.4
-3.514 0.970E+01 -10.3
-3.504 0.976E+01 -10.3
-3.494 0.983E+01 -10.3
-3.484 0.989E+01 -10.3
-3.474 0.994E+01 -10.3
-3.464 0.999E+01 -10.3
-3.454 0.100E+02 -10.2
-3.444 0.101E+02 -10.2
-3.434 0.101E+02 -10.2
-3.424 0.101E+02 -10.2
-3.414 0.102E+02 -10.2
-3.404 0.102E+02 -10.1
-3.394 0.102E+02 -10.1
-3.384 0.102E+02 -10.1
-3.374 0.102E+02 -10.1
-3.364 0.102E+02 -10.1
-3.354 0.102E+02 -10.1
-3.344 0.102E+02 -10.1
-3.334 0.102E+02 -10.1
-3.324 0.102E+02 -10.1
-3.314 0.102E+02 -10.1
-3.304 0.102E+02 -10.1
-3.294 0.102E+02 -10.1
-3.284 0.102E+02 -10.1
-3.274 0.102E+02 -10.1
-3.264 0.102E+02 -10.2
-3.254 0.102E+02 -10.2
-3.244 0.102E+02 -10.2
-3.234 0.103E+02 -10.3
-3.224 0.103E+02 -10.3
-3.214 0.103E+02 -10.4
-3.204 0.103E+02 -10.4
-3.194 0.103E+02 -10.5
-3.184 0.103E+02 -10.5
-3.174 0.103E+02 -10.6
-3.164 0.103E+02 -10.6
-3.154 0.103E+02 -10.7
-3.144 0.103E+02 -10.7
-3.134 0.103E+02 -10.7
-3.124 0.103E+02 -10.8
-3.114 0.103E+02 -10.8
-3.104 0.103E+02 -10.8
-3.094 0.103E+02 -10.8
-3.084 0.103E+02 -10.8
-3.074 0.103E+02 -10.8
-3.064 0.103E+02 -10.8
-3.054 0.103E+02 -10.8
-3.044 0.103E+02 -10.7
-3.034 0.103E+02 -10.7
-3.024 0.103E+02 -10.6
-3.014 0.103E+02 -10.5
-3.004 0.103E+02 -10.5
-2.994 0.103E+02 -10.4
-2.984 0.104E+02 -10.3
-2.974 0.104E+02 -10.2
-2.964 0.104E+02 -10.1
-2.954 0.104E+02 -10
-2.944 0.104E+02 -9.89
-2.934 0.105E+02 -9.79
-2.924 0.105E+02 -9.68
-2.914 0.105E+02 -9.57
-2.904 0.106E+02 -9.46
-2.894 0.106E+02 -9.35
-2.884 0.107E+02 -9.25
-2.874 0.107E+02 -9.15
-2.864 0.108E+02 -9.06
-2.854 0.108E+02 -8.97
-2.844 0.109E+02 -8.9
-2.834 0.109E+02 -8.83
-2.824 0.110E+02 -8.77
-2.814 0.110E+02 -8.72
-2.804 0.111E+02 -8.68
-2.794 0.111E+02 -8.66
-2.784 0.112E+02 -8.65
-2.774 0.112E+02 -8.65
-2.764 0.113E+02 -8.67
-2.754 0.113E+02 -8.7
-2.744 0.113E+02 -8.74
-2.734 0.113E+02 -8.8
-2.724 0.114E+02 -8.88
-2.714 0.114E+02 -8.97
-2.704 0.114E+02 -9.07
-2.694 0.114E+02 -9.2
-2.684 0.113E+02 -9.33
-2.674 0.113E+02 -9.48
-2.664 0.113E+02 -9.65
-2.654 0.112E+02 -9.82
-2.644 0.112E+02 -10
-2.634 0.111E+02 -10.2
-2.624 0.111E+02 -10.4
-2.614 0.110E+02 -10.6
-2.604 0.109E+02 -10.9
-2.594 0.108E+02 -11.1
-2.584 0.107E+02 -11.3
-2.574 0.107E+02 -11.6
-2.564 0.106E+02 -11.8
-2.554 0.105E+02 -12
-2.544 0.104E+02 -12.2
-2.534 0.103E+02 -12.5
-2.524 0.102E+02 -12.7
-2.514 0.101E+02 -12.9
-2.504 0.101E+02 -13.1
-2.494 0.100E+02 -13.2
-2.484 0.994E+01 -13.4
-2.474 0.989E+01 -13.6
-2.464 0.985E+01 -13.7
-2.454 0.982E+01 -13.8
-2.444 0.979E+01 -13.9
-2.434 0.978E+01 -14
-2.424 0.977E+01 -14
-2.414 0.978E+01 -14.1
-2.404 0.980E+01 -14.1
-2.394 0.982E+01 -14.1
-2.384 0.986E+01 -14.1
-2.374 0.990E+01 -14.1
-2.364 0.995E+01 -14
-2.354 0.100E+02 -14
-2.344 0.101E+02 -13.9
-2.334 0.101E+02 -13.9
-2.324 0.102E+02 -13.8
-2.314 0.103E+02 -13.7
-2.304 0.104E+02 -13.6
-2.294 0.105E+02 -13.5
-2.284 0.105E+02 -13.4
-2.274 0.106E+02 -13.4
-2.264 0.107E+02 -13.3
-2.254 0.108E+02 -13.2
-2.244 0.109E+02 -13.1
-2.234 0.110E+02 -13
-2.224 0.111E+02 -12.9
-2.214 0.111E+02 -12.9
-2.204 0.112E+02 -12.8
-2.194 0.113E+02 -12.7
-2.184 0.114E+02 -12.7
-2.174 0.114E+02 -12.6
-2.164 0.115E+02 -12.6
-2.154 0.116E+02 -12.5
-2.144 0.116E+02 -12.5
-2.134 0.117E+02 -12.5
-2.124 0.117E+02 -12.4
-2.114 0.118E+02 -12.4
-2.104 0.118E+02 -12.4
-2.094 0.119E+02 -12.4
-2.084 0.119E+02 -12.3
-2.074 0.119E+02 -12.3
-2.064 0.120E+02 -12.3
-2.054 0.120E+02 -12.3
-2.044 0.120E+02 -12.2
-2.034 0.120E+02 -12.2
-2.024 0.121E+02 -12.2
-2.014 0.121E+02 -12.1
-2.004 0.121E+02 -12.1
-1.994 0.121E+02 -12.1
-1.984 0.121E+02 -12
-1.974 0.121E+02 -12
-1.964 0.121E+02 -11.9
-1.954 0.122E+02 -11.9
-1.944 0.122E+02 -11.8
-1.934 0.122E+02 -11.8
-1.924 0.121E+02 -11.7
-1.914 0.121E+02 -11.7
-1.904 0.121E+02 -11.6
-1.894 0.121E+02 -11.5
-1.884 0.121E+02 -11.5
-1.874 0.121E+02 -11.4
-1.864 0.120E+02 -11.4
-1.854 0.120E+02 -11.3
-1.844 0.120E+02 -11.3
-1.834 0.120E+02 -11.3
-1.824 0.119E+02 -11.2
-1.814 0.119E+02 -11.2
-1.804 0.118E+02 -11.2
-1.794 0.118E+02 -11.2
-1.784 0.118E+02 -11.1
-1.774 0.117E+02 -11.1
-1.764 0.117E+02 -11.1
-1.754 0.116E+02 -11.1
-1.744 0.116E+02 -11.1
-1.734 0.116E+02 -11.2
-1.724 0.115E+02 -11.2
-1.714 0.115E+02 -11.2
-1.704 0.115E+02 -11.2
-1.694 0.115E+02 -11.2
-1.684 0.115E+02 -11.3
-1.674 0.115E+02 -11.3
-1.664 0.115E+02 -11.3
-1.654 0.115E+02 -11.4
-1.644 0.115E+02 -11.4
-1.634 0.115E+02 -11.4
-1.624 0.115E+02 -11.5
-1.614 0.116E+02 -11.5
-1.604 0.116E+02 -11.5
-1.594 0.116E+02 -11.5
-1.584 0.117E+02 -11.6
-1.574 0.117E+02 -11.6
-1.564 0.118E+02 -11.6
-1.554 0.118E+02 -11.6
-1.544 0.118E+02 -11.6
-1.534 0.119E+02 -11.6
-1.524 0.119E+02 -11.6
-1.514 0.120E+02 -11.6
-1.504 0.120E+02 -11.5
-1.494 0.120E+02 -11.5
-1.484 0.121E+02 -11.5
-1.474 0.121E+02 -11.5
-1.464 0.121E+02 -11.4
-1.454 0.122E+02 -11.4
-1.444 0.122E+02 -11.4
-1.434 0.122E+02 -11.3
-1.424 0.122E+02 -11.3
-1.414 0.122E+02 -11.3
-1.404 0.122E+02 -11.3
-1.394 0.123E+02 -11.2
-1.384 0.123E+02 -11.2
-1.374 0.123E+02 -11.2
-1.364 0.123E+02 -11.2
-1.354 0.123E+02 -11.2
-1.344 0.123E+02 -11.2
-1.334 0.124E+02 -11.2
-1.324 0.124E+02 -11.2
-1.314 0.124E+02 -11.2
-1.304 0.124E+02 -11.2
-1.294 0.124E+02 -11.2
-1.284 0.125E+02 -11.2
-1.274 0.125E+02 -11.2
-1.264 0.125E+02 -11.2
-1.254 0.125E+02 -11.2
-1.244 0.125E+02 -11.2
-1.234 0.126E+02 -11.2
-1.224 0.126E+02 -11.2
-1.214 0.126E+02 -11.2
-1.204 0.126E+02 -11.2
-1.194 0.126E+02 -11.1
-1.184 0.126E+02 -11.1
-1.174 0.126E+02 -11
-1.164 0.126E+02 -11
-1.154 0.126E+02 -10.9
-1.144 0.125E+02 -10.8
-1.134 0.125E+02 -10.8
-1.124 0.125E+02 -10.7
-1.114 0.124E+02 -10.6
-1.104 0.124E+02 -10.5
-1.094 0.123E+02 -10.4
-1.084 0.122E+02 -10.3
-1.074 0.121E+02 -10.2
-1.064 0.120E+02 -10.1
-1.054 0.119E+02 -10
-1.044 0.118E+02 -9.93
-1.034 0.117E+02 -9.84
-1.024 0.116E+02 -9.76
-1.014 0.115E+02 -9.68
-1.004 0.113E+02 -9.61
-0.994 0.112E+02 -9.54
-0.984 0.111E+02 -9.48
-0.974 0.109E+02 -9.42
-0.964 0.108E+02 -9.36
-0.954 0.106E+02 -9.31
-0.944 0.105E+02 -9.26
-0.934 0.103E+02 -9.21
-0.924 0.102E+02 -9.16
-0.914 0.101E+02 -9.11
-0.904 0.991E+01 -9.06
-0.894 0.977E+01 -9.01
-0.884 0.963E+01 -8.95
-0.874 0.950E+01 -8.88
-0.864 0.936E+01 -8.81
-0.854 0.923E+01 -8.73
-0.844 0.910E+01 -8.64
-0.834 0.897E+01 -8.55
-0.824 0.885E+01 -8.45
-0.814 0.872E+01 -8.34
-0.804 0.860E+01 -8.22
-0.794 0.848E+01 -8.1
-0.784 0.835E+01 -7.98
-0.774 0.823E+01 -7.85
-0.764 0.810E+01 -7.72
-0.754 0.798E+01 -7.59
-0.744 0.785E+01 -7.46
-0.734 0.772E+01 -7.33
-0.724 0.759E+01 -7.21
-0.714 0.745E+01 -7.09
-0.704 0.731E+01 -6.98
-0.694 0.717E+01 -6.87
-0.684 0.702E+01 -6.78
-0.674 0.687E+01 -6.69
-0.664 0.672E+01 -6.61
-0.654 0.656E+01 -6.55
-0.644 0.640E+01 -6.49
-0.634 0.624E+01 -6.44
-0.624 0.607E+01 -6.39
-0.614 0.590E+01 -6.36
-0.604 0.572E+01 -6.33
-0.594 0.555E+01 -6.3
-0.584 0.537E+01 -6.27
-0.574 0.518E+01 -6.25
-0.564 0.500E+01 -6.22
-0.554 0.481E+01 -6.19
-0.544 0.463E+01 -6.15
-0.534 0.444E+01 -6.11
-0.524 0.425E+01 -6.06
-0.514 0.406E+01 -5.99
-0.504 0.387E+01 -5.92
-0.494 0.368E+01 -5.84
-0.484 0.350E+01 -5.74
-0.474 0.331E+01 -5.63
-0.464 0.313E+01 -5.5
-0.454 0.295E+01 -5.36
-0.444 0.277E+01 -5.21
-0.434 0.260E+01 -5.05
-0.424 0.243E+01 -4.87
-0.414 0.226E+01 -4.69
-0.404 0.210E+01 -4.49
-0.394 0.195E+01 -4.29
-0.384 0.180E+01 -4.08
-0.374 0.165E+01 -3.87
-0.364 0.152E+01 -3.65
-0.354 0.139E+01 -3.44
-0.344 0.127E+01 -3.22
-0.334 0.115E+01 -3
-0.324 0.104E+01 -2.79
-0.314 0.939E+00 -2.58
-0.304 0.844E+00 -2.38
-0.294 0.756E+00 -2.18
-0.284 0.675E+00 -1.99
-0.274 0.600E+00 -1.81
-0.264 0.531E+00 -1.64
-0.254 0.469E+00 -1.48
-0.244 0.412E+00 -1.33
-0.234 0.361E+00 -1.19
-0.224 0.315E+00 -1.06
-0.214 0.273E+00 -0.942
-0.204 0.237E+00 -0.832
-0.194 0.204E+00 -0.731
-0.184 0.175E+00 -0.64
-0.174 0.150E+00 -0.558
-0.164 0.128E+00 -0.484
-0.154 0.108E+00 -0.419
-0.144 0.915E-01 -0.36
-0.134 0.771E-01 -0.308
-0.124 0.647E-01 -0.263
-0.114 0.542E-01 -0.223
-0.104 0.453E-01 -0.189
-0.094 0.379E-01 -0.159
-0.084 0.317E-01 -0.133
-0.074 0.267E-01 -0.111
-0.064 0.227E-01 -0.0921
-0.054 0.197E-01 -0.0761
-0.044 0.175E-01 -0.0626
-0.034 0.161E-01 -0.0513
-0.024 0.155E-01 -0.0418
-0.014 0.157E-01 -0.034
-0.004 0.168E-01 -0.0274
0.006 0.188E-01 -0.0221
0.016 0.217E-01 -0.0177
0.026 0.258E-01 -0.0141
0.036 0.311E-01 -0.0112
0.046 0.379E-01 -0.00885
0.056 0.464E-01 -0.00697
0.066 0.570E-01 -0.00547
0.076 0.698E-01 -0.00428
0.086 0.854E-01 -0.00335
0.096 0.104E+00 -0.00262
0.106 0.126E+00 -0.00207
0.116 0.153E+00 -0.00165
0.126 0.184E+00 -0.00135
0.136 0.221E+00 -0.00116
0.146 0.263E+00 -0.00105
0.156 0.313E+00 -0.00103
0.166 0.370E+00 -0.00109
0.176 0.436E+00 -0.00124
0.186 0.511E+00 -0.0015
0.196 0.596E+00 -0.00187
0.206 0.692E+00 -0.00238
0.216 0.801E+00 -0.00306
0.226 0.921E+00 -0.00396
0.236 0.106E+01 -0.00511
0.246 0.120E+01 -0.0066
0.256 0.137E+01 -0.00849
0.266 0.155E+01 -0.0109
0.276 0.174E+01 -0.0139
0.286 0.195E+01 -0.0176
0.296 0.217E+01 -0.0223
0.306 0.241E+01 -0.028
0.316 0.267E+01 -0.0351
0.326 0.294E+01 -0.0438
0.336 0.322E+01 -0.0543
0.346 0.352E+01 -0.0671
0.356 0.382E+01 -0.0825
0.366 0.414E+01 -0.101
0.376 0.446E+01 -0.123
0.386 0.478E+01 -0.149
0.396 0.511E+01 -0.18
0.406 0.544E+01 -0.216
0.416 0.577E+01 -0.258
0.426 0.609E+01 -0.307
0.436 0.641E+01 -0.363
0.446 0.671E+01 -0.428
0.456 0.700E+01 -0.503
0.466 0.728E+01 -0.587
0.476 0.754E+01 -0.683
0.486 0.778E+01 -0.79
0.496 0.799E+01 -0.91
0.506 0.819E+01 -1.04
0.516 0.836E+01 -1.19
0.526 0.850E+01 -1.35
0.536 0.861E+01 -1.53
0.546 0.870E+01 -1.73
0.556 0.876E+01 -1.94
0.566 0.879E+01 -2.16
0.576 0.880E+01 -2.4
0.586 0.878E+01 -2.66
0.596 0.873E+01 -2.93
0.606 0.866E+01 -3.21
0.616 0.856E+01 -3.51
0.626 0.845E+01 -3.82
0.636 0.831E+01 -4.13
0.646 0.815E+01 -4.46
0.656 0.798E+01 -4.79
0.666 0.779E+01 -5.12
0.676 0.759E+01 -5.45
0.686 0.738E+01 -5.78
0.696 0.715E+01 -6.1
0.706 0.692E+01 -6.42
0.716 0.668E+01 -6.73
0.726 0.643E+01 -7.02
0.736 0.618E+01 -7.3
0.746 0.593E+01 -7.56
0.756 0.567E+01 -7.8
0.766 0.542E+01 -8.02
0.776 0.516E+01 -8.21
0.786 0.490E+01 -8.38
0.796 0.465E+01 -8.52
0.806 0.440E+01 -8.64
0.816 0.415E+01 -8.72
0.826 0.390E+01 -8.78
0.836 0.366E+01 -8.81
0.846 0.343E+01 -8.81
0.856 0.320E+01 -8.79
0.866 0.298E+01 -8.74
0.876 0.276E+01 -8.66
0.886 0.256E+01 -8.56
0.896 0.236E+01 -8.44
0.906 0.217E+01 -8.3
0.916 0.199E+01 -8.14
0.926 0.181E+01 -7.96
0.936 0.165E+01 -7.77
0.946 0.150E+01 -7.57
0.956 0.135E+01 -7.35
0.966 0.122E+01 -7.13
0.976 0.109E+01 -6.89
0.986 0.974E+00 -6.65
0.996 0.867E+00 -6.4
1.006 0.768E+00 -6.15
1.016 0.678E+00 -5.9
1.026 0.596E+00 -5.65
1.036 0.522E+00 -5.39
1.046 0.455E+00 -5.14
1.056 0.395E+00 -4.88
1.066 0.342E+00 -4.63
1.076 0.294E+00 -4.38
1.086 0.252E+00 -4.13
1.096 0.215E+00 -3.89
1.106 0.183E+00 -3.66
1.116 0.155E+00 -3.43
1.126 0.130E+00 -3.2
1.136 0.109E+00 -2.98
1.146 0.911E-01 -2.77
1.156 0.757E-01 -2.56
1.166 0.626E-01 -2.37
1.176 0.516E-01 -2.18
1.186 0.423E-01 -2
1.196 0.345E-01 -1.83
1.206 0.280E-01 -1.66
1.216 0.227E-01 -1.51
1.226 0.182E-01 -1.37
1.236 0.146E-01 -1.23
1.246 0.116E-01 -1.11
1.256 0.924E-02 -0.99
1.266 0.730E-02 -0.883
1.276 0.574E-02 -0.784
1.286 0.449E-02 -0.693
1.296 0.350E-02 -0.61
1.306 0.271E-02 -0.535
1.316 0.209E-02 -0.467
1.326 0.161E-02 -0.406
1.336 0.123E-02 -0.352
1.346 0.934E-03 -0.304
1.356 0.707E-03 -0.261
1.366 0.533E-03 -0.223
1.376 0.400E-03 -0.19
1.386 0.298E-03 -0.161
1.396 0.222E-03 -0.136
1.406 0.164E-03 -0.114
1.416 0.121E-03 -0.0953
1.426 0.882E-04 -0.0793
1.436 0.643E-04 -0.0658
1.446 0.466E-04 -0.0542
1.456 0.337E-04 -0.0446
1.466 0.242E-04 -0.0364
1.476 0.173E-04 -0.0296
1.486 0.123E-04 -0.024
1.496 0.871E-05 -0.0194
1.506 0.614E-05 -0.0155
1.516 0.431E-05 -0.0124
1.526 0.301E-05 -0.00989
1.536 0.209E-05 -0.00784
1.546 0.144E-05 -0.00619
1.556 0.994E-06 -0.00487
1.566 0.682E-06 -0.00383
1.576 0.466E-06 -0.00302
1.586 0.319E-06 -0.00239
1.596 0.220E-06 -0.00191
1.606 0.155E-06 -0.00156
1.616 0.115E-06 -0.00133
1.626 0.934E-07 -0.00119
1.636 0.876E-07 -0.00114
1.646 0.968E-07 -0.00119
1.656 0.122E-06 -0.00132
1.666 0.168E-06 -0.00156
1.676 0.241E-06 -0.00192
1.686 0.351E-06 -0.00241
1.696 0.514E-06 -0.00307
1.706 0.752E-06 -0.00393
1.716 0.110E-05 -0.00505
1.726 0.160E-05 -0.00647
1.736 0.232E-05 -0.00827
1.746 0.334E-05 -0.0105
1.756 0.480E-05 -0.0134
1.766 0.686E-05 -0.0169
1.776 0.975E-05 -0.0213
1.786 0.138E-04 -0.0267
1.796 0.195E-04 -0.0333
1.806 0.273E-04 -0.0414
1.816 0.381E-04 -0.0513
1.826 0.530E-04 -0.0632
1.836 0.733E-04 -0.0775
1.846 0.101E-03 -0.0947
1.856 0.138E-03 -0.115
1.866 0.189E-03 -0.139
1.876 0.256E-03 -0.168
1.886 0.347E-03 -0.202
1.896 0.466E-03 -0.241
1.906 0.625E-03 -0.288
1.916 0.833E-03 -0.341
1.926 0.111E-02 -0.403
1.936 0.146E-02 -0.473
1.946 0.192E-02 -0.554
1.956 0.252E-02 -0.646
1.966 0.328E-02 -0.751
1.976 0.426E-02 -0.868
1.986 0.550E-02 -1
1.996 0.708E-02 -1.15
2.006 0.906E-02 -1.31
2.016 0.116E-01 -1.49
2.026 0.147E-01 -1.69
2.036 0.185E-01 -1.91
2.046 0.233E-01 -2.15
2.056 0.292E-01 -2.41
2.066 0.364E-01 -2.69
2.076 0.452E-01 -2.99
2.086 0.558E-01 -3.31
2.096 0.687E-01 -3.66
2.106 0.842E-01 -4.02
2.116 0.103E+00 -4.4
2.126 0.125E+00 -4.8
2.136 0.151E+00 -5.22
2.146 0.182E+00 -5.65
2.156 0.218E+00 -6.1
2.166 0.260E+00 -6.56
2.176 0.309E+00 -7.03
2.186 0.366E+00 -7.51
2.196 0.432E+00 -7.99
2.206 0.507E+00 -8.47
2.216 0.593E+00 -8.95
2.226 0.691E+00 -9.43
2.236 0.802E+00 -9.89
2.246 0.926E+00 -10.3
2.256 0.107E+01 -10.8
2.266 0.122E+01 -11.2
2.276 0.139E+01 -11.6
2.286 0.158E+01 -12
2.296 0.179E+01 -12.4
2.306 0.202E+01 -12.7
2.316 0.227E+01 -13
2.326 0.254E+01 -13.2
2.336 0.283E+01 -13.5
2.346 0.314E+01 -13.7
2.356 0.348E+01 -13.8
2.366 0.383E+01 -14
2.376 0.420E+01 -14.1
2.386 0.460E+01 -14.2
2.396 0.501E+01 -14.2
2.406 0.544E+01 -14.2
2.416 0.588E+01 -14.2
2.426 0.634E+01 -14.2
2.436 0.681E+01 -14.1
2.446 0.728E+01 -14
2.456 0.776E+01 -14
2.466 0.825E+01 -13.9
2.476 0.873E+01 -13.8
2.486 0.921E+01 -13.7
2.496 0.969E+01 -13.5
2.506 0.102E+02 -13.4
2.516 0.106E+02 -13.3
2.526 0.110E+02 -13.2
2.536 0.115E+02 -13.1
2.546 0.119E+02 -13
2.556 0.122E+02 -13
2.566 0.126E+02 -12.9
2.576 0.129E+02 -12.8
2.586 0.132E+02 -12.8
2.596 0.134E+02 -12.7
2.606 0.137E+02 -12.7
2.616 0.139E+02 -12.6
2.626 0.140E+02 -12.6
2.636 0.141E+02 -12.6
2.646 0.142E+02 -12.6
2.656 0.143E+02 -12.5
2.666 0.143E+02 -12.5
2.676 0.144E+02 -12.5
2.686 0.143E+02 -12.4
2.696 0.143E+02 -12.3
2.706 0.143E+02 -12.3
2.716 0.142E+02 -12.2
2.726 0.141E+02 -12
2.736 0.140E+02 -11.9
2.746 0.139E+02 -11.8
2.756 0.138E+02 -11.6
2.766 0.137E+02 -11.4
2.776 0.136E+02 -11.1
2.786 0.135E+02 -10.9
2.796 0.134E+02 -10.6
2.806 0.133E+02 -10.3
2.816 0.132E+02 -10
2.826 0.132E+02 -9.66
2.836 0.131E+02 -9.3
2.846 0.130E+02 -8.93
2.856 0.130E+02 -8.55
2.866 0.129E+02 -8.15
2.876 0.129E+02 -7.74
2.886 0.128E+02 -7.33
2.896 0.128E+02 -6.91
2.906 0.127E+02 -6.5
2.916 0.127E+02 -6.08
2.926 0.126E+02 -5.67
2.936 0.126E+02 -5.27
2.946 0.125E+02 -4.88
2.956 0.124E+02 -4.5
2.966 0.123E+02 -4.13
2.976 0.122E+02 -3.78
2.986 0.121E+02 -3.44
2.996 0.119E+02 -3.12
3.006 0.117E+02 -2.82
3.016 0.115E+02 -2.54
3.026 0.113E+02 -2.27
3.036 0.111E+02 -2.03
3.046 0.108E+02 -1.8
3.056 0.105E+02 -1.59
3.066 0.102E+02 -1.4
3.076 0.991E+01 -1.23
3.086 0.957E+01 -1.07
3.096 0.921E+01 -0.933
3.106 0.884E+01 -0.807
3.116 0.846E+01 -0.696
3.126 0.807E+01 -0.597
3.136 0.767E+01 -0.51
3.146 0.726E+01 -0.434
3.156 0.686E+01 -0.367
3.166 0.645E+01 -0.309
3.176 0.605E+01 -0.259
3.186 0.565E+01 -0.217
3.196 0.525E+01 -0.18
3.206 0.487E+01 -0.149
3.216 0.450E+01 -0.123
3.226 0.413E+01 -0.101
3.236 0.379E+01 -0.0823
3.246 0.346E+01 -0.0669
3.256 0.314E+01 -0.0541
3.266 0.285E+01 -0.0436
3.276 0.257E+01 -0.0349
3.286 0.230E+01 -0.0279
3.296 0.206E+01 -0.0221
3.306 0.184E+01 -0.0175
3.316 0.163E+01 -0.0138
3.326 0.144E+01 -0.0108
3.336 0.126E+01 -0.00841
3.346 0.111E+01 -0.00653
3.356 0.966E+00 -0.00504
3.366 0.838E+00 -0.00388
3.376 0.725E+00 -0.00297
3.386 0.624E+00 -0.00226
3.396 0.535E+00 -0.00171
3.406 0.456E+00 -0.00129
3.416 0.387E+00 -0.00097
3.426 0.328E+00 -0.000725
3.436 0.276E+00 -0.000539
3.446 0.231E+00 -0.000399
3.456 0.193E+00 -0.000294
3.466 0.160E+00 -0.000216
3.476 0.133E+00 -0.000157
3.486 0.109E+00 -0.000114
3.496 0.894E-01 -8.26e-05
3.506 0.730E-01 -5.95e-05
3.516 0.592E-01 -4.26e-05
3.526 0.479E-01 -3.03e-05
3.536 0.385E-01 -2.15e-05
3.546 0.309E-01 -1.52e-05
3.556 0.246E-01 -1.07e-05
3.566 0.195E-01 -7.46e-06
3.576 0.154E-01 -5.19e-06
3.586 0.121E-01 -3.59e-06
3.596 0.949E-02 -2.48e-06
3.606 0.739E-02 -1.7e-06
3.616 0.573E-02 -1.16e-06
3.626 0.442E-02 -7.88e-07
3.636 0.340E-02 -5.32e-07
3.646 0.260E-02 -3.58e-07
3.656 0.198E-02 -2.4e-07
3.666 0.150E-02 -1.6e-07
3.676 0.113E-02 -1.06e-07
3.686 0.846E-03 -6.99e-08
3.696 0.632E-03 -4.59e-08
3.706 0.470E-03 -3e-08
3.716 0.347E-03 -1.95e-08
3.726 0.256E-03 -1.26e-08
3.736 0.187E-03 -8.12e-09
3.746 0.137E-03 -5.2e-09


==> 3ht-fm-bot-e.dat <==
    x          y1          y2
-6.01720000 0.00000000 -0.00000000
-6.00720000 0.00000000 -0.00000000
-5.99720000 0.00000000 -0.00000000
-5.98720000 0.00000000 -0.00000000
-5.97720000 0.00000000 -0.00000000
-5.96720000 0.00000000 -0.00000000
-5.95720000 0.00000000 -0.00000000
-5.94720000 0.00000000 -0.00000000
-5.93720000 0.00000000 -0.00000000
-5.92720000 0.00000000 -0.00000000
-5.91720000 0.00000000 -0.00000000
-5.90720000 0.00000000 -0.00000000
-5.89720000 0.00000000 -0.00000000
-5.88720000 0.00000000 -0.00000000
-5.87720000 0.00000000 -0.00000000
-5.86720000 0.00000000 -0.00000000
-5.85720000 0.00000000 -0.00000000
-5.84720000 0.00000000 -0.00000000
-5.83720000 0.00000000 -0.00000000
-5.82720000 0.00000000 -0.00000000
-5.81720000 0.00000000 -0.00000000
-5.80720000 0.00000001 -0.00000000
-5.79720000 0.00000001 -0.00000000
-5.78720000 0.00000001 -0.00000000
-5.77720000 0.00000002 -0.00000000
-5.76720000 0.00000003 -0.00000000
-5.75720000 0.00000005 -0.00000000
-5.74720000 0.00000007 -0.00000000
-5.73720000 0.00000010 -0.00000000
-5.72720000 0.00000014 -0.00000000
-5.71720000 0.00000021 -0.00000000
-5.70720000 0.00000029 -0.00000000
-5.69720000 0.00000042 -0.00000000
-5.68720000 0.00000059 -0.00000000
-5.67720000 0.00000083 -0.00000000
-5.66720000 0.00000116 -0.00000000
-5.65720000 0.00000162 -0.00000000
-5.64720000 0.00000225 -0.00000000
-5.63720000 0.00000310 -0.00000000
-5.62720000 0.00000426 -0.00000000
-5.61720000 0.00000582 -0.00000000
-5.60720000 0.00000792 -0.00000000
-5.59720000 0.00001073 -0.00000000
-5.58720000 0.00001446 -0.00000000
-5.57720000 0.00001939 -0.00000000
-5.56720000 0.00002590 -0.00000000
-5.55720000 0.00003440 -0.00000000
-5.54720000 0.00004550 -0.00000000
-5.53720000 0.00005990 -0.00000000
-5.52720000 0.00007850 -0.00000000
-5.51720000 0.00010230 -0.00000000
-5.50720000 0.00013280 -0.00000000
-5.49720000 0.00017160 -0.00000000
-5.48720000 0.00022100 -0.00000000
-5.47720000 0.00028300 -0.00000000
-5.46720000 0.00036000 -0.00000000
-5.45720000 0.00045600 -0.00000000
-5.44720000 0.00057600 -0.00000000
-5.43720000 0.00072300 -0.00000000
-5.42720000 0.00090400 -0.00000001
-5.41720000 0.00112500 -0.00000001
-5.40720000 0.00139400 -0.00000001
-5.39720000 0.00171900 -0.00000002
-5.38720000 0.00211000 -0.00000002
-5.37720000 0.00257000 -0.00000003
-5.36720000 0.00313000 -0.00000005
-5.35720000 0.00380000 -0.00000007
-5.34720000 0.00458000 -0.00000009
-5.33720000 0.00549000 -0.00000013
-5.32720000 0.00655000 -0.00000018
-5.31720000 0.00779000 -0.00000026
-5.30720000 0.00922000 -0.00000035
-5.29720000 0.01086000 -0.00000049
-5.28720000 0.01275000 -0.00000066
-5.27720000 0.01488000 -0.00000090
-5.26720000 0.01729000 -0.00000122
-5.25720000 0.01997000 -0.00000164
-5.24720000 0.02310000 -0.00000220
-5.23720000 0.02650000 -0.00000293
-5.22720000 0.03020000 -0.00000389
-5.21720000 0.03430000 -0.00000514
-5.20720000 0.03880000 -0.00000676
-5.19720000 0.04380000 -0.00000885
-5.18720000 0.04920000 -0.00001153
-5.17720000 0.05480000 -0.00001494
-5.16720000 0.06100000 -0.00001928
-5.15720000 0.06770000 -0.00002480
-5.14720000 0.07470000 -0.00003160
-5.13720000 0.08210000 -0.00004020
-5.12720000 0.08970000 -0.00005100
-5.11720000 0.09780000 -0.00006420
-5.10720000 0.10620000 -0.00008050
-5.09720000 0.11480000 -0.00010050
-5.08720000 0.12370000 -0.00012490
-5.07720000 0.13270000 -0.00015460
-5.06720000 0.14190000 -0.00019030
-5.05720000 0.15110000 -0.00023400
-5.04720000 0.16040000 -0.00028400
-5.03720000 0.16960000 -0.00034600
-5.02720000 0.17880000 -0.00041800
-5.01720000 0.18790000 -0.00050200
-5.00720000 0.19690000 -0.00060200
-4.99720000 0.20500000 -0.00071700
-4.98720000 0.21400000 -0.00085100
-4.97720000 0.22300000 -0.00100500
-4.96720000 0.23100000 -0.00118300
-4.95720000 0.23800000 -0.00138300
-4.94720000 0.24500000 -0.00161300
-4.93720000 0.25300000 -0.00187100
-4.92720000 0.25900000 -0.00216000
-4.91720000 0.26500000 -0.00248000
-4.90720000 0.27100000 -0.00284000
-4.89720000 0.27700000 -0.00324000
-4.88720000 0.28300000 -0.00368000
-4.87720000 0.28900000 -0.00415000
-4.86720000 0.29500000 -0.00467000
-4.85720000 0.29900000 -0.00523000
-4.84720000 0.30500000 -0.00583000
-4.83720000 0.30900000 -0.00647000
-4.82720000 0.31500000 -0.00715000
-4.81720000 0.32100000 -0.00787000
-4.80720000 0.32500000 -0.00863000
-4.79720000 0.33100000 -0.00942000
-4.78720000 0.33600000 -0.01025000
-4.77720000 0.34100000 -0.01109000
-4.76720000 0.34700000 -0.01195000
-4.75720000 0.35300000 -0.01283000
-4.74720000 0.35900000 -0.01373000
-4.73720000 0.36400000 -0.01463000
-4.72720000 0.37000000 -0.01553000
-4.71720000 0.37700000 -0.01643000
-4.70720000 0.38300000 -0.01731000
-4.69720000 0.38900000 -0.01817000
-4.68720000 0.39500000 -0.01901000
-4.67720000 0.40200000 -0.01983000
-4.66720000 0.40800000 -0.02060000
-4.65720000 0.41500000 -0.02140000
-4.64720000 0.42200000 -0.02200000
-4.63720000 0.42800000 -0.02280000
-4.62720000 0.43600000 -0.02340000
-4.61720000 0.44300000 -0.02390000
-4.60720000 0.45000000 -0.02440000
-4.59720000 0.45800000 -0.02500000
-4.58720000 0.46700000 -0.02540000
-4.57720000 0.47600000 -0.02580000
-4.56720000 0.48600000 -0.02620000
-4.55720000 0.49600000 -0.02660000
-4.54720000 0.50600000 -0.02690000
-4.53720000 0.51900000 -0.02720000
-4.52720000 0.53200000 -0.02750000
-4.51720000 0.54600000 -0.02780000
-4.50720000 0.56200000 -0.02810000
-4.49720000 0.57900000 -0.02840000
-4.48720000 0.59800000 -0.02870000
-4.47720000 0.61900000 -0.02900000
-4.46720000 0.64100000 -0.02930000
-4.45720000 0.66500000 -0.02970000
-4.44720000 0.69100000 -0.03010000
-4.43720000 0.71900000 -0.03050000
-4.42720000 0.74800000 -0.03090000
-4.41720000 0.78000000 -0.03130000
-4.40720000 0.81400000 -0.03190000
-4.39720000 0.85000000 -0.03230000
-4.38720000 0.88600000 -0.03290000
-4.37720000 0.92500000 -0.03350000
-4.36720000 0.96500000 -0.03410000
-4.35720000 1.00700000 -0.03470000
-4.34720000 1.04900000 -0.03530000
-4.33720000 1.09200000 -0.03600000
-4.32720000 1.13600000 -0.03660000
-4.31720000 1.18000000 -0.03730000
-4.30720000 1.22400000 -0.03800000
-4.29720000 1.26800000 -0.03860000
-4.28720000 1.31100000 -0.03920000
-4.27720000 1.35400000 -0.04000000
-4.26720000 1.39700000 -0.04060000
-4.25720000 1.43700000 -0.04120000
-4.24720000 1.47700000 -0.04200000
-4.23720000 1.51500000 -0.04260000
-4.22720000 1.55200000 -0.04320000
-4.21720000 1.58600000 -0.04390000
-4.20720000 1.62000000 -0.04460000
-4.19720000 1.65000000 -0.04530000
-4.18720000 1.68000000 -0.04600000
-4.17720000 1.70800000 -0.04680000
-4.16720000 1.73400000 -0.04760000
-4.15720000 1.75800000 -0.04840000
-4.14720000 1.78000000 -0.04930000
-4.13720000 1.80100000 -0.05020000
-4.12720000 1.82000000 -0.05120000
-4.11720000 1.83900000 -0.05240000
-4.10720000 1.85600000 -0.05360000
-4.09720000 1.87200000 -0.05480000
-4.08720000 1.88800000 -0.05620000
-4.07720000 1.90200000 -0.05760000
-4.06720000 1.91600000 -0.05920000
-4.05720000 1.92900000 -0.06090000
-4.04720000 1.94100000 -0.06270000
-4.03720000 1.95400000 -0.06450000
-4.02720000 1.96600000 -0.06650000
-4.01720000 1.97800000 -0.06860000
-4.00720000 1.99000000 -0.07070000
-3.99720000 1.99800000 -0.07290000
-3.98720000 2.01000000 -0.07520000
-3.97720000 2.02000000 -0.07750000
-3.96720000 2.03000000 -0.07990000
-3.95720000 2.04000000 -0.08230000
-3.94720000 2.05000000 -0.08470000
-3.93720000 2.06000000 -0.08710000
-3.92720000 2.07000000 -0.08950000
-3.91720000 2.08000000 -0.09180000
-3.90720000 2.08000000 -0.09410000
-3.89720000 2.08000000 -0.09630000
-3.88720000 2.08000000 -0.09850000
-3.87720000 2.10000000 -0.10050000
-3.86720000 2.10000000 -0.10250000
-3.85720000 2.10000000 -0.10440000
-3.84720000 2.10000000 -0.10610000
-3.83720000 2.08000000 -0.10770000
-3.82720000 2.08000000 -0.10930000
-3.81720000 2.08000000 -0.11070000
-3.80720000 2.08000000 -0.11190000
-3.79720000 2.06000000 -0.11310000
-3.78720000 2.06000000 -0.11410000
-3.77720000 2.06000000 -0.11510000
-3.76720000 2.04000000 -0.11590000
-3.75720000 2.04000000 -0.11670000
-3.74720000 2.03000000 -0.11730000
-3.73720000 2.02000000 -0.11790000
-3.72720000 2.02000000 -0.11850000
-3.71720000 2.01000000 -0.11910000
-3.70720000 2.00000000 -0.11970000
-3.69720000 2.00000000 -0.12030000
-3.68720000 2.00000000 -0.12110000
-3.67720000 2.00000000 -0.12170000
-3.66720000 2.00000000 -0.12250000
-3.65720000 2.02000000 -0.12350000
-3.64720000 2.02000000 -0.12450000
-3.63720000 2.04000000 -0.12560000
-3.62720000 2.04000000 -0.12690000
-3.61720000 2.06000000 -0.12830000
-3.60720000 2.08000000 -0.12990000
-3.59720000 2.12000000 -0.13170000
-3.58720000 2.14000000 -0.13360000
-3.57720000 2.18000000 -0.13570000
-3.56720000 2.21000000 -0.13800000
-3.55720000 2.25000000 -0.14040000
-3.54720000 2.29000000 -0.14300000
-3.53720000 2.34000000 -0.14580000
-3.52720000 2.38000000 -0.14870000
-3.51720000 2.43000000 -0.15180000
-3.50720000 2.48000000 -0.15480000
-3.49720000 2.53000000 -0.15820000
-3.48720000 2.58000000 -0.16150000
-3.47720000 2.63000000 -0.16490000
-3.46720000 2.68000000 -0.16840000
-3.45720000 2.73000000 -0.17190000
-3.44720000 2.78000000 -0.17540000
-3.43720000 2.83000000 -0.17890000
-3.42720000 2.87000000 -0.18240000
-3.41720000 2.91000000 -0.18590000
-3.40720000 2.94000000 -0.18930000
-3.39720000 2.97000000 -0.19250000
-3.38720000 3.00000000 -0.19570000
-3.37720000 3.02000000 -0.19890000
-3.36720000 3.04000000 -0.20200000
-3.35720000 3.05000000 -0.20500000
-3.34720000 3.05000000 -0.20700000
-3.33720000 3.06000000 -0.21000000
-3.32720000 3.05000000 -0.21200000
-3.31720000 3.04000000 -0.21400000
-3.30720000 3.03000000 -0.21600000
-3.29720000 3.01000000 -0.21800000
-3.28720000 2.99000000 -0.21900000
-3.27720000 2.97000000 -0.22000000
-3.26720000 2.94000000 -0.22100000
-3.25720000 2.92000000 -0.22200000
-3.24720000 2.88000000 -0.22300000
-3.23720000 2.86000000 -0.22300000
-3.22720000 2.82000000 -0.22300000
-3.21720000 2.79000000 -0.22300000
-3.20720000 2.76000000 -0.22200000
-3.19720000 2.74000000 -0.22100000
-3.18720000 2.70000000 -0.22100000
-3.17720000 2.68000000 -0.22000000
-3.16720000 2.66000000 -0.21900000
-3.15720000 2.64000000 -0.21700000
-3.14720000 2.62000000 -0.21700000
-3.13720000 2.60000000 -0.21500000
-3.12720000 2.60000000 -0.21300000
-3.11720000 2.60000000 -0.21300000
-3.10720000 2.60000000 -0.21100000
-3.09720000 2.60000000 -0.21000000
-3.08720000 2.60000000 -0.20900000
-3.07720000 2.62000000 -0.20800000
-3.06720000 2.64000000 -0.20700000
-3.05720000 2.66000000 -0.20700000
-3.04720000 2.69000000 -0.20700000
-3.03720000 2.72000000 -0.20700000
-3.02720000 2.76000000 -0.20700000
-3.01720000 2.80000000 -0.20700000
-3.00720000 2.85000000 -0.20900000
-2.99720000 2.90000000 -0.20900000
-2.98720000 2.95000000 -0.21100000
-2.97720000 3.01000000 -0.21300000
-2.96720000 3.07000000 -0.21600000
-2.95720000 3.15000000 -0.21900000
-2.94720000 3.21000000 -0.22300000
-2.93720000 3.29000000 -0.22600000
-2.92720000 3.37000000 -0.23100000
-2.91720000 3.45000000 -0.23500000
-2.90720000 3.55000000 -0.24000000
-2.89720000 3.63000000 -0.24500000
-2.88720000 3.72000000 -0.25100000
-2.87720000 3.81000000 -0.25700000
-2.86720000 3.91000000 -0.26500000
-2.85720000 3.99000000 -0.27200000
-2.84720000 4.09000000 -0.28000000
-2.83720000 4.18000000 -0.28800000
-2.82720000 4.27000000 -0.29700000
-2.81720000 4.35000000 -0.30600000
-2.80720000 4.43000000 -0.31600000
-2.79720000 4.51000000 -0.32600000
-2.78720000 4.58000000 -0.33800000
-2.77720000 4.65000000 -0.34800000
-2.76720000 4.70000000 -0.36000000
-2.75720000 4.76000000 -0.37400000
-2.74720000 4.80000000 -0.38600000
-2.73720000 4.84000000 -0.40000000
-2.72720000 4.86000000 -0.41400000
-2.71720000 4.88000000 -0.42900000
-2.70720000 4.88000000 -0.44300000
-2.69720000 4.88000000 -0.45900000
-2.68720000 4.87000000 -0.47500000
-2.67720000 4.84000000 -0.49100000
-2.66720000 4.81000000 -0.50700000
-2.65720000 4.77000000 -0.52400000
-2.64720000 4.72000000 -0.54000000
-2.63720000 4.66000000 -0.55700000
-2.62720000 4.60000000 -0.57400000
-2.61720000 4.53000000 -0.59000000
-2.60720000 4.45000000 -0.60500000
-2.59720000 4.37000000 -0.62000000
-2.58720000 4.28000000 -0.63500000
-2.57720000 4.19000000 -0.64900000
-2.56720000 4.09000000 -0.66300000
-2.55720000 4.01000000 -0.67500000
-2.54720000 3.91000000 -0.68700000
-2.53720000 3.81000000 -0.69700000
-2.52720000 3.71000000 -0.70700000
-2.51720000 3.63000000 -0.71500000
-2.50720000 3.53000000 -0.72100000
-2.49720000 3.45000000 -0.72700000
-2.48720000 3.37000000 -0.73200000
-2.47720000 3.29000000 -0.73500000
-2.46720000 3.21000000 -0.73700000
-2.45720000 3.13000000 -0.73700000
-2.44720000 3.07000000 -0.73700000
-2.43720000 3.01000000 -0.73500000
-2.42720000 2.95000000 -0.73300000
-2.41720000 2.89000000 -0.72900000
-2.40720000 2.85000000 -0.72400000
-2.39720000 2.81000000 -0.71800000
-2.38720000 2.77000000 -0.71200000
-2.37720000 2.73000000 -0.70400000
-2.36720000 2.69000000 -0.69600000
-2.35720000 2.67000000 -0.68800000
-2.34720000 2.63000000 -0.67800000
-2.33720000 2.61000000 -0.66900000
-2.32720000 2.59000000 -0.65900000
-2.31720000 2.57000000 -0.64900000
-2.30720000 2.55000000 -0.63900000
-2.29720000 2.53000000 -0.62900000
-2.28720000 2.51000000 -0.61800000
-2.27720000 2.49000000 -0.60700000
-2.26720000 2.47000000 -0.59700000
-2.25720000 2.45000000 -0.58600000
-2.24720000 2.43000000 -0.57600000
-2.23720000 2.41000000 -0.56600000
-2.22720000 2.39000000 -0.55700000
-2.21720000 2.37000000 -0.54700000
-2.20720000 2.35000000 -0.53800000
-2.19720000 2.32000000 -0.52900000
-2.18720000 2.30000000 -0.52100000
-2.17720000 2.27000000 -0.51300000
-2.16720000 2.24000000 -0.50500000
-2.15720000 2.22000000 -0.49700000
-2.14720000 2.18000000 -0.48900000
-2.13720000 2.16000000 -0.48300000
-2.12720000 2.12000000 -0.47700000
-2.11720000 2.10000000 -0.47100000
-2.10720000 2.06000000 -0.46500000
-2.09720000 2.04000000 -0.46000000
-2.08720000 2.00000000 -0.45500000
-2.07720000 1.97600000 -0.45000000
-2.06720000 1.94600000 -0.44600000
-2.05720000 1.91500000 -0.44200000
-2.04720000 1.88500000 -0.43800000
-2.03720000 1.85500000 -0.43400000
-2.02720000 1.82700000 -0.43200000
-2.01720000 1.79800000 -0.42800000
-2.00720000 1.77000000 -0.42600000
-1.99720000 1.74200000 -0.42300000
-1.98720000 1.71400000 -0.42000000
-1.97720000 1.68800000 -0.41800000
-1.96720000 1.66200000 -0.41500000
-1.95720000 1.63600000 -0.41300000
-1.94720000 1.61000000 -0.41100000
-1.93720000 1.58400000 -0.40800000
-1.92720000 1.56000000 -0.40600000
-1.91720000 1.53600000 -0.40300000
-1.90720000 1.51200000 -0.40100000
-1.89720000 1.49000000 -0.39900000
-1.88720000 1.46700000 -0.39700000
-1.87720000 1.44600000 -0.39300000
-1.86720000 1.42400000 -0.39100000
-1.85720000 1.40500000 -0.38900000
-1.84720000 1.38600000 -0.38500000
-1.83720000 1.36800000 -0.38300000
-1.82720000 1.35100000 -0.37900000
-1.81720000 1.33600000 -0.37700000
-1.80720000 1.32100000 -0.37300000
-1.79720000 1.30900000 -0.37100000
-1.78720000 1.29700000 -0.36700000
-1.77720000 1.28600000 -0.36300000
-1.76720000 1.27700000 -0.36100000
-1.75720000 1.26900000 -0.35700000
-1.74720000 1.26300000 -0.35300000
-1.73720000 1.25700000 -0.34900000
-1.72720000 1.25300000 -0.34700000
-1.71720000 1.25000000 -0.34300000
-1.70720000 1.24800000 -0.33900000
-1.69720000 1.24700000 -0.33500000
-1.68720000 1.24700000 -0.33100000
-1.67720000 1.24700000 -0.32700000
-1.66720000 1.24700000 -0.32500000
-1.65720000 1.24800000 -0.32100000
-1.64720000 1.24900000 -0.31700000
-1.63720000 1.25000000 -0.31300000
-1.62720000 1.25000000 -0.31100000
-1.61720000 1.25000000 -0.30700000
-1.60720000 1.25000000 -0.30400000
-1.59720000 1.25000000 -0.30100000
-1.58720000 1.24800000 -0.29700000
-1.57720000 1.24600000 -0.29500000
-1.56720000 1.24400000 -0.29200000
-1.55720000 1.24000000 -0.28900000
-1.54720000 1.23600000 -0.28700000
-1.53720000 1.23100000 -0.28400000
-1.52720000 1.22600000 -0.28100000
-1.51720000 1.21900000 -0.27900000
-1.50720000 1.21200000 -0.27700000
-1.49720000 1.20500000 -0.27500000
-1.48720000 1.19800000 -0.27300000
-1.47720000 1.19000000 -0.27000000
-1.46720000 1.18200000 -0.26700000
-1.45720000 1.17400000 -0.26500000
-1.44720000 1.16700000 -0.26300000
-1.43720000 1.15900000 -0.26100000
-1.42720000 1.15300000 -0.25900000
-1.41720000 1.14700000 -0.25500000
-1.40720000 1.14100000 -0.25300000
-1.39720000 1.13700000 -0.25100000
-1.38720000 1.13100000 -0.24800000
-1.37720000 1.12900000 -0.24500000
-1.36720000 1.12500000 -0.24300000
-1.35720000 1.12300000 -0.23900000
-1.34720000 1.12100000 -0.23700000
-1.33720000 1.12000000 -0.23300000
-1.32720000 1.11900000 -0.23100000
-1.31720000 1.11900000 -0.22700000
-1.30720000 1.11800000 -0.22300000
-1.29720000 1.11700000 -0.22100000
-1.28720000 1.11600000 -0.21700000
-1.27720000 1.11500000 -0.21300000
-1.26720000 1.11300000 -0.21100000
-1.25720000 1.11100000 -0.20700000
-1.24720000 1.10800000 -0.20300000
-1.23720000 1.10300000 -0.19980000
-1.22720000 1.09800000 -0.19690000
-1.21720000 1.09200000 -0.19350000
-1.20720000 1.08400000 -0.19020000
-1.19720000 1.07500000 -0.18690000
-1.18720000 1.06500000 -0.18360000
-1.17720000 1.05300000 -0.18030000
-1.16720000 1.04100000 -0.17700000
-1.15720000 1.02600000 -0.17380000
-1.14720000 1.01100000 -0.17050000
-1.13720000 0.99400000 -0.16730000
-1.12720000 0.97700000 -0.16400000
-1.11720000 0.95800000 -0.16070000
-1.10720000 0.93900000 -0.15740000
-1.09720000 0.91800000 -0.15420000
-1.08720000 0.89800000 -0.15080000
-1.07720000 0.87600000 -0.14740000
-1.06720000 0.85500000 -0.14410000
-1.05720000 0.83300000 -0.14070000
-1.04720000 0.81200000 -0.13730000
-1.03720000 0.79000000 -0.13390000
-1.02720000 0.76900000 -0.13030000
-1.01720000 0.74800000 -0.12690000
-1.00720000 0.72700000 -0.12340000
-0.99720000 0.70700000 -0.12000000
-0.98720000 0.68700000 -0.11660000
-0.97720000 0.66800000 -0.11310000
-0.96720000 0.65000000 -0.10980000
-0.95720000 0.63200000 -0.10640000
-0.94720000 0.61500000 -0.10310000
-0.93720000 0.59900000 -0.09990000
-0.92720000 0.58400000 -0.09670000
-0.91720000 0.56900000 -0.09370000
-0.90720000 0.55500000 -0.09070000
-0.89720000 0.54100000 -0.08790000
-0.88720000 0.52800000 -0.08510000
-0.87720000 0.51500000 -0.08250000
-0.86720000 0.50300000 -0.07990000
-0.85720000 0.49200000 -0.07750000
-0.84720000 0.48000000 -0.07510000
-0.83720000 0.46900000 -0.07290000
-0.82720000 0.45800000 -0.07070000
-0.81720000 0.44800000 -0.06860000
-0.80720000 0.43700000 -0.06670000
-0.79720000 0.42700000 -0.06480000
-0.78720000 0.41700000 -0.06300000
-0.77720000 0.40700000 -0.06120000
-0.76720000 0.39700000 -0.05940000
-0.75720000 0.38700000 -0.05780000
-0.74720000 0.37700000 -0.05600000
-0.73720000 0.36800000 -0.05440000
-0.72720000 0.35800000 -0.05280000
-0.71720000 0.34800000 -0.05120000
-0.70720000 0.33800000 -0.04960000
-0.69720000 0.33000000 -0.04780000
-0.68720000 0.32000000 -0.04620000
-0.67720000 0.31100000 -0.04460000
-0.66720000 0.30200000 -0.04280000
-0.65720000 0.29400000 -0.04110000
-0.64720000 0.28400000 -0.03940000
-0.63720000 0.27600000 -0.03760000
-0.62720000 0.26800000 -0.03580000
-0.61720000 0.26000000 -0.03400000
-0.60720000 0.25200000 -0.03230000
-0.59720000 0.24400000 -0.03050000
-0.58720000 0.23700000 -0.02880000
-0.57720000 0.23000000 -0.02700000
-0.56720000 0.22200000 -0.02520000
-0.55720000 0.21600000 -0.02360000
-0.54720000 0.20800000 -0.02200000
-0.53720000 0.20200000 -0.02030000
-0.52720000 0.19540000 -0.01875000
-0.51720000 0.18890000 -0.01724000
-0.50720000 0.18240000 -0.01580000
-0.49720000 0.17600000 -0.01443000
-0.48720000 0.16970000 -0.01312000
-0.47720000 0.16340000 -0.01189000
-0.46720000 0.15700000 -0.01073000
-0.45720000 0.15080000 -0.00964000
-0.44720000 0.14460000 -0.00863000
-0.43720000 0.13840000 -0.00769000
-0.42720000 0.13220000 -0.00683000
-0.41720000 0.12600000 -0.00605000
-0.40720000 0.11990000 -0.00533000
-0.39720000 0.11380000 -0.00467000
-0.38720000 0.10780000 -0.00408000
-0.37720000 0.10190000 -0.00355000
-0.36720000 0.09610000 -0.00307000
-0.35720000 0.09030000 -0.00265000
-0.34720000 0.08470000 -0.00228000
-0.33720000 0.07920000 -0.00195000
-0.32720000 0.07390000 -0.00166100
-0.31720000 0.06870000 -0.00140900
-0.30720000 0.06370000 -0.00119000
-0.29720000 0.05890000 -0.00100200
-0.28720000 0.05430000 -0.00083900
-0.27720000 0.04990000 -0.00069900
-0.26720000 0.04570000 -0.00058100
-0.25720000 0.04180000 -0.00048100
-0.24720000 0.03800000 -0.00039500
-0.23720000 0.03450000 -0.00032500
-0.22720000 0.03120000 -0.00026500
-0.21720000 0.02820000 -0.00021500
-0.20720000 0.02540000 -0.00017420
-0.19720000 0.02280000 -0.00014050
-0.18720000 0.02040000 -0.00011270
-0.17720000 0.01834000 -0.00009000
-0.16720000 0.01647000 -0.00007160
-0.15720000 0.01482000 -0.00005670
-0.14720000 0.01343000 -0.00004470
-0.13720000 0.01229000 -0.00003510
-0.12720000 0.01140000 -0.00002750
-0.11720000 0.01081000 -0.00002140
-0.10720000 0.01050000 -0.00001660
-0.09720000 0.01052000 -0.00001281
-0.08720000 0.01091000 -0.00000985
-0.07720000 0.01172000 -0.00000754
-0.06720000 0.01298000 -0.00000574
-0.05720000 0.01478000 -0.00000435
-0.04720000 0.01719000 -0.00000329
-0.03720000 0.02028000 -0.00000247
-0.02720000 0.02420000 -0.00000185
-0.01720000 0.02910000 -0.00000138
-0.00720000 0.03520000 -0.00000102
0.00280000 0.04240000 -0.00000076
0.01280000 0.05120000 -0.00000056
0.02280000 0.06160000 -0.00000041
0.03280000 0.07380000 -0.00000030
0.04280000 0.08820000 -0.00000022
0.05280000 0.10500000 -0.00000016
0.06280000 0.12450000 -0.00000011
0.07280000 0.14700000 -0.00000008
0.08280000 0.17280000 -0.00000006
0.09280000 0.20220000 -0.00000004
0.10280000 0.23500000 -0.00000003
0.11280000 0.27300000 -0.00000002
0.12280000 0.31500000 -0.00000001
0.13280000 0.36200000 -0.00000001
0.14280000 0.41300000 -0.00000001
0.15280000 0.47100000 -0.00000000
0.16280000 0.53300000 -0.00000000
0.17280000 0.60100000 -0.00000000
0.18280000 0.67400000 -0.00000000
0.19280000 0.75500000 -0.00000000
0.20280000 0.83900000 -0.00000000
0.21280000 0.93000000 -0.00000000
0.22280000 1.02500000 -0.00000000
0.23280000 1.12500000 -0.00000000
0.24280000 1.23000000 -0.00000000
0.25280000 1.33800000 -0.00000000
0.26280000 1.45000000 -0.00000000
0.27280000 1.56400000 -0.00000000
0.28280000 1.68000000 -0.00000000
0.29280000 1.79800000 -0.00000000
0.30280000 1.91500000 -0.00000000
0.31280000 2.03000000 -0.00000000
0.32280000 2.15000000 -0.00000000
0.33280000 2.26000000 -0.00000000
0.34280000 2.37000000 -0.00000000
0.35280000 2.47000000 -0.00000000
0.36280000 2.57000000 -0.00000000
0.37280000 2.67000000 -0.00000000
0.38280000 2.75000000 -0.00000000
0.39280000 2.83000000 -0.00000000
0.40280000 2.91000000 -0.00000000
0.41280000 2.97000000 -0.00000000
0.42280000 3.03000000 -0.00000000
0.43280000 3.08000000 -0.00000000
0.44280000 3.12000000 -0.00000000
0.45280000 3.14000000 -0.00000000
0.46280000 3.16000000 -0.00000000
0.47280000 3.18000000 -0.00000000
0.48280000 3.18000000 -0.00000000
0.49280000 3.18000000 -0.00000000
0.50280000 3.17000000 -0.00000000
0.51280000 3.15000000 -0.00000000
0.52280000 3.13000000 -0.00000000
0.53280000 3.10000000 -0.00000000
0.54280000 3.06000000 -0.00000000
0.55280000 3.02000000 -0.00000000
0.56280000 2.98000000 -0.00000000
0.57280000 2.93000000 -0.00000000
0.58280000 2.89000000 -0.00000000
0.59280000 2.83000000 -0.00000000
0.60280000 2.78000000 -0.00000000
0.61280000 2.72000000 -0.00000000
0.62280000 2.66000000 -0.00000000
0.63280000 2.60000000 -0.00000000
0.64280000 2.56000000 -0.00000000
0.65280000 2.50000000 -0.00000000
0.66280000 2.44000000 -0.00000000
0.67280000 2.38000000 -0.00000000
0.68280000 2.32000000 -0.00000000
0.69280000 2.26000000 -0.00000000
0.70280000 2.21000000 -0.00000000
0.71280000 2.15000000 -0.00000000
0.72280000 2.09000000 -0.00000000
0.73280000 2.04000000 -0.00000000
0.74280000 1.97700000 -0.00000000
0.75280000 1.92500000 -0.00000000
0.76280000 1.87100000 -0.00000000
0.77280000 1.81500000 -0.00000000
0.78280000 1.75900000 -0.00000000
0.79280000 1.70300000 -0.00000000
0.80280000 1.64700000 -0.00000000
0.81280000 1.59200000 -0.00000000
0.82280000 1.53600000 -0.00000000
0.83280000 1.47900000 -0.00000000
0.84280000 1.42400000 -0.00000000
0.85280000 1.36800000 -0.00000000
0.86280000 1.31100000 -0.00000000
0.87280000 1.25600000 -0.00000000
0.88280000 1.19900000 -0.00000000
0.89280000 1.14400000 -0.00000000
0.90280000 1.08900000 -0.00000000
0.91280000 1.03500000 -0.00000000
0.92280000 0.98000000 -0.00000000
0.93280000 0.92800000 -0.00000000
0.94280000 0.87600000 -0.00000000
0.95280000 0.82500000 -0.00000000
0.96280000 0.77500000 -0.00000000
0.97280000 0.72600000 -0.00000000
0.98280000 0.67900000 -0.00000000
0.99280000 0.63400000 -0.00000000
1.00280000 0.59000000 -0.00000000
1.01280000 0.54700000 -0.00000000
1.02280000 0.50700000 -0.00000000
1.03280000 0.46800000 -0.00000000
1.04280000 0.43200000 -0.00000000
1.05280000 0.39700000 -0.00000000
1.06280000 0.36400000 -0.00000000
1.07280000 0.33300000 -0.00000000
1.08280000 0.30300000 -0.00000000
1.09280000 0.27600000 -0.00000000
1.10280000 0.25000000 -0.00000000
1.11280000 0.22600000 -0.00000000
1.12280000 0.20500000 -0.00000000
1.13280000 0.18430000 -0.00000000
1.14280000 0.16540000 -0.00000000
1.15280000 0.14810000 -0.00000000
1.16280000 0.13220000 -0.00000000
1.17280000 0.11770000 -0.00000000
1.18280000 0.10450000 -0.00000000
1.19280000 0.09250000 -0.00000000
1.20280000 0.08160000 -0.00000000
1.21280000 0.07180000 -0.00000000
1.22280000 0.06310000 -0.00000000
1.23280000 0.05510000 -0.00000000
1.24280000 0.04820000 -0.00000000
1.25280000 0.04190000 -0.00000000
1.26280000 0.03620000 -0.00000000
1.27280000 0.03130000 -0.00000000
1.28280000 0.02700000 -0.00000001
1.29280000 0.02320000 -0.00000001
1.30280000 0.01983000 -0.00000002
1.31280000 0.01686000 -0.00000003
1.32280000 0.01432000 -0.00000004
1.33280000 0.01212000 -0.00000006
1.34280000 0.01021000 -0.00000009
1.35280000 0.00858000 -0.00000013
1.36280000 0.00718000 -0.00000019
1.37280000 0.00598000 -0.00000029
1.38280000 0.00497000 -0.00000042
1.39280000 0.00411000 -0.00000062
1.40280000 0.00339000 -0.00000090
1.41280000 0.00278000 -0.00000131
1.42280000 0.00228000 -0.00000190
1.43280000 0.00185100 -0.00000273
1.44280000 0.00150100 -0.00000392
1.45280000 0.00121200 -0.00000558
1.46280000 0.00097400 -0.00000792
1.47280000 0.00078000 -0.00001118
1.48280000 0.00062200 -0.00001572
1.49280000 0.00049400 -0.00002210
1.50280000 0.00039000 -0.00003070
1.51280000 0.00030700 -0.00004260
1.52280000 0.00024000 -0.00005870
1.53280000 0.00018780 -0.00008060
1.54280000 0.00014590 -0.00011040
1.55280000 0.00011280 -0.00015030
1.56280000 0.00008680 -0.00020300
1.57280000 0.00006650 -0.00027500
1.58280000 0.00005080 -0.00037000
1.59280000 0.00003860 -0.00049400
1.60280000 0.00002910 -0.00065700
1.61280000 0.00002190 -0.00087100
1.62280000 0.00001643 -0.00115000
1.63280000 0.00001225 -0.00151000
1.64280000 0.00000909 -0.00197500
1.65280000 0.00000672 -0.00257000
1.66280000 0.00000494 -0.00334000
1.67280000 0.00000362 -0.00430000
1.68280000 0.00000264 -0.00553000
1.69280000 0.00000191 -0.00707000
1.70280000 0.00000138 -0.00901000
1.71280000 0.00000099 -0.01142000
1.72280000 0.00000071 -0.01442000
1.73280000 0.00000050 -0.01813000
1.74280000 0.00000036 -0.02270000
1.75280000 0.00000025 -0.02830000
1.76280000 0.00000018 -0.03520000
1.77280000 0.00000012 -0.04340000
1.78280000 0.00000009 -0.05340000
1.79280000 0.00000006 -0.06540000
1.80280000 0.00000004 -0.07980000
1.81280000 0.00000003 -0.09700000
1.82280000 0.00000002 -0.11740000
1.83280000 0.00000001 -0.14140000
1.84280000 0.00000001 -0.16970000
1.85280000 0.00000001 -0.20300000
1.86280000 0.00000000 -0.24100000
1.87280000 0.00000000 -0.28600000
1.88280000 0.00000000 -0.33800000
1.89280000 0.00000000 -0.39700000
1.90280000 0.00000000 -0.46500000
1.91280000 0.00000000 -0.54100000
1.92280000 0.00000000 -0.62900000
1.93280000 0.00000000 -0.72800000
1.94280000 0.00000000 -0.83700000
1.95280000 0.00000000 -0.96100000
1.96280000 0.00000000 -1.09900000
1.97280000 0.00000000 -1.25000000
1.98280000 0.00000000 -1.41700000
1.99280000 0.00000000 -1.60100000
2.00280000 0.00000000 -1.80100000
2.01280000 0.00000000 -2.01000000
2.02280000 0.00000000 -2.25000000
2.03280000 0.00000000 -2.50000000
2.04280000 0.00000000 -2.78000000
2.05280000 0.00000000 -3.06000000
2.06280000 0.00000000 -3.36000000
2.07280000 0.00000000 -3.68000000
2.08280000 0.00000000 -4.02000000
2.09280000 0.00000000 -4.37000000
2.10280000 0.00000000 -4.73000000
2.11280000 0.00000000 -5.10000000
2.12280000 0.00000000 -5.48000000
2.13280000 0.00000000 -5.87000000
2.14280000 0.00000000 -6.26000000
2.15280000 0.00000000 -6.66000000
2.16280000 0.00000000 -7.06000000
2.17280000 0.00000000 -7.45000000
2.18280000 0.00000000 -7.84000000
2.19280000 0.00000000 -8.22000000
2.20280000 0.00000000 -8.59000000
2.21280000 0.00000000 -8.95000000
2.22280000 0.00000000 -9.28000000
2.23280000 0.00000000 -9.60000000
2.24280000 0.00000000 -9.90000000
2.25280000 0.00000000 -10.18000000
2.26280000 0.00000000 -10.43000000
2.27280000 0.00000000 -10.66000000
2.28280000 0.00000000 -10.86000000
2.29280000 0.00000000 -11.03000000
2.30280000 0.00000000 -11.17000000
2.31280000 0.00000000 -11.29000000
2.32280000 0.00000000 -11.37000000
2.33280000 0.00000000 -11.44000000
2.34280000 0.00000000 -11.48000000
2.35280000 0.00000000 -11.49000000
2.36280000 0.00000000 -11.48000000
2.37280000 0.00000000 -11.45000000
2.38280000 0.00000000 -11.40000000
2.39280000 0.00000000 -11.33000000
2.40280000 0.00000000 -11.26000000
2.41280000 0.00000000 -11.17000000
2.42280000 0.00000000 -11.08000000
2.43280000 0.00000000 -10.97000000
2.44280000 0.00000000 -10.87000000
2.45280000 0.00000000 -10.75000000
2.46280000 0.00000000 -10.65000000
2.47280000 0.00000000 -10.55000000
2.48280000 0.00000000 -10.46000000
2.49280000 0.00000000 -10.36000000
2.50280000 0.00000000 -10.29000000
2.51280000 0.00000000 -10.21000000
2.52280000 0.00000000 -10.15000000
2.53280000 0.00000000 -10.10000000
2.54280000 0.00000000 -10.06000000
2.55280000 0.00000000 -10.02000000
2.56280000 0.00000000 -10.00000000
2.57280000 0.00000000 -9.99000000
2.58280000 0.00000000 -9.97000000
2.59280000 0.00000000 -9.97000000
2.60280000 0.00000000 -9.97000000
2.61280000 0.00000000 -9.98000000
2.62280000 0.00000000 -9.98000000
2.63280000 0.00000000 -9.98000000
2.64280000 0.00000000 -9.97000000
2.65280000 0.00000000 -9.96000000
2.66280000 0.00000000 -9.95000000
2.67280000 0.00000000 -9.91000000
2.68280000 0.00000000 -9.87000000
2.69280000 0.00000000 -9.83000000
2.70280000 0.00000000 -9.75000000
2.71280000 0.00000000 -9.67000000
2.72280000 0.00000000 -9.57000000
2.73280000 0.00000000 -9.44000000
2.74280000 0.00000000 -9.30000000
2.75280000 0.00000000 -9.14000000
2.76280000 0.00000000 -8.96000000
2.77280000 0.00000000 -8.76000000
2.78280000 0.00000000 -8.54000000
2.79280000 0.00000000 -8.31000000
2.80280000 0.00000000 -8.05000000
2.81280000 0.00000000 -7.79000000
2.82280000 0.00000000 -7.51000000
2.83280000 0.00000000 -7.21000000
2.84280000 0.00000000 -6.91000000
2.85280000 0.00000000 -6.60000000
2.86280000 0.00000000 -6.28000000
2.87280000 0.00000000 -5.96000000
2.88280000 0.00000000 -5.64000000
2.89280000 0.00000000 -5.32000000
2.90280000 0.00000000 -5.00000000
2.91280000 0.00000000 -4.69000000
2.92280000 0.00000000 -4.37000000
2.93280000 0.00000000 -4.07000000
2.94280000 0.00000000 -3.78000000
2.95280000 0.00000000 -3.50000000
2.96280000 0.00000000 -3.22000000
2.97280000 0.00000000 -2.96000000
2.98280000 0.00000000 -2.72000000
2.99280000 0.00000000 -2.48000000
3.00280000 0.00000000 -2.26000000
3.01280000 0.00000000 -2.05000000
3.02280000 0.00000000 -1.85400000
3.03280000 0.00000000 -1.67200000
3.04280000 0.00000000 -1.50400000
3.05280000 0.00000000 -1.34900000
3.06280000 0.00000000 -1.20700000
3.07280000 0.00000000 -1.07600000
3.08280000 0.00000000 -0.95800000
3.09280000 0.00000000 -0.84900000
3.10280000 0.00000000 -0.75100000
3.11280000 0.00000000 -0.66200000
3.12280000 0.00000000 -0.58300000
3.13280000 0.00000000 -0.51200000
3.14280000 0.00000000 -0.44800000
3.15280000 0.00000000 -0.39200000
3.16280000 0.00000000 -0.34200000
3.17280000 0.00000000 -0.29700000
3.18280000 0.00000000 -0.25700000
3.19280000 0.00000000 -0.22300000
3.20280000 0.00000000 -0.19210000
3.21280000 0.00000000 -0.16540000
3.22280000 0.00000000 -0.14210000
3.23280000 0.00000000 -0.12180000
3.24280000 0.00000000 -0.10410000
3.25280000 0.00000000 -0.08880000
3.26280000 0.00000000 -0.07570000
3.27280000 0.00000000 -0.06430000
3.28280000 0.00000000 -0.05440000
3.29280000 0.00000000 -0.04600000
3.30280000 0.00000000 -0.03880000
3.31280000 0.00000000 -0.03260000
3.32280000 0.00000000 -0.02730000
3.33280000 0.00000000 -0.02290000
3.34280000 0.00000000 -0.01905000
3.35280000 0.00000000 -0.01585000
3.36280000 0.00000000 -0.01314000
3.37280000 0.00000000 -0.01087000
3.38280000 0.00000000 -0.00896000
3.39280000 0.00000000 -0.00736000
3.40280000 0.00000000 -0.00604000
3.41280000 0.00000000 -0.00493000
3.42280000 0.00000000 -0.00401000
3.43280000 0.00000000 -0.00325000
3.44280000 0.00000000 -0.00263000
3.45280000 0.00000000 -0.00212000
3.46280000 0.00000000 -0.00170200
3.47280000 0.00000000 -0.00136100
3.48280000 0.00000000 -0.00108500
3.49280000 0.00000000 -0.00086200
3.50280000 0.00000000 -0.00068200
3.51280000 0.00000000 -0.00053700
3.52280000 0.00000000 -0.00042100
3.53280000 0.00000000 -0.00032900
3.54280000 0.00000000 -0.00025600
3.55280000 0.00000000 -0.00019880
3.56280000 0.00000000 -0.00015350
3.57280000 0.00000000 -0.00011810
3.58280000 0.00000000 -0.00009040
3.59280000 0.00000000 -0.00006890
3.60280000 0.00000000 -0.00005230
3.61280000 0.00000000 -0.00003950
3.62280000 0.00000000 -0.00002980
3.63280000 0.00000000 -0.00002230
3.64280000 0.00000000 -0.00001666
3.65280000 0.00000000 -0.00001237
3.66280000 0.00000000 -0.00000916
3.67280000 0.00000000 -0.00000674
3.68280000 0.00000000 -0.00000493
3.69280000 0.00000000 -0.00000361
3.70280000 0.00000000 -0.00000262


==> 3ht-fm-top-e.dat <==
   x        y1         y2
-5.9072 0.00000000 -0.00000000
-5.8972 0.00000000 -0.00000000
-5.8872 0.00000000 -0.00000000
-5.8772 0.00000000 -0.00000000
-5.8672 0.00000000 -0.00000000
-5.8572 0.00000000 -0.00000000
-5.8472 0.00000000 -0.00000000
-5.8372 0.00000000 -0.00000000
-5.8272 0.00000000 -0.00000000
-5.8172 0.00000000 -0.00000000
-5.8072 0.00000000 -0.00000000
-5.7972 0.00000000 -0.00000000
-5.7872 0.00000000 -0.00000000
-5.7772 0.00000000 -0.00000000
-5.7672 0.00000000 -0.00000000
-5.7572 0.00000000 -0.00000000
-5.7472 0.00000000 -0.00000000
-5.7372 0.00000000 -0.00000000
-5.7272 0.00000000 -0.00000000
-5.7172 0.00000000 -0.00000000
-5.7072 0.00000000 -0.00000000
-5.6972 0.00000000 -0.00000000
-5.6872 0.00000000 -0.00000000
-5.6772 0.00000000 -0.00000000
-5.6672 0.00000000 -0.00000000
-5.6572 0.00000000 -0.00000000
-5.6472 0.00000001 -0.00000000
-5.6372 0.00000001 -0.00000000
-5.6272 0.00000001 -0.00000000
-5.6172 0.00000002 -0.00000000
-5.6072 0.00000003 -0.00000000
-5.5972 0.00000004 -0.00000000
-5.5872 0.00000005 -0.00000000
-5.5772 0.00000007 -0.00000000
-5.5672 0.00000011 -0.00000000
-5.5572 0.00000015 -0.00000000
-5.5472 0.00000020 -0.00000000
-5.5372 0.00000028 -0.00000000
-5.5272 0.00000039 -0.00000000
-5.5172 0.00000054 -0.00000000
-5.5072 0.00000073 -0.00000000
-5.4972 0.00000100 -0.00000000
-5.4872 0.00000135 -0.00000000
-5.4772 0.00000181 -0.00000000
-5.4672 0.00000243 -0.00000000
-5.4572 0.00000324 -0.00000000
-5.4472 0.00000431 -0.00000000
-5.4372 0.00000569 -0.00000000
-5.4272 0.00000749 -0.00000000
-5.4172 0.00000980 -0.00000000
-5.4072 0.00001276 -0.00000000
-5.3972 0.00001656 -0.00000000
-5.3872 0.00002140 -0.00000000
-5.3772 0.00002750 -0.00000000
-5.3672 0.00003510 -0.00000000
-5.3572 0.00004470 -0.00000000
-5.3472 0.00005670 -0.00000000
-5.3372 0.00007150 -0.00000000
-5.3272 0.00008990 -0.00000000
-5.3172 0.00011240 -0.00000000
-5.3072 0.00013980 -0.00000000
-5.2972 0.00017330 -0.00000000
-5.2872 0.00021400 -0.00000000
-5.2772 0.00026200 -0.00000001
-5.2672 0.00032100 -0.00000001
-5.2572 0.00039100 -0.00000001
-5.2472 0.00047300 -0.00000002
-5.2372 0.00057100 -0.00000002
-5.2272 0.00068500 -0.00000003
-5.2172 0.00082100 -0.00000004
-5.2072 0.00097700 -0.00000006
-5.1972 0.00115900 -0.00000008
-5.1872 0.00137000 -0.00000011
-5.1772 0.00161000 -0.00000015
-5.1672 0.00188700 -0.00000021
-5.1572 0.00220000 -0.00000028
-5.1472 0.00256000 -0.00000038
-5.1372 0.00296000 -0.00000051
-5.1272 0.00342000 -0.00000067
-5.1172 0.00393000 -0.00000089
-5.1072 0.00450000 -0.00000117
-5.0972 0.00513000 -0.00000153
-5.0872 0.00584000 -0.00000200
-5.0772 0.00661000 -0.00000259
-5.0672 0.00747000 -0.00000334
-5.0572 0.00843000 -0.00000430
-5.0472 0.00945000 -0.00000549
-5.0372 0.01059000 -0.00000699
-5.0272 0.01183000 -0.00000887
-5.0172 0.01318000 -0.00001119
-5.0072 0.01465000 -0.00001404
-4.9972 0.01624000 -0.00001756
-4.9872 0.01796000 -0.00002180
-4.9772 0.01984000 -0.00002700
-4.9672 0.02180000 -0.00003340
-4.9572 0.02400000 -0.00004090
-4.9472 0.02640000 -0.00005000
-4.9372 0.02900000 -0.00006090
-4.9272 0.03180000 -0.00007370
-4.9172 0.03470000 -0.00008870
-4.9072 0.03790000 -0.00010650
-4.8972 0.04140000 -0.00012720
-4.8872 0.04500000 -0.00015140
-4.8772 0.04900000 -0.00017920
-4.8672 0.05320000 -0.00021100
-4.8572 0.05780000 -0.00024800
-4.8472 0.06270000 -0.00029000
-4.8372 0.06790000 -0.00033800
-4.8272 0.07340000 -0.00039100
-4.8172 0.07940000 -0.00045200
-4.8072 0.08560000 -0.00051900
-4.7972 0.09220000 -0.00059500
-4.7872 0.09910000 -0.00067800
-4.7772 0.10640000 -0.00077100
-4.7672 0.11400000 -0.00087100
-4.7572 0.12180000 -0.00098300
-4.7472 0.13010000 -0.00110400
-4.7372 0.13860000 -0.00123600
-4.7272 0.14720000 -0.00137800
-4.7172 0.15620000 -0.00153200
-4.7072 0.16520000 -0.00169600
-4.6972 0.17440000 -0.00187400
-4.6872 0.18360000 -0.00206000
-4.6772 0.19280000 -0.00226000
-4.6672 0.20200000 -0.00248000
-4.6572 0.21200000 -0.00270000
-4.6472 0.22000000 -0.00295000
-4.6372 0.22800000 -0.00320000
-4.6272 0.23700000 -0.00347000
-4.6172 0.24600000 -0.00376000
-4.6072 0.25200000 -0.00406000
-4.5972 0.26000000 -0.00437000
-4.5872 0.26600000 -0.00470000
-4.5772 0.27400000 -0.00506000
-4.5672 0.27900000 -0.00543000
-4.5572 0.28400000 -0.00582000
-4.5472 0.28800000 -0.00624000
-4.5372 0.29300000 -0.00667000
-4.5272 0.29600000 -0.00713000
-4.5172 0.30000000 -0.00762000
-4.5072 0.30200000 -0.00814000
-4.4972 0.30400000 -0.00868000
-4.4872 0.30600000 -0.00924000
-4.4772 0.30800000 -0.00986000
-4.4672 0.31000000 -0.01048000
-4.4572 0.31200000 -0.01116000
-4.4472 0.31300000 -0.01186000
-4.4372 0.31400000 -0.01260000
-4.4272 0.31600000 -0.01336000
-4.4172 0.31800000 -0.01416000
-4.4072 0.32000000 -0.01500000
-4.3972 0.32400000 -0.01586000
-4.3872 0.32700000 -0.01675000
-4.3772 0.33200000 -0.01766000
-4.3672 0.33600000 -0.01859000
-4.3572 0.34200000 -0.01955000
-4.3472 0.35000000 -0.02060000
-4.3372 0.35800000 -0.02140000
-4.3272 0.36600000 -0.02240000
-4.3172 0.37600000 -0.02340000
-4.3072 0.38800000 -0.02440000
-4.2972 0.40000000 -0.02540000
-4.2872 0.41300000 -0.02640000
-4.2772 0.42800000 -0.02720000
-4.2672 0.44300000 -0.02820000
-4.2572 0.45900000 -0.02900000
-4.2472 0.47600000 -0.02980000
-4.2372 0.49400000 -0.03060000
-4.2272 0.51300000 -0.03120000
-4.2172 0.53200000 -0.03200000
-4.2072 0.55200000 -0.03260000
-4.1972 0.57200000 -0.03320000
-4.1872 0.59200000 -0.03360000
-4.1772 0.61200000 -0.03420000
-4.1672 0.63200000 -0.03460000
-4.1572 0.65200000 -0.03500000
-4.1472 0.67200000 -0.03520000
-4.1372 0.69200000 -0.03560000
-4.1272 0.71200000 -0.03580000
-4.1172 0.73000000 -0.03600000
-4.1072 0.74900000 -0.03620000
-4.0972 0.76700000 -0.03640000
-4.0872 0.78400000 -0.03660000
-4.0772 0.80200000 -0.03680000
-4.0672 0.81800000 -0.03700000
-4.0572 0.83500000 -0.03720000
-4.0472 0.85100000 -0.03740000
-4.0372 0.86700000 -0.03780000
-4.0272 0.88300000 -0.03800000
-4.0172 0.90000000 -0.03840000
-4.0072 0.91600000 -0.03880000
-3.9972 0.93300000 -0.03940000
-3.9872 0.95000000 -0.04000000
-3.9772 0.96900000 -0.04060000
-3.9672 0.98800000 -0.04130000
-3.9572 1.00800000 -0.04200000
-3.9472 1.03000000 -0.04300000
-3.9372 1.05300000 -0.04390000
-3.9272 1.07700000 -0.04490000
-3.9172 1.10300000 -0.04600000
-3.9072 1.13100000 -0.04720000
-3.8972 1.15900000 -0.04840000
-3.8872 1.19100000 -0.04960000
-3.8772 1.22300000 -0.05100000
-3.8672 1.25700000 -0.05230000
-3.8572 1.29300000 -0.05370000
-3.8472 1.32900000 -0.05510000
-3.8372 1.36800000 -0.05650000
-3.8272 1.40700000 -0.05790000
-3.8172 1.44700000 -0.05930000
-3.8072 1.48900000 -0.06060000
-3.7972 1.53100000 -0.06200000
-3.7872 1.57300000 -0.06320000
-3.7772 1.61500000 -0.06450000
-3.7672 1.65700000 -0.06560000
-3.7572 1.69700000 -0.06680000
-3.7472 1.73800000 -0.06780000
-3.7372 1.77700000 -0.06880000
-3.7272 1.81600000 -0.06960000
-3.7172 1.85300000 -0.07050000
-3.7072 1.88900000 -0.07120000
-3.6972 1.92300000 -0.07190000
-3.6872 1.95500000 -0.07250000
-3.6772 1.98500000 -0.07300000
-3.6672 2.02000000 -0.07350000
-3.6572 2.04000000 -0.07390000
-3.6472 2.06000000 -0.07420000
-3.6372 2.08000000 -0.07460000
-3.6272 2.10000000 -0.07490000
-3.6172 2.12000000 -0.07520000
-3.6072 2.14000000 -0.07540000
-3.5972 2.16000000 -0.07570000
-3.5872 2.16000000 -0.07600000
-3.5772 2.18000000 -0.07620000
-3.5672 2.20000000 -0.07660000
-3.5572 2.20000000 -0.07690000
-3.5472 2.22000000 -0.07730000
-3.5372 2.22000000 -0.07770000
-3.5272 2.23000000 -0.07820000
-3.5172 2.24000000 -0.07870000
-3.5072 2.24000000 -0.07930000
-3.4972 2.26000000 -0.07990000
-3.4872 2.26000000 -0.08060000
-3.4772 2.26000000 -0.08130000
-3.4672 2.26000000 -0.08210000
-3.4572 2.28000000 -0.08300000
-3.4472 2.28000000 -0.08380000
-3.4372 2.28000000 -0.08480000
-3.4272 2.28000000 -0.08580000
-3.4172 2.28000000 -0.08680000
-3.4072 2.30000000 -0.08780000
-3.3972 2.30000000 -0.08880000
-3.3872 2.30000000 -0.09000000
-3.3772 2.30000000 -0.09100000
-3.3672 2.30000000 -0.09220000
-3.3572 2.30000000 -0.09340000
-3.3472 2.30000000 -0.09460000
-3.3372 2.30000000 -0.09580000
-3.3272 2.30000000 -0.09700000
-3.3172 2.30000000 -0.09830000
-3.3072 2.29000000 -0.09960000
-3.2972 2.29000000 -0.10100000
-3.2872 2.30000000 -0.10240000
-3.2772 2.30000000 -0.10380000
-3.2672 2.30000000 -0.10540000
-3.2572 2.30000000 -0.10700000
-3.2472 2.30000000 -0.10860000
-3.2372 2.32000000 -0.11040000
-3.2272 2.32000000 -0.11220000
-3.2172 2.34000000 -0.11420000
-3.2072 2.36000000 -0.11620000
-3.1972 2.38000000 -0.11830000
-3.1872 2.40000000 -0.12060000
-3.1772 2.42000000 -0.12280000
-3.1672 2.44000000 -0.12540000
-3.1572 2.48000000 -0.12780000
-3.1472 2.50000000 -0.13050000
-3.1372 2.54000000 -0.13320000
-3.1272 2.57000000 -0.13600000
-3.1172 2.60000000 -0.13880000
-3.1072 2.64000000 -0.14180000
-3.0972 2.68000000 -0.14480000
-3.0872 2.70000000 -0.14780000
-3.0772 2.74000000 -0.15080000
-3.0672 2.78000000 -0.15380000
-3.0572 2.80000000 -0.15690000
-3.0472 2.84000000 -0.16000000
-3.0372 2.86000000 -0.16300000
-3.0272 2.88000000 -0.16600000
-3.0172 2.90000000 -0.16900000
-3.0072 2.92000000 -0.17190000
-2.9972 2.92000000 -0.17480000
-2.9872 2.94000000 -0.17760000
-2.9772 2.94000000 -0.18040000
-2.9672 2.94000000 -0.18320000
-2.9572 2.94000000 -0.18590000
-2.9472 2.92000000 -0.18850000
-2.9372 2.92000000 -0.19120000
-2.9272 2.90000000 -0.19380000
-2.9172 2.88000000 -0.19630000
-2.9072 2.86000000 -0.19880000
-2.8972 2.84000000 -0.20200000
-2.8872 2.81000000 -0.20400000
-2.8772 2.78000000 -0.20600000
-2.8672 2.76000000 -0.20800000
-2.8572 2.74000000 -0.21200000
-2.8472 2.70000000 -0.21400000
-2.8372 2.68000000 -0.21600000
-2.8272 2.66000000 -0.21800000
-2.8172 2.64000000 -0.22200000
-2.8072 2.62000000 -0.22400000
-2.7972 2.62000000 -0.22600000
-2.7872 2.60000000 -0.22800000
-2.7772 2.60000000 -0.23200000
-2.7672 2.60000000 -0.23400000
-2.7572 2.60000000 -0.23600000
-2.7472 2.60000000 -0.24000000
-2.7372 2.62000000 -0.24200000
-2.7272 2.63000000 -0.24400000
-2.7172 2.66000000 -0.24800000
-2.7072 2.68000000 -0.25000000
-2.6972 2.72000000 -0.25400000
-2.6872 2.74000000 -0.25600000
-2.6772 2.80000000 -0.25900000
-2.6672 2.84000000 -0.26200000
-2.6572 2.90000000 -0.26400000
-2.6472 2.94000000 -0.26800000
-2.6372 3.02000000 -0.27000000
-2.6272 3.08000000 -0.27400000
-2.6172 3.16000000 -0.27700000
-2.6072 3.22000000 -0.28000000
-2.5972 3.30000000 -0.28300000
-2.5872 3.39000000 -0.28600000
-2.5772 3.48000000 -0.29000000
-2.5672 3.56000000 -0.29200000
-2.5572 3.66000000 -0.29600000
-2.5472 3.74000000 -0.30000000
-2.5372 3.84000000 -0.30300000
-2.5272 3.94000000 -0.30600000
-2.5172 4.04000000 -0.31000000
-2.5072 4.12000000 -0.31400000
-2.4972 4.22000000 -0.31800000
-2.4872 4.30000000 -0.32300000
-2.4772 4.39000000 -0.32800000
-2.4672 4.48000000 -0.33300000
-2.4572 4.55000000 -0.33800000
-2.4472 4.62000000 -0.34300000
-2.4372 4.68000000 -0.35000000
-2.4272 4.74000000 -0.35600000
-2.4172 4.80000000 -0.36300000
-2.4072 4.84000000 -0.37000000
-2.3972 4.88000000 -0.37800000
-2.3872 4.90000000 -0.38700000
-2.3772 4.92000000 -0.39600000
-2.3672 4.92000000 -0.40500000
-2.3572 4.92000000 -0.41600000
-2.3472 4.91000000 -0.42600000
-2.3372 4.88000000 -0.43800000
-2.3272 4.86000000 -0.44900000
-2.3172 4.82000000 -0.46200000
-2.3072 4.77000000 -0.47400000
-2.2972 4.72000000 -0.48800000
-2.2872 4.66000000 -0.50100000
-2.2772 4.58000000 -0.51400000
-2.2672 4.51000000 -0.52800000
-2.2572 4.43000000 -0.54200000
-2.2472 4.34000000 -0.55600000
-2.2372 4.26000000 -0.57000000
-2.2272 4.18000000 -0.58400000
-2.2172 4.08000000 -0.59800000
-2.2072 4.00000000 -0.61000000
-2.1972 3.90000000 -0.62300000
-2.1872 3.82000000 -0.63400000
-2.1772 3.72000000 -0.64600000
-2.1672 3.64000000 -0.65600000
-2.1572 3.56000000 -0.66600000
-2.1472 3.48000000 -0.67400000
-2.1372 3.40000000 -0.68200000
-2.1272 3.34000000 -0.68900000
-2.1172 3.26000000 -0.69400000
-2.1072 3.20000000 -0.69900000
-2.0972 3.14000000 -0.70200000
-2.0872 3.10000000 -0.70500000
-2.0772 3.04000000 -0.70600000
-2.0672 3.00000000 -0.70600000
-2.0572 2.96000000 -0.70500000
-2.0472 2.92000000 -0.70400000
-2.0372 2.89000000 -0.70200000
-2.0272 2.86000000 -0.69900000
-2.0172 2.83000000 -0.69500000
-2.0072 2.80000000 -0.69100000
-1.9972 2.78000000 -0.68500000
-1.9872 2.76000000 -0.68000000
-1.9772 2.73000000 -0.67400000
-1.9672 2.70000000 -0.66800000
-1.9572 2.68000000 -0.66100000
-1.9472 2.66000000 -0.65500000
-1.9372 2.64000000 -0.64800000
-1.9272 2.62000000 -0.64200000
-1.9172 2.58000000 -0.63500000
-1.9072 2.56000000 -0.62800000
-1.8972 2.53000000 -0.62200000
-1.8872 2.50000000 -0.61600000
-1.8772 2.47000000 -0.60900000
-1.8672 2.44000000 -0.60300000
-1.8572 2.40000000 -0.59700000
-1.8472 2.36000000 -0.59100000
-1.8372 2.33000000 -0.58600000
-1.8272 2.29000000 -0.58000000
-1.8172 2.26000000 -0.57400000
-1.8072 2.22000000 -0.56800000
-1.7972 2.17000000 -0.56200000
-1.7872 2.12000000 -0.55700000
-1.7772 2.08000000 -0.55200000
-1.7672 2.04000000 -0.54600000
-1.7572 2.00000000 -0.54000000
-1.7472 1.96400000 -0.53400000
-1.7372 1.92400000 -0.52800000
-1.7272 1.88400000 -0.52200000
-1.7172 1.84400000 -0.51600000
-1.7072 1.80600000 -0.51000000
-1.6972 1.76900000 -0.50400000
-1.6872 1.73300000 -0.49700000
-1.6772 1.69800000 -0.49000000
-1.6672 1.66500000 -0.48400000
-1.6572 1.63200000 -0.47700000
-1.6472 1.60100000 -0.47000000
-1.6372 1.57000000 -0.46400000
-1.6272 1.54100000 -0.45800000
-1.6172 1.51300000 -0.45100000
-1.6072 1.48500000 -0.44500000
-1.5972 1.45900000 -0.43900000
-1.5872 1.43500000 -0.43300000
-1.5772 1.41100000 -0.42800000
-1.5672 1.38700000 -0.42200000
-1.5572 1.36500000 -0.41700000
-1.5472 1.34300000 -0.41200000
-1.5372 1.32300000 -0.40800000
-1.5272 1.30300000 -0.40400000
-1.5172 1.28400000 -0.40000000
-1.5072 1.26500000 -0.39800000
-1.4972 1.24900000 -0.39400000
-1.4872 1.23200000 -0.39200000
-1.4772 1.21700000 -0.39000000
-1.4672 1.20300000 -0.38700000
-1.4572 1.18900000 -0.38600000
-1.4472 1.17700000 -0.38400000
-1.4372 1.16700000 -0.38200000
-1.4272 1.15700000 -0.38000000
-1.4172 1.14900000 -0.37900000
-1.4072 1.14300000 -0.37800000
-1.3972 1.13800000 -0.37600000
-1.3872 1.13400000 -0.37400000
-1.3772 1.13200000 -0.37400000
-1.3672 1.13200000 -0.37200000
-1.3572 1.13400000 -0.37000000
-1.3472 1.13600000 -0.36800000
-1.3372 1.14000000 -0.36600000
-1.3272 1.14600000 -0.36400000
-1.3172 1.15300000 -0.36000000
-1.3072 1.16000000 -0.35800000
-1.2972 1.17000000 -0.35600000
-1.2872 1.17800000 -0.35200000
-1.2772 1.18800000 -0.34800000
-1.2672 1.19900000 -0.34400000
-1.2572 1.21000000 -0.34200000
-1.2472 1.22000000 -0.33800000
-1.2372 1.22900000 -0.33400000
-1.2272 1.23800000 -0.33000000
-1.2172 1.24600000 -0.32500000
-1.2072 1.25400000 -0.32000000
-1.1972 1.26000000 -0.31600000
-1.1872 1.26400000 -0.31200000
-1.1772 1.26600000 -0.30800000
-1.1672 1.26800000 -0.30400000
-1.1572 1.26600000 -0.30000000
-1.1472 1.26400000 -0.29800000
-1.1372 1.26000000 -0.29400000
-1.1272 1.25300000 -0.29000000
-1.1172 1.24400000 -0.28600000
-1.1072 1.23500000 -0.28400000
-1.0972 1.22400000 -0.28000000
-1.0872 1.21000000 -0.27800000
-1.0772 1.19600000 -0.27400000
-1.0672 1.18100000 -0.27200000
-1.0572 1.16500000 -0.27000000
-1.0472 1.14800000 -0.26600000
-1.0372 1.13200000 -0.26400000
-1.0272 1.11400000 -0.26000000
-1.0172 1.09800000 -0.25800000
-1.0072 1.08200000 -0.25600000
-0.9972 1.06600000 -0.25200000
-0.9872 1.05100000 -0.25000000
-0.9772 1.03700000 -0.24600000
-0.9672 1.02400000 -0.24200000
-0.9572 1.01200000 -0.24000000
-0.9472 1.00200000 -0.23600000
-0.9372 0.99300000 -0.23200000
-0.9272 0.98500000 -0.22800000
-0.9172 0.97900000 -0.22400000
-0.9072 0.97400000 -0.22000000
-0.8972 0.97000000 -0.21600000
-0.8872 0.96700000 -0.21200000
-0.8772 0.96500000 -0.20800000
-0.8672 0.96300000 -0.20200000
-0.8572 0.96200000 -0.19790000
-0.8472 0.96100000 -0.19330000
-0.8372 0.96000000 -0.18860000
-0.8272 0.95900000 -0.18390000
-0.8172 0.95800000 -0.17930000
-0.8072 0.95600000 -0.17460000
-0.7972 0.95300000 -0.17000000
-0.7872 0.95000000 -0.16540000
-0.7772 0.94600000 -0.16080000
-0.7672 0.94100000 -0.15630000
-0.7572 0.93400000 -0.15190000
-0.7472 0.92600000 -0.14750000
-0.7372 0.91700000 -0.14310000
-0.7272 0.90700000 -0.13890000
-0.7172 0.89600000 -0.13470000
-0.7072 0.88400000 -0.13050000
-0.6972 0.87100000 -0.12640000
-0.6872 0.85700000 -0.12230000
-0.6772 0.84200000 -0.11830000
-0.6672 0.82600000 -0.11430000
-0.6572 0.81000000 -0.11030000
-0.6472 0.79400000 -0.10640000
-0.6372 0.77800000 -0.10250000
-0.6272 0.76100000 -0.09860000
-0.6172 0.74500000 -0.09470000
-0.6072 0.72800000 -0.09080000
-0.5972 0.71200000 -0.08700000
-0.5872 0.69700000 -0.08310000
-0.5772 0.68200000 -0.07930000
-0.5672 0.66700000 -0.07550000
-0.5572 0.65200000 -0.07180000
-0.5472 0.63800000 -0.06800000
-0.5372 0.62500000 -0.06440000
-0.5272 0.61200000 -0.06070000
-0.5172 0.59900000 -0.05710000
-0.5072 0.58600000 -0.05360000
-0.4972 0.57400000 -0.05020000
-0.4872 0.56200000 -0.04680000
-0.4772 0.54900000 -0.04360000
-0.4672 0.53600000 -0.04040000
-0.4572 0.52400000 -0.03740000
-0.4472 0.51200000 -0.03450000
-0.4372 0.49800000 -0.03170000
-0.4272 0.48400000 -0.02900000
-0.4172 0.47000000 -0.02650000
-0.4072 0.45600000 -0.02410000
-0.3972 0.44200000 -0.02180000
-0.3872 0.42600000 -0.01974000
-0.3772 0.41200000 -0.01777000
-0.3672 0.39600000 -0.01593000
-0.3572 0.38000000 -0.01423000
-0.3472 0.36400000 -0.01267000
-0.3372 0.34600000 -0.01123000
-0.3272 0.33000000 -0.00993000
-0.3172 0.31300000 -0.00873000
-0.3072 0.29600000 -0.00765000
-0.2972 0.28000000 -0.00668000
-0.2872 0.26200000 -0.00581000
-0.2772 0.24600000 -0.00503000
-0.2672 0.23000000 -0.00434000
-0.2572 0.21400000 -0.00373000
-0.2472 0.19950000 -0.00319000
-0.2372 0.18470000 -0.00272000
-0.2272 0.17050000 -0.00230000
-0.2172 0.15680000 -0.00195000
-0.2072 0.14380000 -0.00164200
-0.1972 0.13140000 -0.00137600
-0.1872 0.11970000 -0.00114900
-0.1772 0.10860000 -0.00095500
-0.1672 0.09830000 -0.00079100
-0.1572 0.08860000 -0.00065200
-0.1472 0.07960000 -0.00053500
-0.1372 0.07130000 -0.00043700
-0.1272 0.06360000 -0.00035600
-0.1172 0.05660000 -0.00028800
-0.1072 0.05020000 -0.00023300
-0.0972 0.04440000 -0.00018710
-0.0872 0.03910000 -0.00014970
-0.0772 0.03440000 -0.00011930
-0.0672 0.03000000 -0.00009470
-0.0572 0.02620000 -0.00007480
-0.0472 0.02290000 -0.00005880
-0.0372 0.01995000 -0.00004610
-0.0272 0.01737000 -0.00003600
-0.0172 0.01515000 -0.00002790
-0.0072 0.01327000 -0.00002160
0.0028 0.01169000 -0.00001661
0.0128 0.01043000 -0.00001273
0.0228 0.00945000 -0.00000972
0.0328 0.00875000 -0.00000738
0.0428 0.00833000 -0.00000559
0.0528 0.00821000 -0.00000421
0.0628 0.00837000 -0.00000316
0.0728 0.00885000 -0.00000236
0.0828 0.00963000 -0.00000175
0.0928 0.01079000 -0.00000130
0.1028 0.01231000 -0.00000096
0.1128 0.01426000 -0.00000070
0.1228 0.01668000 -0.00000051
0.1328 0.01960000 -0.00000037
0.1428 0.02310000 -0.00000027
0.1528 0.02720000 -0.00000019
0.1628 0.03200000 -0.00000014
0.1728 0.03760000 -0.00000010
0.1828 0.04400000 -0.00000007
0.1928 0.05130000 -0.00000005
0.2028 0.05960000 -0.00000004
0.2128 0.06890000 -0.00000002
0.2228 0.07930000 -0.00000002
0.2328 0.09090000 -0.00000001
0.2428 0.10380000 -0.00000001
0.2528 0.11790000 -0.00000001
0.2628 0.13340000 -0.00000000
0.2728 0.15020000 -0.00000000
0.2828 0.16830000 -0.00000000
0.2928 0.18780000 -0.00000000
0.3028 0.20800000 -0.00000000
0.3128 0.23000000 -0.00000000
0.3228 0.25400000 -0.00000000
0.3328 0.27800000 -0.00000000
0.3428 0.30400000 -0.00000000
0.3528 0.33000000 -0.00000000
0.3628 0.35800000 -0.00000000
0.3728 0.38500000 -0.00000000
0.3828 0.41400000 -0.00000000
0.3928 0.44200000 -0.00000000
0.4028 0.47000000 -0.00000000
0.4128 0.49900000 -0.00000000
0.4228 0.52800000 -0.00000000
0.4328 0.55500000 -0.00000000
0.4428 0.58200000 -0.00000000
0.4528 0.61000000 -0.00000000
0.4628 0.63600000 -0.00000000
0.4728 0.66000000 -0.00000000
0.4828 0.68400000 -0.00000000
0.4928 0.70800000 -0.00000000
0.5028 0.73000000 -0.00000000
0.5128 0.75200000 -0.00000000
0.5228 0.77400000 -0.00000000
0.5328 0.79400000 -0.00000000
0.5428 0.81500000 -0.00000000
0.5528 0.83600000 -0.00000000
0.5628 0.85600000 -0.00000000
0.5728 0.87800000 -0.00000000
0.5828 0.90100000 -0.00000000
0.5928 0.92500000 -0.00000000
0.6028 0.95100000 -0.00000000
0.6128 0.97900000 -0.00000000
0.6228 1.00900000 -0.00000000
0.6328 1.04300000 -0.00000000
0.6428 1.08000000 -0.00000000
0.6528 1.12100000 -0.00000000
0.6628 1.16500000 -0.00000000
0.6728 1.21500000 -0.00000000
0.6828 1.26900000 -0.00000000
0.6928 1.32900000 -0.00000000
0.7028 1.39300000 -0.00000000
0.7128 1.46100000 -0.00000000
0.7228 1.53500000 -0.00000000
0.7328 1.61300000 -0.00000000
0.7428 1.69700000 -0.00000000
0.7528 1.78500000 -0.00000000
0.7628 1.87700000 -0.00000000
0.7728 1.97300000 -0.00000000
0.7828 2.08000000 -0.00000000
0.7928 2.18000000 -0.00000000
0.8028 2.28000000 -0.00000000
0.8128 2.38000000 -0.00000000
0.8228 2.48000000 -0.00000000
0.8328 2.58000000 -0.00000000
0.8428 2.68000000 -0.00000000
0.8528 2.78000000 -0.00000000
0.8628 2.88000000 -0.00000000
0.8728 2.98000000 -0.00000000
0.8828 3.06000000 -0.00000000
0.8928 3.14000000 -0.00000000
0.9028 3.22000000 -0.00000000
0.9128 3.28000000 -0.00000000
0.9228 3.34000000 -0.00000000
0.9328 3.38000000 -0.00000000
0.9428 3.42000000 -0.00000000
0.9528 3.44000000 -0.00000000
0.9628 3.46000000 -0.00000000
0.9728 3.46000000 -0.00000000
0.9828 3.46000000 -0.00000000
0.9928 3.44000000 -0.00000000
1.0028 3.42000000 -0.00000000
1.0128 3.38000000 -0.00000000
1.0228 3.34000000 -0.00000000
1.0328 3.29000000 -0.00000000
1.0428 3.22000000 -0.00000000
1.0528 3.16000000 -0.00000000
1.0628 3.08000000 -0.00000000
1.0728 2.99000000 -0.00000000
1.0828 2.90000000 -0.00000000
1.0928 2.80000000 -0.00000000
1.1028 2.70000000 -0.00000000
1.1128 2.60000000 -0.00000000
1.1228 2.48000000 -0.00000000
1.1328 2.37000000 -0.00000000
1.1428 2.26000000 -0.00000000
1.1528 2.14000000 -0.00000000
1.1628 2.02000000 -0.00000000
1.1728 1.91100000 -0.00000000
1.1828 1.79700000 -0.00000000
1.1928 1.68500000 -0.00000000
1.2028 1.57500000 -0.00000000
1.2128 1.46700000 -0.00000000
1.2228 1.36100000 -0.00000000
1.2328 1.26100000 -0.00000000
1.2428 1.16300000 -0.00000000
1.2528 1.06900000 -0.00000000
1.2628 0.97900000 -0.00000000
1.2728 0.89400000 -0.00000000
1.2828 0.81300000 -0.00000000
1.2928 0.73700000 -0.00000000
1.3028 0.66600000 -0.00000000
1.3128 0.59900000 -0.00000000
1.3228 0.53700000 -0.00000000
1.3328 0.48000000 -0.00000000
1.3428 0.42700000 -0.00000000
1.3528 0.37800000 -0.00000000
1.3628 0.33400000 -0.00000000
1.3728 0.29400000 -0.00000000
1.3828 0.25800000 -0.00000000
1.3928 0.22400000 -0.00000000
1.4028 0.19520000 -0.00000000
1.4128 0.16880000 -0.00000000
1.4228 0.14550000 -0.00000000
1.4328 0.12490000 -0.00000000
1.4428 0.10670000 -0.00000000
1.4528 0.09070000 -0.00000000
1.4628 0.07690000 -0.00000001
1.4728 0.06480000 -0.00000001
1.4828 0.05440000 -0.00000002
1.4928 0.04550000 -0.00000002
1.5028 0.03790000 -0.00000003
1.5128 0.03140000 -0.00000005
1.5228 0.02590000 -0.00000007
1.5328 0.02120000 -0.00000010
1.5428 0.01739000 -0.00000014
1.5528 0.01415000 -0.00000020
1.5628 0.01147000 -0.00000029
1.5728 0.00925000 -0.00000041
1.5828 0.00742000 -0.00000058
1.5928 0.00593000 -0.00000081
1.6028 0.00472000 -0.00000113
1.6128 0.00374000 -0.00000157
1.6228 0.00294000 -0.00000217
1.6328 0.00231000 -0.00000299
1.6428 0.00180200 -0.00000410
1.6528 0.00140100 -0.00000559
1.6628 0.00108300 -0.00000760
1.6728 0.00083300 -0.00001028
1.6828 0.00063900 -0.00001386
1.6928 0.00048700 -0.00001860
1.7028 0.00037000 -0.00002480
1.7128 0.00027900 -0.00003310
1.7228 0.00021000 -0.00004370
1.7328 0.00015710 -0.00005770
1.7428 0.00011700 -0.00007580
1.7528 0.00008670 -0.00009920
1.7628 0.00006390 -0.00012930
1.7728 0.00004690 -0.00016770
1.7828 0.00003430 -0.00021700
1.7928 0.00002500 -0.00027900
1.8028 0.00001804 -0.00035800
1.8128 0.00001299 -0.00045700
1.8228 0.00000931 -0.00058100
1.8328 0.00000664 -0.00073700
1.8428 0.00000471 -0.00093000
1.8528 0.00000333 -0.00117000
1.8628 0.00000234 -0.00146600
1.8728 0.00000164 -0.00183100
1.8828 0.00000114 -0.00228000
1.8928 0.00000079 -0.00282000
1.9028 0.00000055 -0.00349000
1.9128 0.00000037 -0.00429000
1.9228 0.00000026 -0.00525000
1.9328 0.00000017 -0.00643000
1.9428 0.00000012 -0.00783000
1.9528 0.00000008 -0.00950000
1.9628 0.00000005 -0.01149000
1.9728 0.00000004 -0.01386000
1.9828 0.00000002 -0.01665000
1.9928 0.00000002 -0.01995000
2.0028 0.00000001 -0.02380000
2.0128 0.00000001 -0.02840000
2.0228 0.00000000 -0.03370000
2.0328 0.00000000 -0.03980000
2.0428 0.00000000 -0.04700000
2.0528 0.00000000 -0.05530000
2.0628 0.00000000 -0.06490000
2.0728 0.00000000 -0.07580000
2.0828 0.00000000 -0.08840000
2.0928 0.00000000 -0.10280000
2.1028 0.00000000 -0.11930000
2.1128 0.00000000 -0.13800000
2.1228 0.00000000 -0.15920000
2.1328 0.00000000 -0.18320000
2.1428 0.00000000 -0.21000000
2.1528 0.00000000 -0.24100000
2.1628 0.00000000 -0.27500000
2.1728 0.00000000 -0.31400000
2.1828 0.00000000 -0.35600000
2.1928 0.00000000 -0.40400000
2.2028 0.00000000 -0.45700000
2.2128 0.00000000 -0.51600000
2.2228 0.00000000 -0.58200000
2.2328 0.00000000 -0.65400000
2.2428 0.00000000 -0.73300000
2.2528 0.00000000 -0.82100000
2.2628 0.00000000 -0.91700000
2.2728 0.00000000 -1.02100000
2.2828 0.00000000 -1.13500000
2.2928 0.00000000 -1.25900000
2.3028 0.00000000 -1.39300000
2.3128 0.00000000 -1.53900000
2.3228 0.00000000 -1.69600000
2.3328 0.00000000 -1.86500000
2.3428 0.00000000 -2.04000000
2.3528 0.00000000 -2.24000000
2.3628 0.00000000 -2.44000000
2.3728 0.00000000 -2.66000000
2.3828 0.00000000 -2.90000000
2.3928 0.00000000 -3.14000000
2.4028 0.00000000 -3.40000000
2.4128 0.00000000 -3.67000000
2.4228 0.00000000 -3.95000000
2.4328 0.00000000 -4.24000000
2.4428 0.00000000 -4.55000000
2.4528 0.00000000 -4.86000000
2.4628 0.00000000 -5.18000000
2.4728 0.00000000 -5.50000000
2.4828 0.00000000 -5.83000000
2.4928 0.00000000 -6.17000000
2.5028 0.00000000 -6.51000000
2.5128 0.00000000 -6.85000000
2.5228 0.00000000 -7.18000000
2.5328 0.00000000 -7.51000000
2.5428 0.00000000 -7.83000000
2.5528 0.00000000 -8.15000000
2.5628 0.00000000 -8.47000000
2.5728 0.00000000 -8.75000000
2.5828 0.00000000 -9.04000000
2.5928 0.00000000 -9.31000000
2.6028 0.00000000 -9.55000000
2.6128 0.00000000 -9.79000000
2.6228 0.00000000 -10.01000000
2.6328 0.00000000 -10.19000000
2.6428 0.00000000 -10.37000000
2.6528 0.00000000 -10.51000000
2.6628 0.00000000 -10.65000000
2.6728 0.00000000 -10.75000000
2.6828 0.00000000 -10.83000000
2.6928 0.00000000 -10.89000000
2.7028 0.00000000 -10.93000000
2.7128 0.00000000 -10.96000000
2.7228 0.00000000 -10.97000000
2.7328 0.00000000 -10.96000000
2.7428 0.00000000 -10.94000000
2.7528 0.00000000 -10.90000000
2.7628 0.00000000 -10.86000000
2.7728 0.00000000 -10.81000000
2.7828 0.00000000 -10.75000000
2.7928 0.00000000 -10.68000000
2.8028 0.00000000 -10.62000000
2.8128 0.00000000 -10.56000000
2.8228 0.00000000 -10.49000000
2.8328 0.00000000 -10.43000000
2.8428 0.00000000 -10.38000000
2.8528 0.00000000 -10.32000000
2.8628 0.00000000 -10.28000000
2.8728 0.00000000 -10.24000000
2.8828 0.00000000 -10.22000000
2.8928 0.00000000 -10.19000000
2.9028 0.00000000 -10.17000000
2.9128 0.00000000 -10.16000000
2.9228 0.00000000 -10.16000000
2.9328 0.00000000 -10.15000000
2.9428 0.00000000 -10.15000000
2.9528 0.00000000 -10.15000000
2.9628 0.00000000 -10.15000000
2.9728 0.00000000 -10.15000000
2.9828 0.00000000 -10.15000000
2.9928 0.00000000 -10.13000000
3.0028 0.00000000 -10.11000000
3.0128 0.00000000 -10.07000000
3.0228 0.00000000 -10.03000000
3.0328 0.00000000 -9.97000000
3.0428 0.00000000 -9.89000000
3.0528 0.00000000 -9.79000000
3.0628 0.00000000 -9.69000000
3.0728 0.00000000 -9.55000000
3.0828 0.00000000 -9.39000000
3.0928 0.00000000 -9.23000000
3.1028 0.00000000 -9.03000000
3.1128 0.00000000 -8.81000000
3.1228 0.00000000 -8.59000000
3.1328 0.00000000 -8.33000000
3.1428 0.00000000 -8.07000000
3.1528 0.00000000 -7.78000000
3.1628 0.00000000 -7.48000000
3.1728 0.00000000 -7.17000000
3.1828 0.00000000 -6.85000000
3.1928 0.00000000 -6.52000000
3.2028 0.00000000 -6.18000000
3.2128 0.00000000 -5.84000000
3.2228 0.00000000 -5.50000000
3.2328 0.00000000 -5.16000000
3.2428 0.00000000 -4.83000000
3.2528 0.00000000 -4.49000000
3.2628 0.00000000 -4.17000000
3.2728 0.00000000 -3.85000000
3.2828 0.00000000 -3.54000000
3.2928 0.00000000 -3.25000000
3.3028 0.00000000 -2.97000000
3.3128 0.00000000 -2.70000000
3.3228 0.00000000 -2.44000000
3.3328 0.00000000 -2.20000000
3.3428 0.00000000 -1.98000000
3.3528 0.00000000 -1.77100000
3.3628 0.00000000 -1.57800000
3.3728 0.00000000 -1.39900000
3.3828 0.00000000 -1.23600000
3.3928 0.00000000 -1.08700000
3.4028 0.00000000 -0.95300000
3.4128 0.00000000 -0.83100000
3.4228 0.00000000 -0.72100000
3.4328 0.00000000 -0.62300000
3.4428 0.00000000 -0.53600000
3.4528 0.00000000 -0.46000000
3.4628 0.00000000 -0.39200000
3.4728 0.00000000 -0.33300000
3.4828 0.00000000 -0.28200000
3.4928 0.00000000 -0.23700000
3.5028 0.00000000 -0.19880000
3.5128 0.00000000 -0.16580000
3.5228 0.00000000 -0.13770000
3.5328 0.00000000 -0.11390000
3.5428 0.00000000 -0.09370000
3.5528 0.00000000 -0.07680000
3.5628 0.00000000 -0.06270000
3.5728 0.00000000 -0.05090000
3.5828 0.00000000 -0.04110000
3.5928 0.00000000 -0.03310000
3.6028 0.00000000 -0.02650000
3.6128 0.00000000 -0.02110000
3.6228 0.00000000 -0.01675000
3.6328 0.00000000 -0.01323000
3.6428 0.00000000 -0.01039000
3.6528 0.00000000 -0.00813000
3.6628 0.00000000 -0.00634000
3.6728 0.00000000 -0.00491000
3.6828 0.00000000 -0.00379000
3.6928 0.00000000 -0.00291000
3.7028 0.00000000 -0.00222000
3.7128 0.00000000 -0.00169200
3.7228 0.00000000 -0.00128100
3.7328 0.00000000 -0.00096500
3.7428 0.00000000 -0.00072400
3.7528 0.00000000 -0.00054100
3.7628 0.00000000 -0.00040200
3.7728 0.00000000 -0.00029700
3.7828 0.00000000 -0.00021800
3.7928 0.00000000 -0.00016010
3.8028 0.00000000 -0.00011670


==> 3pdos_tot-ht-fm-e.dat <==
   x      y1     y2
-6.08 0.000E+00 -0
-6.07 0.000E+00 -0
-6.06 0.000E+00 -0
-6.05 0.000E+00 -0
-6.04 0.000E+00 -0
-6.03 0.000E+00 -0
-6.02 0.000E+00 -0
-6.01 0.240E-12 -0
-6 0.138E-11 -0
-5.99 0.327E-11 -0
-5.98 0.643E-11 -0
-5.97 0.113E-10 -0
-5.96 0.197E-10 -0
-5.95 0.329E-10 -0
-5.94 0.553E-10 -0
-5.93 0.911E-10 -0
-5.92 0.148E-09 -0
-5.91 0.238E-09 -0
-5.9 0.380E-09 -0
-5.89 0.603E-09 -0
-5.88 0.951E-09 -0
-5.87 0.149E-08 -0
-5.86 0.233E-08 -0
-5.85 0.362E-08 -0
-5.84 0.560E-08 -0
-5.83 0.861E-08 -0
-5.82 0.132E-07 -0
-5.81 0.201E-07 -0
-5.8 0.305E-07 -0
-5.79 0.460E-07 -0
-5.78 0.690E-07 -0
-5.77 0.103E-06 -0
-5.76 0.153E-06 -0
-5.75 0.227E-06 -0
-5.74 0.334E-06 -0
-5.73 0.490E-06 -0
-5.72 0.715E-06 -0
-5.71 0.104E-05 -0
-5.7 0.150E-05 -0
-5.69 0.216E-05 -0
-5.68 0.309E-05 -0
-5.67 0.439E-05 -8.37e-13
-5.66 0.623E-05 -3.18e-12
-5.65 0.878E-05 -6.02e-12
-5.64 0.123E-04 -1.11e-11
-5.63 0.172E-04 -1.92e-11
-5.62 0.239E-04 -3.23e-11
-5.61 0.331E-04 -5.34e-11
-5.6 0.456E-04 -8.74e-11
-5.59 0.625E-04 -1.42e-10
-5.58 0.853E-04 -2.29e-10
-5.57 0.116E-03 -3.66e-10
-5.56 0.156E-03 -5.82e-10
-5.55 0.210E-03 -9.2e-10
-5.54 0.281E-03 -1.45e-09
-5.53 0.375E-03 -2.26e-09
-5.52 0.497E-03 -3.52e-09
-5.51 0.655E-03 -5.45e-09
-5.5 0.860E-03 -8.39e-09
-5.49 0.112E-02 -1.29e-08
-5.48 0.146E-02 -1.96e-08
-5.47 0.189E-02 -2.98e-08
-5.46 0.244E-02 -4.5e-08
-5.45 0.313E-02 -6.76e-08
-5.44 0.399E-02 -1.01e-07
-5.43 0.507E-02 -1.51e-07
-5.42 0.641E-02 -2.23e-07
-5.41 0.807E-02 -3.29e-07
-5.4 0.101E-01 -4.82e-07
-5.39 0.126E-01 -7.04e-07
-5.38 0.156E-01 -1.02e-06
-5.37 0.193E-01 -1.48e-06
-5.36 0.238E-01 -2.13e-06
-5.35 0.291E-01 -3.05e-06
-5.34 0.354E-01 -4.34e-06
-5.33 0.429E-01 -6.16e-06
-5.32 0.518E-01 -8.69e-06
-5.31 0.623E-01 -1.22e-05
-5.3 0.745E-01 -1.71e-05
-5.29 0.887E-01 -2.37e-05
-5.28 0.105E+00 -3.28e-05
-5.27 0.124E+00 -4.52e-05
-5.26 0.146E+00 -6.2e-05
-5.25 0.170E+00 -8.46e-05
-5.24 0.198E+00 -0.000115
-5.23 0.229E+00 -0.000155
-5.22 0.265E+00 -0.000209
-5.21 0.304E+00 -0.000279
-5.2 0.347E+00 -0.000372
-5.19 0.395E+00 -0.000493
-5.18 0.448E+00 -0.000651
-5.17 0.506E+00 -0.000855
-5.16 0.568E+00 -0.00112
-5.15 0.636E+00 -0.00145
-5.14 0.708E+00 -0.00188
-5.13 0.785E+00 -0.00242
-5.12 0.867E+00 -0.00311
-5.11 0.954E+00 -0.00397
-5.1 0.105E+01 -0.00504
-5.09 0.114E+01 -0.00637
-5.08 0.124E+01 -0.00801
-5.07 0.134E+01 -0.01
-5.06 0.145E+01 -0.0125
-5.05 0.156E+01 -0.0155
-5.04 0.167E+01 -0.0192
-5.03 0.178E+01 -0.0236
-5.02 0.189E+01 -0.0288
-5.01 0.200E+01 -0.0351
-5 0.211E+01 -0.0425
-4.99 0.223E+01 -0.0513
-4.98 0.234E+01 -0.0616
-4.97 0.244E+01 -0.0737
-4.96 0.255E+01 -0.0877
-4.95 0.266E+01 -0.104
-4.94 0.276E+01 -0.122
-4.93 0.286E+01 -0.144
-4.92 0.295E+01 -0.168
-4.91 0.305E+01 -0.195
-4.9 0.314E+01 -0.226
-4.89 0.323E+01 -0.261
-4.88 0.331E+01 -0.299
-4.87 0.339E+01 -0.342
-4.86 0.348E+01 -0.389
-4.85 0.356E+01 -0.441
-4.84 0.364E+01 -0.497
-4.83 0.371E+01 -0.558
-4.82 0.379E+01 -0.624
-4.81 0.387E+01 -0.695
-4.8 0.394E+01 -0.77
-4.79 0.402E+01 -0.851
-4.78 0.410E+01 -0.935
-4.77 0.417E+01 -1.02
-4.76 0.425E+01 -1.12
-4.75 0.432E+01 -1.21
-4.74 0.440E+01 -1.31
-4.73 0.447E+01 -1.41
-4.72 0.454E+01 -1.52
-4.71 0.462E+01 -1.62
-4.7 0.468E+01 -1.73
-4.69 0.475E+01 -1.84
-4.68 0.481E+01 -1.94
-4.67 0.487E+01 -2.05
-4.66 0.493E+01 -2.15
-4.65 0.498E+01 -2.26
-4.64 0.503E+01 -2.36
-4.63 0.507E+01 -2.45
-4.62 0.511E+01 -2.55
-4.61 0.514E+01 -2.64
-4.6 0.516E+01 -2.73
-4.59 0.518E+01 -2.81
-4.58 0.520E+01 -2.89
-4.57 0.521E+01 -2.97
-4.56 0.521E+01 -3.04
-4.55 0.521E+01 -3.11
-4.54 0.521E+01 -3.18
-4.53 0.520E+01 -3.25
-4.52 0.519E+01 -3.31
-4.51 0.518E+01 -3.37
-4.5 0.518E+01 -3.44
-4.49 0.517E+01 -3.5
-4.48 0.517E+01 -3.56
-4.47 0.517E+01 -3.62
-4.46 0.517E+01 -3.68
-4.45 0.518E+01 -3.74
-4.44 0.520E+01 -3.81
-4.43 0.523E+01 -3.87
-4.42 0.527E+01 -3.94
-4.41 0.532E+01 -4.01
-4.4 0.538E+01 -4.08
-4.39 0.546E+01 -4.15
-4.38 0.554E+01 -4.23
-4.37 0.564E+01 -4.3
-4.36 0.575E+01 -4.38
-4.35 0.587E+01 -4.45
-4.34 0.601E+01 -4.53
-4.33 0.616E+01 -4.61
-4.32 0.632E+01 -4.68
-4.31 0.648E+01 -4.76
-4.3 0.666E+01 -4.83
-4.29 0.685E+01 -4.9
-4.28 0.704E+01 -4.97
-4.27 0.723E+01 -5.04
-4.26 0.743E+01 -5.1
-4.25 0.763E+01 -5.16
-4.24 0.783E+01 -5.22
-4.23 0.803E+01 -5.27
-4.22 0.823E+01 -5.32
-4.21 0.842E+01 -5.37
-4.2 0.860E+01 -5.42
-4.19 0.878E+01 -5.46
-4.18 0.895E+01 -5.5
-4.17 0.911E+01 -5.54
-4.16 0.926E+01 -5.58
-4.15 0.940E+01 -5.61
-4.14 0.953E+01 -5.65
-4.13 0.964E+01 -5.69
-4.12 0.975E+01 -5.73
-4.11 0.985E+01 -5.78
-4.1 0.993E+01 -5.82
-4.09 0.100E+02 -5.87
-4.08 0.101E+02 -5.92
-4.07 0.101E+02 -5.98
-4.06 0.102E+02 -6.04
-4.05 0.102E+02 -6.11
-4.04 0.103E+02 -6.18
-4.03 0.103E+02 -6.26
-4.02 0.104E+02 -6.35
-4.01 0.104E+02 -6.43
-4 0.104E+02 -6.53
-3.99 0.105E+02 -6.62
-3.98 0.105E+02 -6.72
-3.97 0.106E+02 -6.83
-3.96 0.106E+02 -6.93
-3.95 0.107E+02 -7.04
-3.94 0.107E+02 -7.15
-3.93 0.108E+02 -7.25
-3.92 0.108E+02 -7.36
-3.91 0.109E+02 -7.46
-3.9 0.109E+02 -7.57
-3.89 0.110E+02 -7.66
-3.88 0.111E+02 -7.76
-3.87 0.112E+02 -7.84
-3.86 0.112E+02 -7.92
-3.85 0.113E+02 -8
-3.84 0.114E+02 -8.07
-3.83 0.114E+02 -8.13
-3.82 0.115E+02 -8.18
-3.81 0.116E+02 -8.22
-3.8 0.116E+02 -8.26
-3.79 0.117E+02 -8.29
-3.78 0.117E+02 -8.31
-3.77 0.118E+02 -8.32
-3.76 0.118E+02 -8.32
-3.75 0.118E+02 -8.32
-3.74 0.118E+02 -8.31
-3.73 0.119E+02 -8.3
-3.72 0.119E+02 -8.28
-3.71 0.119E+02 -8.26
-3.7 0.119E+02 -8.23
-3.69 0.119E+02 -8.2
-3.68 0.119E+02 -8.17
-3.67 0.119E+02 -8.14
-3.66 0.119E+02 -8.11
-3.65 0.118E+02 -8.07
-3.64 0.118E+02 -8.04
-3.63 0.118E+02 -8.01
-3.62 0.118E+02 -7.98
-3.61 0.118E+02 -7.96
-3.6 0.118E+02 -7.94
-3.59 0.118E+02 -7.92
-3.58 0.118E+02 -7.9
-3.57 0.118E+02 -7.89
-3.56 0.118E+02 -7.88
-3.55 0.118E+02 -7.88
-3.54 0.118E+02 -7.88
-3.53 0.118E+02 -7.88
-3.52 0.118E+02 -7.89
-3.51 0.119E+02 -7.9
-3.5 0.119E+02 -7.91
-3.49 0.120E+02 -7.93
-3.48 0.120E+02 -7.95
-3.47 0.120E+02 -7.97
-3.46 0.121E+02 -8
-3.45 0.121E+02 -8.02
-3.44 0.122E+02 -8.05
-3.43 0.122E+02 -8.07
-3.42 0.123E+02 -8.1
-3.41 0.123E+02 -8.12
-3.4 0.124E+02 -8.15
-3.39 0.124E+02 -8.17
-3.38 0.124E+02 -8.19
-3.37 0.125E+02 -8.21
-3.36 0.125E+02 -8.23
-3.35 0.125E+02 -8.24
-3.34 0.125E+02 -8.25
-3.33 0.125E+02 -8.26
-3.32 0.125E+02 -8.27
-3.31 0.125E+02 -8.27
-3.3 0.125E+02 -8.28
-3.29 0.124E+02 -8.28
-3.28 0.124E+02 -8.27
-3.27 0.124E+02 -8.27
-3.26 0.123E+02 -8.26
-3.25 0.123E+02 -8.25
-3.24 0.122E+02 -8.24
-3.23 0.122E+02 -8.23
-3.22 0.122E+02 -8.21
-3.21 0.121E+02 -8.2
-3.2 0.121E+02 -8.18
-3.19 0.120E+02 -8.16
-3.18 0.120E+02 -8.14
-3.17 0.119E+02 -8.12
-3.16 0.119E+02 -8.1
-3.15 0.119E+02 -8.08
-3.14 0.118E+02 -8.05
-3.13 0.118E+02 -8.02
-3.12 0.118E+02 -8
-3.11 0.117E+02 -7.97
-3.1 0.117E+02 -7.94
-3.09 0.117E+02 -7.91
-3.08 0.117E+02 -7.88
-3.07 0.116E+02 -7.85
-3.06 0.116E+02 -7.82
-3.05 0.116E+02 -7.78
-3.04 0.116E+02 -7.75
-3.03 0.115E+02 -7.72
-3.02 0.115E+02 -7.7
-3.01 0.115E+02 -7.67
-3 0.114E+02 -7.64
-2.99 0.114E+02 -7.62
-2.98 0.114E+02 -7.59
-2.97 0.114E+02 -7.57
-2.96 0.114E+02 -7.55
-2.95 0.114E+02 -7.53
-2.94 0.113E+02 -7.52
-2.93 0.113E+02 -7.5
-2.92 0.113E+02 -7.49
-2.91 0.114E+02 -7.49
-2.9 0.114E+02 -7.48
-2.89 0.114E+02 -7.48
-2.88 0.114E+02 -7.47
-2.87 0.115E+02 -7.48
-2.86 0.116E+02 -7.48
-2.85 0.116E+02 -7.49
-2.84 0.117E+02 -7.5
-2.83 0.118E+02 -7.51
-2.82 0.119E+02 -7.52
-2.81 0.120E+02 -7.54
-2.8 0.121E+02 -7.56
-2.79 0.122E+02 -7.59
-2.78 0.123E+02 -7.62
-2.77 0.124E+02 -7.65
-2.76 0.125E+02 -7.68
-2.75 0.127E+02 -7.72
-2.74 0.128E+02 -7.77
-2.73 0.129E+02 -7.82
-2.72 0.130E+02 -7.87
-2.71 0.132E+02 -7.93
-2.7 0.133E+02 -7.99
-2.69 0.134E+02 -8.05
-2.68 0.135E+02 -8.12
-2.67 0.136E+02 -8.2
-2.66 0.137E+02 -8.28
-2.65 0.137E+02 -8.36
-2.64 0.138E+02 -8.45
-2.63 0.139E+02 -8.53
-2.62 0.139E+02 -8.63
-2.61 0.140E+02 -8.72
-2.6 0.140E+02 -8.82
-2.59 0.141E+02 -8.92
-2.58 0.141E+02 -9.02
-2.57 0.141E+02 -9.12
-2.56 0.141E+02 -9.22
-2.55 0.141E+02 -9.32
-2.54 0.141E+02 -9.42
-2.53 0.141E+02 -9.52
-2.52 0.141E+02 -9.62
-2.51 0.141E+02 -9.72
-2.5 0.140E+02 -9.82
-2.49 0.140E+02 -9.92
-2.48 0.139E+02 -10
-2.47 0.139E+02 -10.1
-2.46 0.138E+02 -10.2
-2.45 0.138E+02 -10.3
-2.44 0.137E+02 -10.4
-2.43 0.136E+02 -10.5
-2.42 0.136E+02 -10.5
-2.41 0.135E+02 -10.6
-2.4 0.134E+02 -10.7
-2.39 0.133E+02 -10.8
-2.38 0.132E+02 -10.8
-2.37 0.132E+02 -10.9
-2.36 0.131E+02 -11
-2.35 0.130E+02 -11.1
-2.34 0.129E+02 -11.1
-2.33 0.128E+02 -11.2
-2.32 0.127E+02 -11.3
-2.31 0.126E+02 -11.3
-2.3 0.125E+02 -11.4
-2.29 0.124E+02 -11.5
-2.28 0.123E+02 -11.5
-2.27 0.123E+02 -11.6
-2.26 0.122E+02 -11.6
-2.25 0.121E+02 -11.7
-2.24 0.121E+02 -11.7
-2.23 0.120E+02 -11.8
-2.22 0.119E+02 -11.8
-2.21 0.119E+02 -11.8
-2.2 0.119E+02 -11.8
-2.19 0.118E+02 -11.9
-2.18 0.118E+02 -11.9
-2.17 0.118E+02 -11.9
-2.16 0.118E+02 -11.9
-2.15 0.118E+02 -11.9
-2.14 0.118E+02 -11.9
-2.13 0.118E+02 -11.9
-2.12 0.118E+02 -11.9
-2.11 0.118E+02 -11.9
-2.1 0.118E+02 -11.9
-2.09 0.118E+02 -11.9
-2.08 0.118E+02 -11.9
-2.07 0.119E+02 -11.9
-2.06 0.119E+02 -11.9
-2.05 0.119E+02 -11.9
-2.04 0.119E+02 -11.9
-2.03 0.119E+02 -11.9
-2.02 0.120E+02 -11.9
-2.01 0.120E+02 -11.9
-2 0.120E+02 -11.9
-1.99 0.120E+02 -11.9
-1.98 0.120E+02 -11.9
-1.97 0.120E+02 -11.9
-1.96 0.120E+02 -11.9
-1.95 0.120E+02 -11.9
-1.94 0.119E+02 -11.9
-1.93 0.119E+02 -12
-1.92 0.119E+02 -12
-1.91 0.118E+02 -12
-1.9 0.118E+02 -12
-1.89 0.118E+02 -12
-1.88 0.117E+02 -12
-1.87 0.117E+02 -12
-1.86 0.116E+02 -12.1
-1.85 0.115E+02 -12.1
-1.84 0.115E+02 -12.1
-1.83 0.114E+02 -12.1
-1.82 0.114E+02 -12.1
-1.81 0.113E+02 -12.1
-1.8 0.112E+02 -12.1
-1.79 0.112E+02 -12.1
-1.78 0.111E+02 -12.2
-1.77 0.111E+02 -12.2
-1.76 0.110E+02 -12.2
-1.75 0.110E+02 -12.2
-1.74 0.109E+02 -12.1
-1.73 0.109E+02 -12.1
-1.72 0.109E+02 -12.1
-1.71 0.108E+02 -12.1
-1.7 0.108E+02 -12.1
-1.69 0.108E+02 -12.1
-1.68 0.108E+02 -12.1
-1.67 0.108E+02 -12.1
-1.66 0.108E+02 -12.1
-1.65 0.108E+02 -12.1
-1.64 0.108E+02 -12.1
-1.63 0.108E+02 -12.1
-1.62 0.108E+02 -12.1
-1.61 0.108E+02 -12.1
-1.6 0.108E+02 -12.1
-1.59 0.109E+02 -12.1
-1.58 0.109E+02 -12.1
-1.57 0.109E+02 -12.1
-1.56 0.109E+02 -12.1
-1.55 0.109E+02 -12.1
-1.54 0.109E+02 -12.1
-1.53 0.109E+02 -12.1
-1.52 0.110E+02 -12.1
-1.51 0.110E+02 -12.1
-1.5 0.110E+02 -12.1
-1.49 0.110E+02 -12.1
-1.48 0.110E+02 -12.1
-1.47 0.111E+02 -12.1
-1.46 0.111E+02 -12.1
-1.45 0.111E+02 -12.1
-1.44 0.112E+02 -12.1
-1.43 0.112E+02 -12.1
-1.42 0.113E+02 -12.1
-1.41 0.113E+02 -12.1
-1.4 0.114E+02 -12.1
-1.39 0.115E+02 -12.1
-1.38 0.116E+02 -12.1
-1.37 0.116E+02 -12
-1.36 0.117E+02 -12
-1.35 0.118E+02 -12
-1.34 0.119E+02 -12
-1.33 0.120E+02 -11.9
-1.32 0.121E+02 -11.9
-1.31 0.122E+02 -11.8
-1.3 0.123E+02 -11.8
-1.29 0.124E+02 -11.8
-1.28 0.125E+02 -11.7
-1.27 0.126E+02 -11.7
-1.26 0.127E+02 -11.7
-1.25 0.128E+02 -11.6
-1.24 0.128E+02 -11.6
-1.23 0.129E+02 -11.6
-1.22 0.129E+02 -11.5
-1.21 0.130E+02 -11.5
-1.2 0.130E+02 -11.5
-1.19 0.130E+02 -11.4
-1.18 0.130E+02 -11.4
-1.17 0.130E+02 -11.4
-1.16 0.129E+02 -11.3
-1.15 0.129E+02 -11.3
-1.14 0.128E+02 -11.3
-1.13 0.127E+02 -11.2
-1.12 0.127E+02 -11.2
-1.11 0.126E+02 -11.1
-1.1 0.125E+02 -11.1
-1.09 0.124E+02 -11
-1.08 0.123E+02 -10.9
-1.07 0.122E+02 -10.8
-1.06 0.121E+02 -10.7
-1.05 0.120E+02 -10.6
-1.04 0.119E+02 -10.5
-1.03 0.118E+02 -10.4
-1.02 0.117E+02 -10.3
-1.01 0.116E+02 -10.2
-1 0.115E+02 -10
-0.99 0.114E+02 -9.88
-0.98 0.113E+02 -9.73
-0.97 0.113E+02 -9.57
-0.96 0.112E+02 -9.41
-0.95 0.111E+02 -9.24
-0.94 0.111E+02 -9.07
-0.93 0.110E+02 -8.9
-0.92 0.109E+02 -8.72
-0.91 0.109E+02 -8.55
-0.9 0.108E+02 -8.38
-0.89 0.108E+02 -8.2
-0.88 0.107E+02 -8.04
-0.87 0.106E+02 -7.87
-0.86 0.106E+02 -7.71
-0.85 0.105E+02 -7.55
-0.84 0.104E+02 -7.4
-0.83 0.103E+02 -7.25
-0.82 0.102E+02 -7.1
-0.81 0.101E+02 -6.96
-0.8 0.100E+02 -6.82
-0.79 0.989E+01 -6.69
-0.78 0.976E+01 -6.56
-0.77 0.963E+01 -6.43
-0.76 0.949E+01 -6.3
-0.75 0.935E+01 -6.17
-0.74 0.920E+01 -6.05
-0.73 0.905E+01 -5.92
-0.72 0.890E+01 -5.79
-0.71 0.875E+01 -5.66
-0.7 0.860E+01 -5.53
-0.69 0.845E+01 -5.39
-0.68 0.830E+01 -5.25
-0.67 0.815E+01 -5.11
-0.66 0.801E+01 -4.96
-0.65 0.788E+01 -4.81
-0.64 0.774E+01 -4.65
-0.63 0.762E+01 -4.49
-0.62 0.749E+01 -4.32
-0.61 0.738E+01 -4.15
-0.6 0.726E+01 -3.98
-0.59 0.715E+01 -3.8
-0.58 0.705E+01 -3.62
-0.57 0.695E+01 -3.44
-0.56 0.684E+01 -3.26
-0.55 0.674E+01 -3.07
-0.54 0.664E+01 -2.89
-0.53 0.654E+01 -2.71
-0.52 0.644E+01 -2.54
-0.51 0.633E+01 -2.36
-0.5 0.622E+01 -2.19
-0.49 0.611E+01 -2.03
-0.48 0.599E+01 -1.87
-0.47 0.586E+01 -1.71
-0.46 0.573E+01 -1.57
-0.45 0.559E+01 -1.43
-0.44 0.544E+01 -1.3
-0.43 0.529E+01 -1.17
-0.42 0.513E+01 -1.05
-0.41 0.496E+01 -0.945
-0.4 0.479E+01 -0.844
-0.39 0.461E+01 -0.751
-0.38 0.443E+01 -0.665
-0.37 0.424E+01 -0.586
-0.36 0.405E+01 -0.515
-0.35 0.386E+01 -0.451
-0.34 0.367E+01 -0.393
-0.33 0.347E+01 -0.341
-0.32 0.328E+01 -0.294
-0.31 0.308E+01 -0.253
-0.3 0.289E+01 -0.217
-0.29 0.271E+01 -0.185
-0.28 0.252E+01 -0.157
-0.27 0.234E+01 -0.133
-0.26 0.217E+01 -0.112
-0.25 0.200E+01 -0.094
-0.24 0.184E+01 -0.0785
-0.23 0.169E+01 -0.0653
-0.22 0.155E+01 -0.054
-0.21 0.141E+01 -0.0445
-0.2 0.128E+01 -0.0366
-0.19 0.115E+01 -0.0299
-0.18 0.104E+01 -0.0243
-0.17 0.934E+00 -0.0197
-0.16 0.836E+00 -0.0159
-0.15 0.745E+00 -0.0128
-0.14 0.662E+00 -0.0102
-0.13 0.586E+00 -0.00814
-0.12 0.518E+00 -0.00646
-0.11 0.455E+00 -0.0051
-0.1 0.400E+00 -0.00401
-0.09 0.350E+00 -0.00314
-0.08 0.306E+00 -0.00244
-0.07 0.268E+00 -0.0019
-0.06 0.234E+00 -0.00147
-0.05 0.206E+00 -0.00113
-0.04 0.182E+00 -0.000863
-0.03 0.163E+00 -0.000658
-0.02 0.147E+00 -0.0005
-0.01 0.136E+00 -0.000378
0 0.130E+00 -0.000284
0.01 0.127E+00 -0.000213
0.02 0.129E+00 -0.000159
0.03 0.135E+00 -0.000118
0.04 0.145E+00 -8.71e-05
0.05 0.161E+00 -6.41e-05
0.06 0.182E+00 -4.7e-05
0.07 0.208E+00 -3.43e-05
0.08 0.241E+00 -2.49e-05
0.09 0.280E+00 -1.8e-05
0.1 0.327E+00 -1.3e-05
0.11 0.382E+00 -9.29e-06
0.12 0.446E+00 -6.62e-06
0.13 0.519E+00 -4.7e-06
0.14 0.602E+00 -3.33e-06
0.15 0.697E+00 -2.34e-06
0.16 0.803E+00 -1.64e-06
0.17 0.921E+00 -1.14e-06
0.18 0.105E+01 -7.94e-07
0.19 0.120E+01 -5.49e-07
0.2 0.136E+01 -3.78e-07
0.21 0.153E+01 -2.59e-07
0.22 0.172E+01 -1.76e-07
0.23 0.192E+01 -1.2e-07
0.24 0.214E+01 -8.08e-08
0.25 0.237E+01 -5.43e-08
0.26 0.261E+01 -3.64e-08
0.27 0.287E+01 -2.42e-08
0.28 0.314E+01 -1.61e-08
0.29 0.342E+01 -1.06e-08
0.3 0.371E+01 -6.96e-09
0.31 0.400E+01 -4.55e-09
0.32 0.430E+01 -2.96e-09
0.33 0.461E+01 -1.92e-09
0.34 0.492E+01 -1.24e-09
0.35 0.522E+01 -7.92e-10
0.36 0.553E+01 -5.06e-10
0.37 0.583E+01 -3.2e-10
0.38 0.612E+01 -2.01e-10
0.39 0.640E+01 -1.26e-10
0.4 0.668E+01 -7.73e-11
0.41 0.694E+01 -4.61e-11
0.42 0.718E+01 -2.88e-11
0.43 0.741E+01 -1.71e-11
0.44 0.763E+01 -1.04e-11
0.45 0.783E+01 -6.11e-12
0.46 0.801E+01 -3.59e-12
0.47 0.817E+01 -2.02e-12
0.48 0.832E+01 -1.07e-12
0.49 0.845E+01 -5.25e-13
0.5 0.856E+01 -6.69e-14
0.51 0.866E+01 -0
0.52 0.874E+01 -0
0.53 0.881E+01 -0
0.54 0.887E+01 -0
0.55 0.892E+01 -0
0.56 0.896E+01 -0
0.57 0.900E+01 -0
0.58 0.904E+01 -0
0.59 0.907E+01 -0
0.6 0.911E+01 -0
0.61 0.914E+01 -0
0.62 0.918E+01 -0
0.63 0.923E+01 -0
0.64 0.928E+01 -0
0.65 0.934E+01 -0
0.66 0.941E+01 -0
0.67 0.948E+01 -0
0.68 0.957E+01 -0
0.69 0.966E+01 -0
0.7 0.976E+01 -0
0.71 0.987E+01 -0
0.72 0.998E+01 -0
0.73 0.101E+02 -0
0.74 0.102E+02 -0
0.75 0.103E+02 -0
0.76 0.105E+02 -0
0.77 0.106E+02 -0
0.78 0.107E+02 -0
0.79 0.108E+02 -0
0.8 0.109E+02 -0
0.81 0.110E+02 -0
0.82 0.111E+02 -0
0.83 0.112E+02 -0
0.84 0.112E+02 -0
0.85 0.112E+02 -0
0.86 0.113E+02 -0
0.87 0.112E+02 -0
0.88 0.112E+02 -0
0.89 0.112E+02 -0
0.9 0.111E+02 -0
0.91 0.110E+02 -0
0.92 0.108E+02 -0
0.93 0.107E+02 -0
0.94 0.105E+02 -0
0.95 0.103E+02 -0
0.96 0.101E+02 -0
0.97 0.985E+01 -0
0.98 0.959E+01 -0
0.99 0.931E+01 -0
1 0.902E+01 -0
1.01 0.872E+01 -0
1.02 0.840E+01 -0
1.03 0.807E+01 -0
1.04 0.773E+01 -0
1.05 0.739E+01 -0
1.06 0.705E+01 -0
1.07 0.670E+01 -0
1.08 0.635E+01 -0
1.09 0.600E+01 -0
1.1 0.566E+01 -0
1.11 0.532E+01 -0
1.12 0.498E+01 -0
1.13 0.466E+01 -0
1.14 0.434E+01 -9.61e-14
1.15 0.403E+01 -1.23e-12
1.16 0.373E+01 -2.4e-12
1.17 0.345E+01 -5.54e-12
1.18 0.317E+01 -1.02e-11
1.19 0.291E+01 -1.8e-11
1.2 0.266E+01 -3.1e-11
1.21 0.242E+01 -5.11e-11
1.22 0.220E+01 -8.65e-11
1.23 0.199E+01 -1.41e-10
1.24 0.179E+01 -2.27e-10
1.25 0.161E+01 -3.65e-10
1.26 0.144E+01 -5.85e-10
1.27 0.129E+01 -9.33e-10
1.28 0.114E+01 -1.48e-09
1.29 0.101E+01 -2.32e-09
1.3 0.893E+00 -3.62e-09
1.31 0.784E+00 -5.62e-09
1.32 0.686E+00 -8.68e-09
1.33 0.598E+00 -1.33e-08
1.34 0.519E+00 -2.04e-08
1.35 0.449E+00 -3.11e-08
1.36 0.386E+00 -4.71e-08
1.37 0.331E+00 -7.11e-08
1.38 0.283E+00 -1.07e-07
1.39 0.240E+00 -1.59e-07
1.4 0.204E+00 -2.37e-07
1.41 0.172E+00 -3.51e-07
1.42 0.144E+00 -5.17e-07
1.43 0.120E+00 -7.58e-07
1.44 0.100E+00 -1.11e-06
1.45 0.829E-01 -1.61e-06
1.46 0.684E-01 -2.32e-06
1.47 0.562E-01 -3.34e-06
1.48 0.459E-01 -4.79e-06
1.49 0.373E-01 -6.83e-06
1.5 0.302E-01 -9.69e-06
1.51 0.244E-01 -1.37e-05
1.52 0.196E-01 -1.93e-05
1.53 0.156E-01 -2.69e-05
1.54 0.124E-01 -3.75e-05
1.55 0.984E-02 -5.21e-05
1.56 0.775E-02 -7.19e-05
1.57 0.608E-02 -9.88e-05
1.58 0.475E-02 -0.000135
1.59 0.369E-02 -0.000184
1.6 0.285E-02 -0.000249
1.61 0.219E-02 -0.000337
1.62 0.168E-02 -0.000452
1.63 0.128E-02 -0.000605
1.64 0.973E-03 -0.000805
1.65 0.735E-03 -0.00107
1.66 0.552E-03 -0.00141
1.67 0.413E-03 -0.00185
1.68 0.308E-03 -0.00242
1.69 0.228E-03 -0.00315
1.7 0.168E-03 -0.00409
1.71 0.123E-03 -0.00528
1.72 0.902E-04 -0.00678
1.73 0.655E-04 -0.00868
1.74 0.474E-04 -0.0111
1.75 0.342E-04 -0.014
1.76 0.245E-04 -0.0177
1.77 0.175E-04 -0.0223
1.78 0.124E-04 -0.0279
1.79 0.875E-05 -0.0348
1.8 0.615E-05 -0.0432
1.81 0.430E-05 -0.0534
1.82 0.300E-05 -0.0658
1.83 0.208E-05 -0.0806
1.84 0.143E-05 -0.0984
1.85 0.983E-06 -0.12
1.86 0.671E-06 -0.145
1.87 0.456E-06 -0.175
1.88 0.308E-06 -0.21
1.89 0.208E-06 -0.251
1.9 0.139E-06 -0.299
1.91 0.927E-07 -0.355
1.92 0.615E-07 -0.419
1.93 0.406E-07 -0.493
1.94 0.267E-07 -0.578
1.95 0.174E-07 -0.675
1.96 0.113E-07 -0.784
1.97 0.734E-08 -0.908
1.98 0.473E-08 -1.05
1.99 0.303E-08 -1.2
2 0.193E-08 -1.38
2.01 0.123E-08 -1.57
2.02 0.774E-09 -1.79
2.03 0.486E-09 -2.02
2.04 0.303E-09 -2.28
2.05 0.188E-09 -2.56
2.06 0.116E-09 -2.86
2.07 0.700E-10 -3.19
2.08 0.417E-10 -3.55
2.09 0.233E-10 -3.92
2.1 0.128E-10 -4.33
2.11 0.595E-11 -4.76
2.12 0.260E-11 -5.21
2.13 0.911E-12 -5.68
2.14 0.175E-12 -6.18
2.15 0.000E+00 -6.7
2.16 0.000E+00 -7.23
2.17 0.000E+00 -7.79
2.18 0.000E+00 -8.35
2.19 0.000E+00 -8.94
2.2 0.000E+00 -9.53
2.21 0.000E+00 -10.1
2.22 0.000E+00 -10.7
2.23 0.000E+00 -11.3
2.24 0.000E+00 -11.9
2.25 0.000E+00 -12.5
2.26 0.000E+00 -13.1
2.27 0.000E+00 -13.7
2.28 0.000E+00 -14.3
2.29 0.000E+00 -14.9
2.3 0.000E+00 -15.4
2.31 0.000E+00 -16
2.32 0.000E+00 -16.5
2.33 0.000E+00 -17
2.34 0.000E+00 -17.5
2.35 0.000E+00 -18
2.36 0.000E+00 -18.4
2.37 0.000E+00 -18.8
2.38 0.000E+00 -19.2
2.39 0.000E+00 -19.6
2.4 0.000E+00 -20
2.41 0.000E+00 -20.4
2.42 0.000E+00 -20.7
2.43 0.000E+00 -21
2.44 0.000E+00 -21.3
2.45 0.000E+00 -21.6
2.46 0.000E+00 -21.9
2.47 0.000E+00 -22.2
2.48 0.000E+00 -22.4
2.49 0.000E+00 -22.7
2.5 0.000E+00 -22.9
2.51 0.000E+00 -23.1
2.52 0.000E+00 -23.4
2.53 0.000E+00 -23.6
2.54 0.000E+00 -23.8
2.55 0.000E+00 -24
2.56 0.000E+00 -24.1
2.57 0.000E+00 -24.3
2.58 0.000E+00 -24.4
2.59 0.000E+00 -24.6
2.6 0.000E+00 -24.7
2.61 0.000E+00 -24.8
2.62 0.000E+00 -24.9
2.63 0.000E+00 -25
2.64 0.000E+00 -25
2.65 0.000E+00 -25.1
2.66 0.000E+00 -25.1
2.67 0.000E+00 -25.1
2.68 0.000E+00 -25
2.69 0.000E+00 -25
2.7 0.000E+00 -24.9
2.71 0.000E+00 -24.8
2.72 0.000E+00 -24.7
2.73 0.000E+00 -24.6
2.74 0.000E+00 -24.4
2.75 0.000E+00 -24.3
2.76 0.000E+00 -24.1
2.77 0.000E+00 -23.9
2.78 0.000E+00 -23.6
2.79 0.000E+00 -23.4
2.8 0.000E+00 -23.1
2.81 0.000E+00 -22.9
2.82 0.000E+00 -22.6
2.83 0.000E+00 -22.3
2.84 0.000E+00 -21.9
2.85 0.000E+00 -21.6
2.86 0.000E+00 -21.3
2.87 0.000E+00 -20.9
2.88 0.000E+00 -20.6
2.89 0.000E+00 -20.2
2.9 0.000E+00 -19.8
2.91 0.000E+00 -19.4
2.92 0.000E+00 -19
2.93 0.000E+00 -18.6
2.94 0.000E+00 -18.2
2.95 0.000E+00 -17.8
2.96 0.000E+00 -17.3
2.97 0.000E+00 -16.9
2.98 0.000E+00 -16.4
2.99 0.000E+00 -16
3 0.000E+00 -15.5
3.01 0.000E+00 -15
3.02 0.000E+00 -14.5
3.03 0.000E+00 -14
3.04 0.000E+00 -13.5
3.05 0.000E+00 -13
3.06 0.000E+00 -12.4
3.07 0.000E+00 -11.9
3.08 0.000E+00 -11.4
3.09 0.000E+00 -10.8
3.1 0.000E+00 -10.3
3.11 0.000E+00 -9.76
3.12 0.000E+00 -9.23
3.13 0.000E+00 -8.7
3.14 0.000E+00 -8.17
3.15 0.000E+00 -7.66
3.16 0.000E+00 -7.15
3.17 0.000E+00 -6.66
3.18 0.000E+00 -6.18
3.19 0.000E+00 -5.72
3.2 0.000E+00 -5.27
3.21 0.000E+00 -4.84
3.22 0.000E+00 -4.43
3.23 0.000E+00 -4.04
3.24 0.000E+00 -3.67
3.25 0.000E+00 -3.32
3.26 0.000E+00 -3
3.27 0.000E+00 -2.69
3.28 0.000E+00 -2.41
3.29 0.000E+00 -2.15
3.3 0.000E+00 -1.91
3.31 0.000E+00 -1.69
3.32 0.000E+00 -1.49
3.33 0.000E+00 -1.3
3.34 0.000E+00 -1.14
3.35 0.000E+00 -0.99
3.36 0.000E+00 -0.858
3.37 0.000E+00 -0.74
3.38 0.000E+00 -0.636
3.39 0.000E+00 -0.544
3.4 0.000E+00 -0.463
3.41 0.000E+00 -0.393
3.42 0.000E+00 -0.332
3.43 0.000E+00 -0.279
3.44 0.000E+00 -0.233
3.45 0.000E+00 -0.194
3.46 0.000E+00 -0.161
3.47 0.000E+00 -0.133
3.48 0.000E+00 -0.109
3.49 0.000E+00 -0.0896
3.5 0.000E+00 -0.073
3.51 0.000E+00 -0.0592
3.52 0.000E+00 -0.0478
3.53 0.000E+00 -0.0384
3.54 0.000E+00 -0.0308
3.55 0.000E+00 -0.0245
3.56 0.000E+00 -0.0194
3.57 0.000E+00 -0.0153
3.58 0.000E+00 -0.012
3.59 0.000E+00 -0.00942
3.6 0.000E+00 -0.00733
3.61 0.000E+00 -0.00568
3.62 0.000E+00 -0.00438
3.63 0.000E+00 -0.00336
3.64 0.000E+00 -0.00257
3.65 0.000E+00 -0.00195
3.66 0.000E+00 -0.00148
3.67 0.000E+00 -0.00111
3.68 0.000E+00 -0.000834
3.69 0.000E+00 -0.000623
3.7 0.000E+00 -0.000462
3.71 0.000E+00 -0.000342
3.72 0.000E+00 -0.000251
3.73 0.000E+00 -0.000184
3.74 0.000E+00 -0.000134


==> dw.dat <==
 x      y
-0.5	0
-0.499	0
-0.498	0
-0.497	0
-0.496	0
-0.495	0
-0.494	0
-0.493	0
-0.492	0
-0.491	0
-0.49	0
-0.489	0
-0.488	0
-0.487	0
-0.486	0
-0.485	0
-0.484	0
-0.483	0
-0.482	0
-0.481	0
-0.48	0
-0.479	0
-0.478	0
-0.477	0
-0.476	0
-0.475	0
-0.474	0
-0.473	0
-0.472	0
-0.471	0
-0.47	0
-0.469	0
-0.46799999999999997	0
-0.46699999999999997	0
-0.46599999999999997	0
-0.46499999999999997	0
-0.46399999999999997	0
-0.463	0
-0.462	0
-0.461	0
-0.46	0
-0.459	0
-0.458	0
-0.457	0
-0.456	0
-0.455	0
-0.454	0
-0.453	0
-0.452	0
-0.451	0
-0.45	0
-0.449	0
-0.448	0
-0.447	0
-0.446	0
-0.445	0
-0.444	0
-0.443	0
-0.442	0
-0.441	0
-0.44	0
-0.439	0
-0.438	0
-0.437	0
-0.436	0
-0.435	0
-0.434	0
-0.433	0
-0.432	0
-0.431	0
-0.43	0
-0.429	0
-0.428	0
-0.427	0
-0.426	0
-0.425	0
-0.424	0
-0.423	0
-0.422	0
-0.421	0
-0.42	0
-0.419	0
-0.418	0
-0.417	0
-0.416	0
-0.415	0
-0.414	0
-0.413	0
-0.41200000000000003	0
-0.41100000000000003	0
-0.41000000000000003	0
-0.40900000000000003	0
-0.40800000000000003	0
-0.40700000000000003	0
-0.406	0
-0.405	0
-0.404	0
-0.403	0
-0.402	0
-0.401	0
-0.4	0
-0.399	0
-0.398	0
-0.397	0
-0.396	0
-0.395	0
-0.394	0
-0.393	0
-0.392	0
-0.391	0
-0.39	0
-0.389	0
-0.388	0
-0.387	0
-0.386	0
-0.385	0
-0.384	0
-0.383	0
-0.382	0
-0.381	0
-0.38	0
-0.379	0
-0.378	0
-0.377	0
-0.376	0
-0.375	0
-0.374	0
-0.373	0
-0.372	0
-0.371	0
-0.37	0
-0.369	0
-0.368	0
-0.367	0
-0.366	0
-0.365	0
-0.364	0
-0.363	0
-0.362	0
-0.361	0
-0.36	0
-0.359	0
-0.358	0
-0.357	0
-0.356	0
-0.355	0
-0.354	0
-0.353	0
-0.352	0
-0.351	0
-0.35	0
-0.349	0
-0.348	0
-0.347	0
-0.346	0
-0.345	0
-0.344	0
-0.34299999999999997	0
-0.34199999999999997	0
-0.34099999999999997	0
-0.33999999999999997	0
-0.33899999999999997	0
-0.33799999999999997	0
-0.33699999999999997	0
-0.33599999999999997	0
-0.33499999999999996	0
-0.33399999999999996	0
-0.33299999999999996	0
-0.33199999999999996	0
-0.33099999999999996	0
-0.32999999999999996	0
-0.32899999999999996	0
-0.32799999999999996	0
-0.32699999999999996	0
-0.32599999999999996	0
-0.32499999999999996	0
-0.324	0
-0.323	0
-0.322	0
-0.321	0
-0.32	0
-0.319	0
-0.318	0
-0.317	0
-0.316	0
-0.315	0
-0.314	0
-0.313	0
-0.312	0
-0.311	0
-0.31	0
-0.309	0
-0.308	0
-0.307	0
-0.306	0
-0.305	0
-0.304	0
-0.303	0
-0.302	0
-0.301	0
-0.3	0
-0.299	0
-0.298	0
-0.297	0
-0.296	0
-0.295	0
-0.294	0
-0.293	0
-0.292	0
-0.29100000000000004	0
-0.29000000000000004	0
-0.28900000000000003	0
-0.28800000000000003	0
-0.28700000000000003	0
-0.28600000000000003	0
-0.28500000000000003	0
-0.28400000000000003	0
-0.28300000000000003	0
-0.28200000000000003	0
-0.281	0
-0.28	0
-0.279	0
-0.278	0
-0.277	0
-0.276	0
-0.275	0
-0.274	0
-0.273	0
-0.272	0
-0.271	0
-0.27	0
-0.269	0
-0.268	0
-0.267	0
-0.266	0
-0.265	0
-0.264	0
-0.263	0
-0.262	0
-0.261	0
-0.26	0
-0.259	0
-0.258	0
-0.257	0
-0.256	0
-0.255	0
-0.254	0
-0.253	0
-0.252	0
-0.251	0
-0.25	0
-0.249	0
-0.248	0
-0.247	0
-0.246	0
-0.245	0
-0.244	0
-0.243	0
-0.242	0
-0.241	0
-0.24	0
-0.239	0
-0.238	0
-0.237	0
-0.236	0
-0.235	0
-0.23399999999999999	0
-0.23299999999999998	0
-0.23199999999999998	0
-0.23099999999999998	0
-0.22999999999999998	0
-0.22899999999999998	0
-0.22799999999999998	0
-0.22699999999999998	0
-0.22599999999999998	0
-0.22499999999999998	0
-0.22399999999999998	0
-0.22299999999999998	0
-0.22199999999999998	0
-0.22099999999999997	0
-0.21999999999999997	0
-0.21899999999999997	0
-0.21799999999999997	0
-0.21699999999999997	0
-0.21599999999999997	0
-0.21499999999999997	0
-0.21399999999999997	0
-0.21299999999999997	0
-0.21199999999999997	0
-0.21100000000000002	0
-0.21000000000000002	0
-0.20900000000000002	0
-0.20800000000000002	0
-0.20700000000000002	0
-0.20600000000000002	0
-0.20500000000000002	0
-0.20400000000000001	0
-0.203	0
-0.202	0
-0.201	0
-0.2	0
-0.199	0
-0.198	0
-0.197	0
-0.196	0
-0.195	0
-0.194	0
-0.193	0
-0.192	0
-0.191	0
-0.19	0
-0.189	0
-0.188	0
-0.187	0
-0.186	0
-0.185	0
-0.184	0
-0.183	0
-0.182	0
-0.181	0
-0.18	0
-0.179	0
-0.178	0
-0.177	0
-0.176	0
-0.175	0
-0.174	0
-0.173	0
-0.172	0
-0.17099999999999999	0
-0.16999999999999998	0
-0.16899999999999998	0
-0.16799999999999998	0
-0.16699999999999998	0
-0.16599999999999998	0
-0.16499999999999998	0
-0.16399999999999998	0
-0.16299999999999998	0
-0.16199999999999998	0
-0.16099999999999998	0
-0.15999999999999998	0
-0.15899999999999997	0
-0.15799999999999997	0
-0.15699999999999997	0
-0.15599999999999997	0
-0.15499999999999997	0
-0.15399999999999997	0
-0.15299999999999997	0
-0.15199999999999997	0
-0.15099999999999997	0
-0.14999999999999997	0
-0.14899999999999997	0
-0.14800000000000002	0
-0.14700000000000002	0
-0.14600000000000002	0
-0.14500000000000002	0
-0.14400000000000002	0
-0.14300000000000002	0
-0.14200000000000002	0
-0.14100000000000001	0
-0.14	0
-0.139	0
-0.138	0
-0.137	0
-0.136	0
-0.135	0
-0.134	0
-0.133	0
-0.132	0
-0.131	0
-0.13	0
-0.129	0
-0.128	0
-0.127	0
-0.126	0
-0.125	0
-0.124	0
-0.123	0
-0.122	0
-0.121	0
-0.12	0
-0.119	0
-0.118	0
-0.11699999999999999	0
-0.11599999999999999	0
-0.11499999999999999	0
-0.11399999999999999	0
-0.11299999999999999	0
-0.11199999999999999	0
-0.11099999999999999	0
-0.10999999999999999	0
-0.10899999999999999	0
-0.10799999999999998	0
-0.10699999999999998	0
-0.10599999999999998	0
-0.10499999999999998	0
-0.10399999999999998	0
-0.10299999999999998	0
-0.10199999999999998	0
-0.10099999999999998	0
-0.09999999999999998	0
-0.09899999999999998	0
-0.09799999999999998	0
-0.09699999999999998	0
-0.09599999999999997	0
-0.09499999999999997	0
-0.09399999999999997	0
-0.09299999999999997	0
-0.09199999999999997	0
-0.09099999999999997	0
-0.08999999999999997	0
-0.08899999999999997	0
-0.08799999999999997	0
-0.08699999999999997	0
-0.08599999999999997	0
-0.08499999999999996	0
-0.08399999999999996	0
-0.08300000000000002	0
-0.08200000000000002	0
-0.08100000000000002	0
-0.08000000000000002	0
-0.07900000000000001	0
-0.07800000000000001	0
-0.07700000000000001	0
-0.07600000000000001	0
-0.07500000000000001	0
-0.07400000000000001	0
-0.07300000000000001	0
-0.07200000000000001	0
-0.07100000000000001	0
-0.07	0
-0.069	0
-0.068	0
-0.067	0
-0.066	0
-0.065	0
-0.064	0
-0.063	0
-0.062	0
-0.061	0
-0.06	0
-0.059	0
-0.057999999999999996	0
-0.056999999999999995	0
-0.055999999999999994	0
-0.05499999999999999	0
-0.05399999999999999	0
-0.05299999999999999	0
-0.05199999999999999	0
-0.05099999999999999	0
-0.04999999999999999	0
-0.04899999999999999	0
-0.04799999999999999	0
-0.046999999999999986	0
-0.045999999999999985	0
-0.044999999999999984	0
-0.043999999999999984	0
-0.04299999999999998	0
-0.04199999999999998	0
-0.04099999999999998	0
-0.03999999999999998	0
-0.03899999999999998	0
-0.03799999999999998	0
-0.03699999999999998	0
-0.035999999999999976	0
-0.034999999999999976	0
-0.033999999999999975	0
-0.032999999999999974	0
-0.03199999999999997	0
-0.030999999999999972	0
-0.02999999999999997	0
-0.02899999999999997	0
-0.02799999999999997	0
-0.02699999999999997	0
-0.025999999999999968	0
-0.024999999999999967	0
-0.023999999999999966	0
-0.022999999999999965	0
-0.021999999999999964	0
-0.020999999999999963	0
-0.020000000000000018	0
-0.019000000000000017	0
-0.018000000000000016	0
-0.017000000000000015	0
-0.016000000000000014	0
-0.015000000000000013	0
-0.014000000000000012	0
-0.013000000000000012	0
-0.01200000000000001	0
-0.01100000000000001	0
-0.010000000000000009	0
-0.009000000000000008	0
-0.008000000000000007	0
-0.007000000000000006	0
-0.006000000000000005	0
-0.0050000000000000044	0
-0.0040000000000000036	0
-0.0030000000000000027	0
-0.0020000000000000018	0
-0.0010000000000000009	0
0.	0
0.0010000000000000009	-0.00011976012000000023
0.0020000000000000018	-0.0004780819200000008
0.0030000000000000027	-0.001073529720000002
0.0040000000000000036	-0.0019046707200000028
0.0050000000000000044	-0.0029700750000000056
0.006000000000000005	-0.0042683155200000066
0.007000000000000006	-0.00579796812000001
0.008000000000000007	-0.007557611520000014
0.009000000000000008	-0.009545827320000018
0.010000000000000009	-0.011761200000000022
0.01100000000000001	-0.014202316920000027
0.01200000000000001	-0.01686776832000003
0.013000000000000012	-0.019756147320000035
0.014000000000000012	-0.02286604992000004
0.015000000000000013	-0.026196075000000044
0.016000000000000014	-0.029744824320000057
0.017000000000000015	-0.03351090252000005
0.018000000000000016	-0.037492917120000066
0.019000000000000017	-0.04168947852000007
0.020000000000000018	-0.046099200000000076
0.02100000000000002	-0.05072069772000009
0.02200000000000002	-0.055552590720000086
0.02300000000000002	-0.060593500920000105
0.02400000000000002	-0.06584205312000012
0.025000000000000022	-0.07129687500000012
0.026000000000000023	-0.07695659712000014
0.027000000000000024	-0.08281985292000014
0.028000000000000025	-0.08888527872000017
0.029000000000000026	-0.09515151372000016
0.030000000000000027	-0.10161720000000017
0.031000000000000028	-0.10828098252000021
0.03200000000000003	-0.11514150912000021
0.03300000000000003	-0.12219743052000022
0.03400000000000003	-0.12944740032000018
0.03500000000000003	-0.13689007500000022
0.03600000000000003	-0.14452411392000022
0.03700000000000003	-0.15234817932000025
0.038000000000000034	-0.1603609363200003
0.039000000000000035	-0.16856105292000031
0.040000000000000036	-0.17694720000000028
0.041000000000000036	-0.18551805132000032
0.04200000000000004	-0.19427228352000034
0.04300000000000004	-0.20320857612000034
0.04400000000000004	-0.21232561152000037
0.04500000000000004	-0.22162207500000033
0.04600000000000004	-0.23109665472000035
0.04700000000000004	-0.24074804172000042
0.04800000000000004	-0.2505749299200004
0.049000000000000044	-0.26057601612000036
0.050000000000000044	-0.2707500000000005
0.051000000000000045	-0.28109558412000046
0.052000000000000046	-0.29161147392000053
0.05300000000000005	-0.3022963777200005
0.05400000000000005	-0.31314900672000057
0.05500000000000005	-0.32416807500000056
0.05600000000000005	-0.33535229952000056
0.05700000000000005	-0.3467004001200006
0.05800000000000005	-0.3582110995200006
0.05900000000000005	-0.3698831233200006
0.06000000000000005	-0.38171520000000064
0.061000000000000054	-0.39370606092000066
0.062000000000000055	-0.4058544403200007
0.06300000000000006	-0.4181590753200007
0.06400000000000006	-0.43061870592000073
0.06500000000000006	-0.4432320750000007
0.06600000000000006	-0.4559979283200008
0.06700000000000006	-0.4689150145200008
0.06800000000000006	-0.48198208512000085
0.06900000000000006	-0.4951978945200007
0.07000000000000006	-0.5085612000000008
0.07100000000000006	-0.5220707617200009
0.07200000000000006	-0.5357253427200008
0.07300000000000006	-0.5495237089200009
0.07400000000000007	-0.563464629120001
0.07500000000000007	-0.577546875000001
0.07600000000000007	-0.5917692211200011
0.07699999999999996	-0.6061304449199995
0.07799999999999996	-0.6206293267199994
0.07899999999999996	-0.6352646497199994
0.07999999999999996	-0.6500351999999995
0.08099999999999996	-0.6649397665199993
0.08199999999999996	-0.6799771411199994
0.08299999999999996	-0.6951461185199994
0.08399999999999996	-0.7104454963199995
0.08499999999999996	-0.7258740749999995
0.08599999999999997	-0.7414306579199994
0.08699999999999997	-0.7571140513199995
0.08799999999999997	-0.7729230643199994
0.08899999999999997	-0.7888565089199994
0.08999999999999997	-0.8049131999999994
0.09099999999999997	-0.8210919553199995
0.09199999999999997	-0.8373915955199994
0.09299999999999997	-0.8538109441199996
0.09399999999999997	-0.8703488275199994
0.09499999999999997	-0.8870040749999997
0.09599999999999997	-0.9037755187199994
0.09699999999999998	-0.9206619937199995
0.09799999999999998	-0.9376623379199995
0.09899999999999998	-0.9547753921199997
0.09999999999999998	-0.9719999999999995
0.10099999999999998	-0.9893350081199994
0.10199999999999998	-1.0067792659199997
0.10299999999999998	-1.0243316257199997
0.10399999999999998	-1.0419909427199998
0.10499999999999998	-1.0597560749999997
0.10599999999999998	-1.0776258835199997
0.10699999999999998	-1.0955992321199997
0.10799999999999998	-1.1136749875199996
0.10899999999999999	-1.1318520193199997
0.10999999999999999	-1.1501291999999999
0.11099999999999999	-1.1685054049199997
0.11199999999999999	-1.1869795123199998
0.11299999999999999	-1.2055504033199997
0.11399999999999999	-1.2242169619199998
0.11499999999999999	-1.2429780749999997
0.11599999999999999	-1.26183263232
0.11699999999999999	-1.28077952652
0.118	-1.2998176531199999
0.119	-1.31894591052
0.12	-1.3381631999999999
0.121	-1.3574684257199998
0.122	-1.37686049472
0.123	-1.3963383169199999
0.124	-1.41590080512
0.125	-1.435546875
0.126	-1.45527544512
0.127	-1.47508543692
0.128	-1.49497577472
0.129	-1.51494538572
0.13	-1.5349932000000002
0.131	-1.5551181505200002
0.132	-1.5753191731200002
0.133	-1.59559520652
0.134	-1.6159451923200001
0.135	-1.6363680750000003
0.136	-1.6568628019200002
0.137	-1.67742832332
0.138	-1.6980635923200003
0.139	-1.7187675649200003
0.14	-1.7395392
0.14100000000000001	-1.7603774593200001
0.14200000000000002	-1.7812813075200002
0.14300000000000002	-1.8022497121200003
0.14400000000000002	-1.8232816435200003
0.14500000000000002	-1.8443760750000004
0.14600000000000002	-1.8655319827200005
0.14700000000000002	-1.8867483457199998
0.14800000000000002	-1.9080241459200002
0.14900000000000002	-1.9293583681200008
0.15000000000000002	-1.95075
0.15100000000000002	-1.9721980321200003
0.15200000000000002	-1.9937014579200005
0.15300000000000002	-2.0152592737200004
0.15400000000000003	-2.0368704787200005
0.15500000000000003	-2.0585340750000003
0.15600000000000003	-2.080249067520001
0.15700000000000003	-2.1020144641200007
0.15800000000000003	-2.123829275520001
0.15900000000000003	-2.1456925153200013
0.16000000000000003	-2.1676032000000003
0.16100000000000003	-2.189560348920001
0.16200000000000003	-2.2115629843200004
0.16300000000000003	-2.2336101313200007
0.16400000000000003	-2.255700817920001
0.16500000000000004	-2.2778340750000012
0.16600000000000004	-2.3000089363200003
0.16700000000000004	-2.3222244385200006
0.16800000000000004	-2.3444796211200014
0.16900000000000004	-2.366773526520001
0.17000000000000004	-2.389105200000001
0.17100000000000004	-2.4114736897200006
0.17200000000000004	-2.4338780467200003
0.17300000000000004	-2.456317324920001
0.17400000000000004	-2.4787905811200006
0.17500000000000004	-2.5012968750000013
0.17600000000000005	-2.5238352691200014
0.17700000000000005	-2.546404828920001
0.17800000000000005	-2.569004622720001
0.17900000000000005	-2.5916337217200014
0.18000000000000005	-2.6142912000000016
0.18100000000000005	-2.636976134520001
0.18200000000000005	-2.659687605120001
0.18300000000000005	-2.682424694520001
0.18400000000000005	-2.7051864883200007
0.18500000000000005	-2.7279720750000007
0.18600000000000005	-2.7507805459200014
0.18700000000000006	-2.773610995320001
0.18800000000000006	-2.7964625203200013
0.18900000000000006	-2.819334220920001
0.19000000000000006	-2.8422252000000015
0.19100000000000006	-2.8651345633200016
0.19200000000000006	-2.888061419520001
0.19300000000000006	-2.911004880120001
0.19400000000000006	-2.933964059520001
0.19500000000000006	-2.9569380750000014
0.19600000000000006	-2.9799260467200015
0.19700000000000006	-3.0029270977200007
0.19800000000000006	-3.0259403539200016
0.19900000000000007	-3.0489649441200015
0.20000000000000007	-3.0720000000000014
0.20100000000000007	-3.095044656120002
0.20200000000000007	-3.1180980499200013
0.20300000000000007	-3.141159321720002
0.20399999999999996	-3.1642276147199992
0.20499999999999996	-3.187302074999999
0.20599999999999996	-3.2103818515199998
0.20699999999999996	-3.23346609612
0.20799999999999996	-3.2565539635199987
0.20899999999999996	-3.2796446113199984
0.20999999999999996	-3.3027371999999997
0.21099999999999997	-3.3258308929199996
0.21199999999999997	-3.348924856319999
0.21299999999999997	-3.372018259319999
0.21399999999999997	-3.3951102739199994
0.21499999999999997	-3.4182000749999992
0.21599999999999997	-3.44128684032
0.21699999999999997	-3.464369750519999
0.21799999999999997	-3.4874479891199996
0.21899999999999997	-3.51052074252
0.21999999999999997	-3.5335871999999986
0.22099999999999997	-3.5566465537199994
0.22199999999999998	-3.579697998719999
0.22299999999999998	-3.602740732919999
0.22399999999999998	-3.625773957119999
0.22499999999999998	-3.648796874999999
0.22599999999999998	-3.67180869312
0.22699999999999998	-3.6948086209199995
0.22799999999999998	-3.717795870719999
0.22899999999999998	-3.74076965772
0.22999999999999998	-3.7637291999999993
0.23099999999999998	-3.78667371852
0.23199999999999998	-3.8096024371199997
0.23299999999999998	-3.832514582519999
0.23399999999999999	-3.8554093843199997
0.235	-3.8782860749999997
0.236	-3.9011438899199997
0.237	-3.92398206732
0.238	-3.946799848319999
0.239	-3.9695964769199996
0.24	-3.9923712000000005
0.241	-4.01512326732
0.242	-4.03785193152
0.243	-4.06055644812
0.244	-4.0832360755199995
0.245	-4.105890075
0.246	-4.128517710720001
0.247	-4.151118249719999
0.248	-4.173690961919999
0.249	-4.19623512012
0.25	-4.21875
0.251	-4.24123488012
0.252	-4.263689041919999
0.253	-4.28611176972
0.254	-4.30850235072
0.255	-4.330860075
0.256	-4.3531842355200006
0.257	-4.3754741281200005
0.258	-4.39772905152
0.259	-4.41994830732
0.26	-4.4421312
0.261	-4.4642770369199996
0.262	-4.48638512832
0.263	-4.50845478732
0.264	-4.530485329919999
0.265	-4.552476075
0.266	-4.57442634432
0.267	-4.59633546252
0.268	-4.618202757120001
0.269	-4.640027558520001
0.27	-4.6618092
0.271	-4.6835470177200005
0.272	-4.70524035072
0.273	-4.72688854092
0.274	-4.74849093312
0.275	-4.770046875
0.276	-4.7915557171200005
0.277	-4.81301681292
0.278	-4.83442951872
0.279	-4.85579319372
0.28	-4.8771072
0.281	-4.898370902520002
0.28200000000000003	-4.919583669120001
0.28300000000000003	-4.9407448705200006
0.28400000000000003	-4.961853880320001
0.28500000000000003	-4.982910075
0.28600000000000003	-5.003912833920001
0.28700000000000003	-5.024861539320001
0.28800000000000003	-5.04575557632
0.28900000000000003	-5.066594332920001
0.29000000000000004	-5.0873772000000015
0.29100000000000004	-5.10810357132
0.29200000000000004	-5.12877284352
0.29300000000000004	-5.149384416120001
0.29400000000000004	-5.169937691520001
0.29500000000000004	-5.190432075
0.29600000000000004	-5.210866974720001
0.29700000000000004	-5.23124180172
0.29800000000000004	-5.251555969920001
0.29900000000000004	-5.2718088961200005
0.30000000000000004	-5.292000000000001
0.30100000000000005	-5.312128704120002
0.30200000000000005	-5.332194433920001
0.30300000000000005	-5.3521966177200015
0.30400000000000005	-5.372134686720002
0.30500000000000005	-5.3920080750000015
0.30600000000000005	-5.411816219520001
0.30700000000000005	-5.431558560120001
0.30800000000000005	-5.4512345395200015
0.30900000000000005	-5.470843603320001
0.31000000000000005	-5.4903852
0.31100000000000005	-5.509858780920001
0.31200000000000006	-5.529263800320001
0.31300000000000006	-5.548599715320001
0.31400000000000006	-5.56786598592
0.31500000000000006	-5.587062075000001
0.31600000000000006	-5.606187448320002
0.31700000000000006	-5.62524157452
0.31800000000000006	-5.644223925120001
0.31900000000000006	-5.663133974520001
0.32000000000000006	-5.6819712
0.32100000000000006	-5.70073508172
0.32200000000000006	-5.719425102720001
0.32300000000000006	-5.738040748920001
0.32400000000000007	-5.756581509120002
0.32500000000000007	-5.775046875000001
0.32600000000000007	-5.793436341120001
0.32700000000000007	-5.8117494049200005
0.32800000000000007	-5.829985566720001
0.32900000000000007	-5.848144329720001
0.33000000000000007	-5.866225200000001
0.33100000000000007	-5.884227686520001
0.3320000000000001	-5.902151301120002
0.33299999999999996	-5.919995558519998
0.33399999999999996	-5.937759976319999
0.33499999999999996	-5.955444075
0.33599999999999997	-5.9730473779199995
0.33699999999999997	-5.99056941132
0.33799999999999997	-6.008009704319999
0.33899999999999997	-6.025367788920001
0.33999999999999997	-6.0426432
0.34099999999999997	-6.05983547532
0.34199999999999997	-6.076944155519999
0.34299999999999997	-6.09396878412
0.344	-6.11090890752
0.345	-6.127764074999999
0.346	-6.144533838719999
0.347	-6.16121775372
0.348	-6.177815377919999
0.349	-6.194326272119999
0.35	-6.210749999999999
0.351	-6.227086128120001
0.352	-6.243334225919999
0.353	-6.25949386572
0.354	-6.27556462272
0.355	-6.291546074999999
0.356	-6.30743780352
0.357	-6.3232393921200005
0.358	-6.3389504275199995
0.359	-6.354570499319999
0.36	-6.370099199999999
0.361	-6.38553612492
0.362	-6.40088087232
0.363	-6.4161330433199995
0.364	-6.43129224192
0.365	-6.446358075000001
0.366	-6.4613301523199995
0.367	-6.47620808652
0.368	-6.49099149312
0.369	-6.50567999052
0.37	-6.5202732
0.371	-6.53477074572
0.372	-6.549172254719999
0.373	-6.56347735692
0.374	-6.57768568512
0.375	-6.591796875
0.376	-6.6058105651200005
0.377	-6.61972639692
0.378	-6.633544014719999
0.379	-6.647263065720001
0.38	-6.6608832
0.381	-6.67440407052
0.382	-6.687825333120001
0.383	-6.70114664652
0.384	-6.714367672320001
0.385	-6.727488075000001
0.386	-6.74050752192
0.387	-6.75342568332
0.388	-6.76624223232
0.389	-6.77895684492
0.39	-6.7915692
0.391	-6.80407897932
0.392	-6.81648586752
0.393	-6.828789552120001
0.394	-6.84098972352
0.395	-6.853086074999999
0.396	-6.865078302720001
0.397	-6.876966105719999
0.398	-6.88874918592
0.399	-6.900427248120001
0.4	-6.912
0.401	-6.92346715212
0.402	-6.9348284179199995
0.403	-6.94608351372
0.404	-6.95723215872
0.405	-6.968274075
0.406	-6.979208987520001
0.40700000000000003	-6.99003662412
0.40800000000000003	-7.00075671552
0.40900000000000003	-7.011368995320001
0.41000000000000003	-7.0218732
0.41100000000000003	-7.032269068920002
0.41200000000000003	-7.04255634432
0.41300000000000003	-7.052734771320001
0.41400000000000003	-7.062804097920001
0.41500000000000004	-7.072764075000001
0.41600000000000004	-7.082614456319999
0.41700000000000004	-7.092354998519999
0.41800000000000004	-7.101985461120002
0.41900000000000004	-7.1115056065200015
0.42000000000000004	-7.120915200000001
0.42100000000000004	-7.13021400972
0.42200000000000004	-7.13940180672
0.42300000000000004	-7.148478364920001
0.42400000000000004	-7.15744346112
0.42500000000000004	-7.1662968750000005
0.42600000000000005	-7.175038389120001
0.42700000000000005	-7.183667788919999
0.42800000000000005	-7.19218486272
0.42900000000000005	-7.200589401720001
0.43000000000000005	-7.2088812
0.43100000000000005	-7.217060054520001
0.43200000000000005	-7.225125765120001
0.43300000000000005	-7.23307813452
0.43400000000000005	-7.2409169683200005
0.43500000000000005	-7.248642075
0.43600000000000005	-7.256253265920001
0.43700000000000006	-7.26375035532
0.43800000000000006	-7.271133160320001
0.43900000000000006	-7.278401500919999
0.44000000000000006	-7.2855552
0.44100000000000006	-7.292594083320001
0.44200000000000006	-7.29951797952
0.44300000000000006	-7.3063267201199995
0.44400000000000006	-7.31302013952
0.44500000000000006	-7.319598075
0.44600000000000006	-7.32606036672
0.44700000000000006	-7.33240685772
0.44800000000000006	-7.338637393920001
0.44900000000000007	-7.34475182412
0.45000000000000007	-7.35075
0.45100000000000007	-7.356631776120001
0.45200000000000007	-7.3623970099200005
0.45300000000000007	-7.368045561720001
0.45400000000000007	-7.37357729472
0.45500000000000007	-7.378992075
0.45600000000000007	-7.38428977152
0.4570000000000001	-7.389470256120001
0.4580000000000001	-7.3945334035200005
0.4590000000000001	-7.39947909132
0.45999999999999996	-7.404307200000001
0.46099999999999997	-7.40901761292
0.46199999999999997	-7.41361021632
0.46299999999999997	-7.418084899319999
0.46399999999999997	-7.422441553920001
0.46499999999999997	-7.426680074999999
0.46599999999999997	-7.430800360320001
0.46699999999999997	-7.434802310519999
0.46799999999999997	-7.438685829120001
0.469	-7.442450822520001
0.47	-7.446097199999999
0.471	-7.4496248737199995
0.472	-7.453033758719999
0.473	-7.456323772919999
0.474	-7.459494837119999
0.475	-7.462546874999999
0.476	-7.46547981312
0.477	-7.468293580919999
0.478	-7.47098811072
0.479	-7.47356333772
0.48	-7.4760192
0.481	-7.47835563852
0.482	-7.48057259712
0.483	-7.482670022519999
0.484	-7.484647864319999
0.485	-7.486506074999999
0.486	-7.48824460992
0.487	-7.48986342732
0.488	-7.49136248832
0.489	-7.49274175692
0.49	-7.4940012000000005
0.491	-7.49514078732
0.492	-7.4961604915199995
0.493	-7.497060288120001
0.494	-7.49784015552
0.495	-7.498500075000001
0.496	-7.499040030720001
0.497	-7.499460009719999
0.498	-7.4997600019199995
0.499	-7.49994000012
0.5	-7.5
0.5010000000000001	-7.49994000012
0.502	-7.4997600019199995
0.5030000000000001	-7.499460009719999
0.504	-7.499040030720001
0.5050000000000001	-7.498500075000001
0.506	-7.49784015552
0.5070000000000001	-7.497060288120001
0.508	-7.4961604915199995
0.5090000000000001	-7.49514078732
0.51	-7.4940012000000005
0.5110000000000001	-7.49274175692
0.512	-7.49136248832
0.5130000000000001	-7.48986342732
0.514	-7.48824460992
0.5150000000000001	-7.486506074999999
0.516	-7.484647864319999
0.5170000000000001	-7.482670022519999
0.518	-7.48057259712
0.5190000000000001	-7.47835563852
0.52	-7.4760192
0.5210000000000001	-7.47356333772
0.522	-7.47098811072
0.5230000000000001	-7.468293580919999
0.524	-7.46547981312
0.5249999999999999	-7.462546875000001
0.526	-7.459494837119999
0.5269999999999999	-7.456323772919999
0.528	-7.453033758719999
0.5289999999999999	-7.4496248737199995
0.53	-7.446097199999999
0.5309999999999999	-7.442450822520001
0.532	-7.438685829120001
0.5329999999999999	-7.434802310519999
0.534	-7.430800360320001
0.5349999999999999	-7.426680074999999
0.536	-7.422441553920001
0.5369999999999999	-7.418084899320001
0.538	-7.41361021632
0.5389999999999999	-7.40901761292
0.54	-7.404307200000001
0.5409999999999999	-7.39947909132
0.542	-7.394533403519999
0.5429999999999999	-7.389470256120001
0.544	-7.38428977152
0.5449999999999999	-7.378992075
0.546	-7.37357729472
0.5469999999999999	-7.368045561720001
0.548	-7.3623970099200005
0.5489999999999999	-7.356631776120001
0.55	-7.35075
0.5509999999999999	-7.34475182412
0.552	-7.338637393919999
0.5529999999999999	-7.33240685772
0.554	-7.32606036672
0.5549999999999999	-7.319598075
0.556	-7.31302013952
0.5569999999999999	-7.3063267201199995
0.558	-7.29951797952
0.5589999999999999	-7.292594083320001
0.56	-7.285555199999998
0.5609999999999999	-7.278401500919999
0.562	-7.271133160319999
0.563	-7.26375035532
0.5640000000000001	-7.256253265919999
0.565	-7.248642075
0.5660000000000001	-7.2409169683200005
0.567	-7.23307813452
0.5680000000000001	-7.22512576512
0.569	-7.217060054520001
0.5700000000000001	-7.208881199999999
0.571	-7.200589401720001
0.5720000000000001	-7.19218486272
0.573	-7.183667788919999
0.5740000000000001	-7.175038389119999
0.575	-7.1662968750000005
0.5760000000000001	-7.15744346112
0.577	-7.148478364920001
0.5780000000000001	-7.13940180672
0.579	-7.13021400972
0.5800000000000001	-7.120915199999999
0.581	-7.1115056065200015
0.5820000000000001	-7.10198546112
0.583	-7.092354998519999
0.5840000000000001	-7.082614456319999
0.585	-7.072764075000001
0.5860000000000001	-7.062804097919999
0.587	-7.052734771320001
0.5880000000000001	-7.04255634432
0.589	-7.032269068920002
0.5900000000000001	-7.021873199999999
0.591	-7.011368995320001
0.5920000000000001	-7.000756715519999
0.593	-6.99003662412
0.5940000000000001	-6.97920898752
0.595	-6.968274075
0.5960000000000001	-6.957232158719998
0.597	-6.94608351372
0.5980000000000001	-6.934828417919999
0.599	-6.92346715212
0.6000000000000001	-6.912
0.601	-6.900427248120001
0.6020000000000001	-6.888749185919999
0.603	-6.876966105719999
0.6040000000000001	-6.865078302719999
0.605	-6.853086074999999
0.6060000000000001	-6.840989723519999
0.607	-6.828789552120001
0.6080000000000001	-6.81648586752
0.609	-6.80407897932
0.6100000000000001	-6.791569199999998
0.611	-6.77895684492
0.6120000000000001	-6.766242232319998
0.613	-6.75342568332
0.6140000000000001	-6.740507521919998
0.615	-6.727488075000001
0.6160000000000001	-6.714367672319999
0.617	-6.70114664652
0.6180000000000001	-6.687825333119999
0.619	-6.67440407052
0.6200000000000001	-6.660883199999999
0.621	-6.647263065720001
0.6220000000000001	-6.633544014719997
0.623	-6.61972639692
0.6240000000000001	-6.605810565119999
0.625	-6.591796875
0.6260000000000001	-6.577685685119999
0.627	-6.56347735692
0.6280000000000001	-6.5491722547199975
0.629	-6.53477074572
0.6300000000000001	-6.520273199999998
0.631	-6.50567999052
0.6320000000000001	-6.490991493119999
0.633	-6.47620808652
0.6340000000000001	-6.461330152319998
0.635	-6.446358075000001
0.6360000000000001	-6.431292241919998
0.637	-6.4161330433199995
0.6380000000000001	-6.400880872319998
0.639	-6.38553612492
0.6400000000000001	-6.3700991999999985
0.641	-6.354570499319999
0.6420000000000001	-6.338950427519998
0.643	-6.3232393921200005
0.6440000000000001	-6.307437803519998
0.645	-6.291546074999999
0.6460000000000001	-6.275564622719998
0.647	-6.25949386572
0.6480000000000001	-6.243334225919998
0.649	-6.227086128120001
0.6500000000000001	-6.210749999999997
0.651	-6.194326272119999
0.6520000000000001	-6.177815377919997
0.653	-6.16121775372
0.6539999999999999	-6.14453383872
0.655	-6.127764074999999
0.6559999999999999	-6.110908907520002
0.657	-6.09396878412
0.6579999999999999	-6.076944155520001
0.659	-6.05983547532
0.6599999999999999	-6.042643200000001
0.661	-6.025367788920001
0.6619999999999999	-6.008009704320002
0.663	-5.99056941132
0.6639999999999999	-5.973047377920001
0.665	-5.955444075
0.6659999999999999	-5.9377599763200015
0.667	-5.919995558519998
0.6679999999999999	-5.902151301120002
0.669	-5.88422768652
0.6699999999999999	-5.866225200000001
0.671	-5.848144329719999
0.6719999999999999	-5.829985566720001
0.673	-5.811749404919999
0.6739999999999999	-5.793436341120001
0.675	-5.775046874999999
0.6759999999999999	-5.756581509120002
0.677	-5.73804074892
0.6779999999999999	-5.719425102720001
0.679	-5.7007350817199995
0.6799999999999999	-5.6819712
0.681	-5.66313397452
0.6819999999999999	-5.644223925120001
0.683	-5.625241574519999
0.6839999999999999	-5.606187448320002
0.685	-5.587062074999999
0.6859999999999999	-5.56786598592
0.687	-5.548599715319999
0.688	-5.529263800320001
0.6890000000000001	-5.509858780919998
0.69	-5.4903852
0.6910000000000001	-5.47084360332
0.692	-5.4512345395200015
0.6930000000000001	-5.431558560119998
0.694	-5.411816219520001
0.6950000000000001	-5.392008074999999
0.696	-5.372134686720002
0.6970000000000001	-5.352196617719998
0.698	-5.332194433920001
0.6990000000000001	-5.312128704119998
0.7	-5.292000000000001
0.7010000000000001	-5.271808896119999
0.702	-5.251555969920001
0.7030000000000001	-5.231241801719999
0.704	-5.210866974720001
0.7050000000000001	-5.190432074999999
0.706	-5.169937691520001
0.7070000000000001	-5.149384416119998
0.708	-5.12877284352
0.7090000000000001	-5.108103571319999
0.71	-5.0873772000000015
0.7110000000000001	-5.0665943329199985
0.712	-5.04575557632
0.7130000000000001	-5.024861539319999
0.714	-5.003912833920001
0.7150000000000001	-4.982910074999998
0.716	-4.961853880320001
0.7170000000000001	-4.940744870519998
0.718	-4.919583669120001
0.7190000000000001	-4.898370902519998
0.72	-4.8771072
0.7210000000000001	-4.855793193719997
0.722	-4.83442951872
0.7230000000000001	-4.813016812919997
0.724	-4.7915557171200005
0.7250000000000001	-4.7700468749999985
0.726	-4.74849093312
0.7270000000000001	-4.726888540919997
0.728	-4.70524035072
0.7290000000000001	-4.683547017719998
0.73	-4.6618092
0.7310000000000001	-4.640027558519998
0.732	-4.618202757120001
0.7330000000000001	-4.596335462519998
0.734	-4.57442634432
0.7350000000000001	-4.552476074999998
0.736	-4.530485329919999
0.7370000000000001	-4.508454787319997
0.738	-4.48638512832
0.7390000000000001	-4.464277036919998
0.74	-4.4421312
0.7410000000000001	-4.419948307319998
0.742	-4.39772905152
0.7430000000000001	-4.375474128119998
0.744	-4.3531842355200006
0.7450000000000001	-4.330860074999998
0.746	-4.30850235072
0.7470000000000001	-4.286111769719997
0.748	-4.263689041919999
0.7490000000000001	-4.241234880119998
0.75	-4.21875
0.7510000000000001	-4.196235120119997
0.752	-4.173690961919999
0.7530000000000001	-4.151118249719997
0.754	-4.128517710720001
0.7550000000000001	-4.105890074999998
0.756	-4.0832360755199995
0.7570000000000001	-4.060556448119997
0.758	-4.03785193152
0.7590000000000001	-4.015123267319997
0.76	-3.9923712000000005
0.7610000000000001	-3.969596476919997
0.762	-3.946799848319999
0.7630000000000001	-3.923982067319997
0.764	-3.9011438899199997
0.7650000000000001	-3.8782860749999974
0.766	-3.8554093843199997
0.7670000000000001	-3.8325145825199964
0.768	-3.8096024371199997
0.7690000000000001	-3.7866737185199977
0.77	-3.7637291999999993
0.7710000000000001	-3.7407696577199974
0.772	-3.717795870719999
0.7730000000000001	-3.6948086209199973
0.774	-3.67180869312
0.7750000000000001	-3.6487968749999964
0.776	-3.625773957119999
0.7770000000000001	-3.602740732919997
0.778	-3.579697998719999
0.7790000000000001	-3.5566465537199967
0.78	-3.5335871999999986
0.7809999999999999	-3.510520742520002
0.782	-3.4874479891199996
0.7829999999999999	-3.4643697505200013
0.784	-3.44128684032
0.7849999999999999	-3.4182000750000014
0.786	-3.3951102739199994
0.7869999999999999	-3.372018259320002
0.788	-3.348924856319999
0.7889999999999999	-3.325830892920002
0.79	-3.3027371999999997
0.7909999999999999	-3.279644611320002
0.792	-3.2565539635199987
0.7929999999999999	-3.2334660961200017
0.794	-3.2103818515199998
0.7949999999999999	-3.187302075000001
0.796	-3.1642276147199992
0.7969999999999999	-3.141159321720002
0.798	-3.118098049919999
0.7989999999999999	-3.095044656120002
0.8	-3.0719999999999987
0.8009999999999999	-3.0489649441200015
0.802	-3.0259403539199985
0.8029999999999999	-3.0029270977200007
0.804	-2.9799260467199993
0.8049999999999999	-2.9569380750000014
0.806	-2.933964059519999
0.8069999999999999	-2.911004880120001
0.808	-2.8880614195199987
0.8089999999999999	-2.8651345633200016
0.81	-2.842225199999998
0.8109999999999999	-2.819334220920001
0.812	-2.7964625203199986
0.813	-2.773610995320001
0.8140000000000001	-2.7507805459199988
0.815	-2.7279720750000007
0.8160000000000001	-2.705186488319999
0.817	-2.682424694520001
0.8180000000000001	-2.6596876051199985
0.819	-2.636976134520001
0.8200000000000001	-2.6142911999999985
0.821	-2.5916337217200014
0.8220000000000001	-2.5690046227199983
0.823	-2.546404828920001
0.8240000000000001	-2.523835269119999
0.825	-2.5012968750000013
0.8260000000000001	-2.478790581119999
0.827	-2.456317324920001
0.8280000000000001	-2.4338780467199985
0.829	-2.4114736897200006
0.8300000000000001	-2.389105199999998
0.831	-2.366773526520001
0.8320000000000001	-2.3444796211199983
0.833	-2.3222244385200006
0.8340000000000001	-2.3000089363199985
0.835	-2.2778340750000012
0.8360000000000001	-2.255700817919998
0.837	-2.2336101313200007
0.8380000000000001	-2.2115629843199986
0.839	-2.189560348920001
0.8400000000000001	-2.167603199999998
0.841	-2.1456925153200013
0.8420000000000001	-2.1238292755199977
0.843	-2.1020144641200007
0.8440000000000001	-2.0802490675199983
0.845	-2.0585340750000003
0.8460000000000001	-2.0368704787199974
0.847	-2.0152592737200004
0.8480000000000001	-1.9937014579199976
0.849	-1.9721980321200003
0.8500000000000001	-1.9507499999999984
0.851	-1.9293583681200008
0.8520000000000001	-1.9080241459199978
0.853	-1.8867483457199998
0.8540000000000001	-1.865531982719998
0.855	-1.8443760750000004
0.8560000000000001	-1.8232816435199979
0.857	-1.8022497121200003
0.8580000000000001	-1.781281307519998
0.859	-1.7603774593200001
0.8600000000000001	-1.7395391999999978
0.861	-1.7187675649200003
0.8620000000000001	-1.6980635923199978
0.863	-1.67742832332
0.8640000000000001	-1.656862801919998
0.865	-1.6363680750000003
0.8660000000000001	-1.615945192319998
0.867	-1.59559520652
0.8680000000000001	-1.575319173119998
0.869	-1.5551181505200002
0.8700000000000001	-1.534993199999998
0.871	-1.51494538572
0.8720000000000001	-1.494975774719998
0.873	-1.47508543692
0.8740000000000001	-1.4552754451199976
0.875	-1.435546875
0.8760000000000001	-1.4159008051199977
0.877	-1.3963383169199999
0.8780000000000001	-1.376860494719998
0.879	-1.3574684257199998
0.8800000000000001	-1.3381631999999979
0.881	-1.31894591052
0.8820000000000001	-1.2998176531199976
0.883	-1.28077952652
0.8840000000000001	-1.2618326323199978
0.885	-1.2429780749999997
0.8860000000000001	-1.2242169619199978
0.887	-1.2055504033199997
0.8880000000000001	-1.1869795123199978
0.889	-1.1685054049199997
0.8900000000000001	-1.1501291999999976
0.891	-1.1318520193199997
0.8920000000000001	-1.1136749875199978
0.893	-1.0955992321199997
0.8940000000000001	-1.0776258835199977
0.895	-1.0597560749999997
0.8960000000000001	-1.0419909427199974
0.897	-1.0243316257199997
0.8980000000000001	-1.0067792659199977
0.899	-0.9893350081199994
0.9000000000000001	-0.9719999999999979
0.901	-0.9547753921199997
0.9020000000000001	-0.9376623379199976
0.903	-0.9206619937199995
0.9040000000000001	-0.9037755187199977
0.905	-0.8870040749999997
0.9060000000000001	-0.8703488275199978
0.907	-0.8538109441199996
0.9079999999999999	-0.8373915955200013
0.909	-0.8210919553199995
0.9099999999999999	-0.8049132000000013
0.911	-0.7888565089199994
0.9119999999999999	-0.7729230643200012
0.913	-0.7571140513199995
0.9139999999999999	-0.7414306579200012
0.915	-0.7258740749999995
0.9159999999999999	-0.7104454963200013
0.917	-0.6951461185199994
0.9179999999999999	-0.6799771411200012
0.919	-0.6649397665199993
0.9199999999999999	-0.6500352000000009
0.921	-0.6352646497199994
0.9219999999999999	-0.620629326720001
0.923	-0.6061304449199995
0.9239999999999999	-0.5917692211200011
0.925	-0.5775468749999993
0.9259999999999999	-0.563464629120001
0.927	-0.5495237089199995
0.9279999999999999	-0.5357253427200008
0.929	-0.5220707617199994
0.9299999999999999	-0.5085612000000008
0.931	-0.4951978945199994
0.9319999999999999	-0.48198208512000085
0.933	-0.46891501451999934
0.9339999999999999	-0.4559979283200008
0.935	-0.44323207499999934
0.9359999999999999	-0.43061870592000073
0.937	-0.4181590753199993
0.938	-0.4058544403200007
0.9390000000000001	-0.39370606091999927
0.94	-0.38171520000000064
0.9410000000000001	-0.36988312331999934
0.942	-0.3582110995200006
0.9430000000000001	-0.34670040011999925
0.944	-0.33535229952000056
0.9450000000000001	-0.3241680749999993
0.946	-0.31314900672000057
0.9470000000000001	-0.30229637771999934
0.948	-0.29161147392000053
0.9490000000000001	-0.2810955841199993
0.95	-0.2707500000000005
0.9510000000000001	-0.2605760161199993
0.952	-0.2505749299200004
0.9530000000000001	-0.2407480417199993
0.954	-0.23109665472000035
0.9550000000000001	-0.22162207499999936
0.956	-0.21232561152000037
0.9570000000000001	-0.20320857611999932
0.958	-0.19427228352000034
0.9590000000000001	-0.18551805131999935
0.96	-0.17694720000000028
0.9610000000000001	-0.16856105291999937
0.962	-0.1603609363200003
0.9630000000000001	-0.1523481793199994
0.964	-0.14452411392000022
0.9650000000000001	-0.13689007499999936
0.966	-0.12944740032000018
0.9670000000000001	-0.12219743051999943
0.968	-0.11514150912000021
0.9690000000000001	-0.10828098251999944
0.97	-0.10161720000000017
0.9710000000000001	-0.09515151371999946
0.972	-0.08888527872000017
0.9730000000000001	-0.08281985291999946
0.974	-0.07695659712000014
0.9750000000000001	-0.0712968749999995
0.976	-0.06584205312000012
0.9770000000000001	-0.060593500919999536
0.978	-0.055552590720000086
0.9790000000000001	-0.050720697719999555
0.98	-0.046099200000000076
0.9810000000000001	-0.041689478519999594
0.982	-0.037492917120000066
0.9830000000000001	-0.03351090251999962
0.984	-0.029744824320000057
0.9850000000000001	-0.02619607499999966
0.986	-0.02286604992000004
0.9870000000000001	-0.019756147319999702
0.988	-0.01686776832000003
0.9890000000000001	-0.014202316919999741
0.99	-0.011761200000000022
0.9910000000000001	-0.009545827319999783
0.992	-0.007557611520000014
0.9930000000000001	-0.0057979681199998275
0.994	-0.0042683155200000066
0.9950000000000001	-0.002970074999999874
0.996	-0.0019046707200000028
0.9970000000000001	-0.0010735297199999227
0.998	-0.0004780819200000008
0.9990000000000001	-0.00011976011999997365
1.	0
1.0010000000000001	0
1.002	0
1.0030000000000001	0
1.004	0
1.0050000000000001	0
1.006	0
1.0070000000000001	0
1.008	0
1.0090000000000001	0
1.01	0
1.0110000000000001	0
1.012	0
1.0130000000000001	0
1.014	0
1.0150000000000001	0
1.016	0
1.0170000000000001	0
1.018	0
1.0190000000000001	0
1.02	0
1.0210000000000001	0
1.022	0
1.0230000000000001	0
1.024	0
1.0250000000000001	0
1.026	0
1.0270000000000001	0
1.028	0
1.0290000000000001	0
1.03	0
1.0310000000000001	0
1.032	0
1.0330000000000001	0
1.034	0
1.0350000000000001	0
1.036	0
1.037	0
1.038	0
1.039	0
1.04	0
1.041	0
1.042	0
1.043	0
1.044	0
1.045	0
1.046	0
1.047	0
1.048	0
1.049	0
1.05	0
1.051	0
1.052	0
1.053	0
1.054	0
1.055	0
1.056	0
1.057	0
1.058	0
1.059	0
1.06	0
1.061	0
1.062	0
1.063	0
1.064	0
1.065	0
1.066	0
1.067	0
1.068	0
1.069	0
1.07	0
1.071	0
1.072	0
1.073	0
1.074	0
1.075	0
1.076	0
1.077	0
1.078	0
1.079	0
1.08	0
1.081	0
1.082	0
1.083	0
1.084	0
1.085	0
1.086	0
1.087	0
1.088	0
1.089	0
1.09	0
1.091	0
1.092	0
1.093	0
1.094	0
1.095	0
1.096	0
1.097	0
1.098	0
1.099	0
1.1	0
1.101	0
1.102	0
1.103	0
1.104	0
1.105	0
1.106	0
1.107	0
1.108	0
1.109	0
1.11	0
1.111	0
1.112	0
1.113	0
1.114	0
1.115	0
1.116	0
1.117	0
1.118	0
1.119	0
1.12	0
1.121	0
1.122	0
1.123	0
1.124	0
1.125	0
1.1260000000000001	0
1.127	0
1.1280000000000001	0
1.129	0
1.1300000000000001	0
1.131	0
1.1320000000000001	0
1.133	0
1.1340000000000001	0
1.135	0
1.1360000000000001	0
1.137	0
1.1380000000000001	0
1.139	0
1.1400000000000001	0
1.141	0
1.1420000000000001	0
1.143	0
1.1440000000000001	0
1.145	0
1.1460000000000001	0
1.147	0
1.1480000000000001	0
1.149	0
1.1500000000000001	0
1.151	0
1.1520000000000001	0
1.153	0
1.1540000000000001	0
1.155	0
1.1560000000000001	0
1.157	0
1.1580000000000001	0
1.159	0
1.1600000000000001	0
1.161	0
1.1620000000000001	0
1.163	0
1.1640000000000001	0
1.165	0
1.166	0
1.167	0
1.168	0
1.169	0
1.17	0
1.171	0
1.172	0
1.173	0
1.174	0
1.175	0
1.176	0
1.177	0
1.178	0
1.179	0
1.18	0
1.181	0
1.182	0
1.183	0
1.184	0
1.185	0
1.186	0
1.187	0
1.188	0
1.189	0
1.19	0
1.191	0
1.192	0
1.193	0
1.194	0
1.195	0
1.196	0
1.197	0
1.198	0
1.199	0
1.2	0
1.201	0
1.202	0
1.203	0
1.204	0
1.205	0
1.206	0
1.207	0
1.208	0
1.209	0
1.21	0
1.211	0
1.212	0
1.213	0
1.214	0
1.215	0
1.216	0
1.217	0
1.218	0
1.219	0
1.22	0
1.221	0
1.222	0
1.223	0
1.224	0
1.225	0
1.226	0
1.227	0
1.228	0
1.229	0
1.23	0
1.231	0
1.232	0
1.233	0
1.234	0
1.235	0
1.236	0
1.237	0
1.238	0
1.239	0
1.24	0
1.241	0
1.242	0
1.243	0
1.244	0
1.245	0
1.246	0
1.247	0
1.248	0
1.249	0
1.25	0
1.2510000000000001	0
1.252	0
1.2530000000000001	0
1.254	0
1.2550000000000001	0
1.256	0
1.2570000000000001	0
1.258	0
1.2590000000000001	0
1.26	0
1.2610000000000001	0
1.262	0
1.2630000000000001	0
1.264	0
1.2650000000000001	0
1.266	0
1.2670000000000001	0
1.268	0
1.2690000000000001	0
1.27	0
1.2710000000000001	0
1.272	0
1.2730000000000001	0
1.274	0
1.2750000000000001	0
1.276	0
1.2770000000000001	0
1.278	0
1.2790000000000001	0
1.28	0
1.2810000000000001	0
1.282	0
1.2830000000000001	0
1.284	0
1.2850000000000001	0
1.286	0
1.2870000000000001	0
1.288	0
1.2890000000000001	0
1.29	0
1.2910000000000001	0
1.292	0
1.293	0
1.294	0
1.295	0
1.296	0
1.297	0
1.298	0
1.299	0
1.3	0
1.301	0
1.302	0
1.303	0
1.304	0
1.305	0
1.306	0
1.307	0
1.308	0
1.309	0
1.31	0
1.311	0
1.312	0
1.313	0
1.314	0
1.315	0
1.316	0
1.317	0
1.318	0
1.319	0
1.32	0
1.321	0
1.322	0
1.323	0
1.324	0
1.325	0
1.326	0
1.327	0
1.328	0
1.329	0
1.33	0
1.331	0
1.332	0
1.333	0
1.334	0
1.335	0
1.336	0
1.337	0
1.338	0
1.339	0
1.34	0
1.341	0
1.342	0
1.343	0
1.344	0
1.345	0
1.346	0
1.347	0
1.348	0
1.349	0
1.35	0
1.351	0
1.352	0
1.353	0
1.354	0
1.355	0
1.356	0
1.357	0
1.358	0
1.359	0
1.36	0
1.361	0
1.362	0
1.363	0
1.364	0
1.365	0
1.366	0
1.367	0
1.368	0
1.369	0
1.37	0
1.371	0
1.372	0
1.373	0
1.374	0
1.375	0
1.3760000000000001	0
1.377	0
1.3780000000000001	0
1.379	0
1.3800000000000001	0
1.381	0
1.3820000000000001	0
1.383	0
1.3840000000000001	0
1.385	0
1.3860000000000001	0
1.387	0
1.3880000000000001	0
1.389	0
1.3900000000000001	0
1.391	0
1.3920000000000001	0
1.393	0
1.3940000000000001	0
1.395	0
1.3960000000000001	0
1.397	0
1.3980000000000001	0
1.399	0
1.4000000000000001	0
1.401	0
1.4020000000000001	0
1.403	0
1.4040000000000001	0
1.405	0
1.4060000000000001	0
1.407	0
1.4080000000000001	0
1.409	0
1.4100000000000001	0
1.411	0
1.4120000000000001	0
1.413	0
1.4140000000000001	0
1.415	0
1.4160000000000001	0
1.417	0
1.4180000000000001	0
1.419	0
1.42	0
1.421	0
1.422	0
1.423	0
1.424	0
1.425	0
1.426	0
1.427	0
1.428	0
1.429	0
1.43	0
1.431	0
1.432	0
1.433	0
1.434	0
1.435	0
1.436	0
1.437	0
1.438	0
1.439	0
1.44	0
1.441	0
1.442	0
1.443	0
1.444	0
1.445	0
1.446	0
1.447	0
1.448	0
1.449	0
1.45	0
1.451	0
1.452	0
1.453	0
1.454	0
1.455	0
1.456	0
1.457	0
1.458	0
1.459	0
1.46	0
1.461	0
1.462	0
1.463	0
1.464	0
1.465	0
1.466	0
1.467	0
1.468	0
1.469	0
1.47	0
1.471	0
1.472	0
1.473	0
1.474	0
1.475	0
1.476	0
1.477	0
1.478	0
1.479	0
1.48	0
1.481	0
1.482	0
1.483	0
1.484	0
1.485	0
1.486	0
1.487	0
1.488	0
1.489	0
1.49	0
1.491	0
1.492	0
1.493	0
1.494	0
1.495	0
1.496	0
1.497	0
1.498	0
1.499	0
1.5	0

==> dw2.dat <==
  x     y
-0.5	0.
-0.499	0.
-0.498	0.
-0.497	0.
-0.496	0.
-0.495	0.
-0.494	0.
-0.493	0.
-0.492	0.
-0.491	0.
-0.49	0.
-0.489	0.
-0.488	0.
-0.487	0.
-0.486	0.
-0.485	0.
-0.484	0.
-0.483	0.
-0.482	0.
-0.481	0.
-0.48	0.
-0.479	0.
-0.478	0.
-0.477	0.
-0.476	0.
-0.475	0.
-0.474	0.
-0.473	0.
-0.472	0.
-0.471	0.
-0.47	0.
-0.469	0.
-0.46799999999999997	0.
-0.46699999999999997	0.
-0.46599999999999997	0.
-0.46499999999999997	0.
-0.46399999999999997	0.
-0.463	0.
-0.462	0.
-0.461	0.
-0.46	0.
-0.459	0.
-0.458	0.
-0.457	0.
-0.456	0.
-0.455	0.
-0.454	0.
-0.453	0.
-0.452	0.
-0.451	0.
-0.45	0.
-0.449	0.
-0.448	0.
-0.447	0.
-0.446	0.
-0.445	0.
-0.444	0.
-0.443	0.
-0.442	0.
-0.441	0.
-0.44	0.
-0.439	0.
-0.438	0.
-0.437	0.
-0.436	0.
-0.435	0.
-0.434	0.
-0.433	0.
-0.432	0.
-0.431	0.
-0.43	0.
-0.429	0.
-0.428	0.
-0.427	0.
-0.426	0.
-0.425	0.
-0.424	0.
-0.423	0.
-0.422	0.
-0.421	0.
-0.42	0.
-0.419	0.
-0.418	0.
-0.417	0.
-0.416	0.
-0.415	0.
-0.414	0.
-0.413	0.
-0.41200000000000003	0.
-0.41100000000000003	0.
-0.41000000000000003	0.
-0.40900000000000003	0.
-0.40800000000000003	0.
-0.40700000000000003	0.
-0.406	0.
-0.405	0.
-0.404	0.
-0.403	0.
-0.402	0.
-0.401	0.
-0.4	0.
-0.399	0.
-0.398	0.
-0.397	0.
-0.396	0.
-0.395	0.
-0.394	0.
-0.393	0.
-0.392	0.
-0.391	0.
-0.39	0.
-0.389	0.
-0.388	0.
-0.387	0.
-0.386	0.
-0.385	0.
-0.384	0.
-0.383	0.
-0.382	0.
-0.381	0.
-0.38	0.
-0.379	0.
-0.378	0.
-0.377	0.
-0.376	0.
-0.375	0.
-0.374	0.
-0.373	0.
-0.372	0.
-0.371	0.
-0.37	0.
-0.369	0.
-0.368	0.
-0.367	0.
-0.366	0.
-0.365	0.
-0.364	0.
-0.363	0.
-0.362	0.
-0.361	0.
-0.36	0.
-0.359	0.
-0.358	0.
-0.357	0.
-0.356	0.
-0.355	0.
-0.354	0.
-0.353	0.
-0.352	0.
-0.351	0.
-0.35	0.
-0.349	0.
-0.348	0.
-0.347	0.
-0.346	0.
-0.345	0.
-0.344	0.
-0.34299999999999997	0.
-0.34199999999999997	0.
-0.34099999999999997	0.
-0.33999999999999997	0.
-0.33899999999999997	0.
-0.33799999999999997	0.
-0.33699999999999997	0.
-0.33599999999999997	0.
-0.33499999999999996	0.
-0.33399999999999996	0.
-0.33299999999999996	0.
-0.33199999999999996	0.
-0.33099999999999996	0.
-0.32999999999999996	0.
-0.32899999999999996	0.
-0.32799999999999996	0.
-0.32699999999999996	0.
-0.32599999999999996	0.
-0.32499999999999996	0.
-0.324	0.
-0.323	0.
-0.322	0.
-0.321	0.
-0.32	0.
-0.319	0.
-0.318	0.
-0.317	0.
-0.316	0.
-0.315	0.
-0.314	0.
-0.313	0.
-0.312	0.
-0.311	0.
-0.31	0.
-0.309	0.
-0.308	0.
-0.307	0.
-0.306	0.
-0.305	0.
-0.304	0.
-0.303	0.
-0.302	0.
-0.301	0.
-0.3	0.
-0.299	0.
-0.298	0.
-0.297	0.
-0.296	0.
-0.295	0.
-0.294	0.
-0.293	0.
-0.292	0.
-0.29100000000000004	0.
-0.29000000000000004	0.
-0.28900000000000003	0.
-0.28800000000000003	0.
-0.28700000000000003	0.
-0.28600000000000003	0.
-0.28500000000000003	0.
-0.28400000000000003	0.
-0.28300000000000003	0.
-0.28200000000000003	0.
-0.281	0.
-0.28	0.
-0.279	0.
-0.278	0.
-0.277	0.
-0.276	0.
-0.275	0.
-0.274	0.
-0.273	0.
-0.272	0.
-0.271	0.
-0.27	0.
-0.269	0.
-0.268	0.
-0.267	0.
-0.266	0.
-0.265	0.
-0.264	0.
-0.263	0.
-0.262	0.
-0.261	0.
-0.26	0.
-0.259	0.
-0.258	0.
-0.257	0.
-0.256	0.
-0.255	0.
-0.254	0.
-0.253	0.
-0.252	0.
-0.251	0.
-0.25	0.
-0.249	0.
-0.248	0.
-0.247	0.
-0.246	0.
-0.245	0.
-0.244	0.
-0.243	0.
-0.242	0.
-0.241	0.
-0.24	0.
-0.239	0.
-0.238	0.
-0.237	0.
-0.236	0.
-0.235	0.
-0.23399999999999999	0.
-0.23299999999999998	0.
-0.23199999999999998	0.
-0.23099999999999998	0.
-0.22999999999999998	0.
-0.22899999999999998	0.
-0.22799999999999998	0.
-0.22699999999999998	0.
-0.22599999999999998	0.
-0.22499999999999998	0.
-0.22399999999999998	0.
-0.22299999999999998	0.
-0.22199999999999998	0.
-0.22099999999999997	0.
-0.21999999999999997	0.
-0.21899999999999997	0.
-0.21799999999999997	0.
-0.21699999999999997	0.
-0.21599999999999997	0.
-0.21499999999999997	0.
-0.21399999999999997	0.
-0.21299999999999997	0.
-0.21199999999999997	0.
-0.21100000000000002	0.
-0.21000000000000002	0.
-0.20900000000000002	0.
-0.20800000000000002	0.
-0.20700000000000002	0.
-0.20600000000000002	0.
-0.20500000000000002	0.
-0.20400000000000001	0.
-0.203	0.
-0.202	0.
-0.201	0.
-0.2	0.
-0.199	0.
-0.198	0.
-0.197	0.
-0.196	0.
-0.195	0.
-0.194	0.
-0.193	0.
-0.192	0.
-0.191	0.
-0.19	0.
-0.189	0.
-0.188	0.
-0.187	0.
-0.186	0.
-0.185	0.
-0.184	0.
-0.183	0.
-0.182	0.
-0.181	0.
-0.18	0.
-0.179	0.
-0.178	0.
-0.177	0.
-0.176	0.
-0.175	0.
-0.174	0.
-0.173	0.
-0.172	0.
-0.17099999999999999	0.
-0.16999999999999998	0.
-0.16899999999999998	0.
-0.16799999999999998	0.
-0.16699999999999998	0.
-0.16599999999999998	0.
-0.16499999999999998	0.
-0.16399999999999998	0.
-0.16299999999999998	0.
-0.16199999999999998	0.
-0.16099999999999998	0.
-0.15999999999999998	0.
-0.15899999999999997	0.
-0.15799999999999997	0.
-0.15699999999999997	0.
-0.15599999999999997	0.
-0.15499999999999997	0.
-0.15399999999999997	0.
-0.15299999999999997	0.
-0.15199999999999997	0.
-0.15099999999999997	0.
-0.14999999999999997	0.
-0.14899999999999997	0.
-0.14800000000000002	0.
-0.14700000000000002	0.
-0.14600000000000002	0.
-0.14500000000000002	0.
-0.14400000000000002	0.
-0.14300000000000002	0.
-0.14200000000000002	0.
-0.14100000000000001	0.
-0.14	0.
-0.139	0.
-0.138	0.
-0.137	0.
-0.136	0.
-0.135	0.
-0.134	0.
-0.133	0.
-0.132	0.
-0.131	0.
-0.13	0.
-0.129	0.
-0.128	0.
-0.127	0.
-0.126	0.
-0.125	0.
-0.124	0.
-0.123	0.
-0.122	0.
-0.121	0.
-0.12	0.
-0.119	0.
-0.118	0.
-0.11699999999999999	0.
-0.11599999999999999	0.
-0.11499999999999999	0.
-0.11399999999999999	0.
-0.11299999999999999	0.
-0.11199999999999999	0.
-0.11099999999999999	0.
-0.10999999999999999	0.
-0.10899999999999999	0.
-0.10799999999999998	0.
-0.10699999999999998	0.
-0.10599999999999998	0.
-0.10499999999999998	0.
-0.10399999999999998	0.
-0.10299999999999998	0.
-0.10199999999999998	0.
-0.10099999999999998	0.
-0.09999999999999998	0.
-0.09899999999999998	0.
-0.09799999999999998	0.
-0.09699999999999998	0.
-0.09599999999999997	0.
-0.09499999999999997	0.
-0.09399999999999997	0.
-0.09299999999999997	0.
-0.09199999999999997	0.
-0.09099999999999997	0.
-0.08999999999999997	0.
-0.08899999999999997	0.
-0.08799999999999997	0.
-0.08699999999999997	0.
-0.08599999999999997	0.
-0.08499999999999996	0.
-0.08399999999999996	0.
-0.08300000000000002	0.
-0.08200000000000002	0.
-0.08100000000000002	0.
-0.08000000000000002	0.
-0.07900000000000001	0.
-0.07800000000000001	0.
-0.07700000000000001	0.
-0.07600000000000001	0.
-0.07500000000000001	0.
-0.07400000000000001	0.
-0.07300000000000001	0.
-0.07200000000000001	0.
-0.07100000000000001	0.
-0.07	0.
-0.069	0.
-0.068	0.
-0.067	0.
-0.066	0.
-0.065	0.
-0.064	0.
-0.063	0.
-0.062	0.
-0.061	0.
-0.06	0.
-0.059	0.
-0.057999999999999996	0.
-0.056999999999999995	0.
-0.055999999999999994	0.
-0.05499999999999999	0.
-0.05399999999999999	0.
-0.05299999999999999	0.
-0.05199999999999999	0.
-0.05099999999999999	0.
-0.04999999999999999	0.
-0.04899999999999999	0.
-0.04799999999999999	0.
-0.046999999999999986	0.
-0.045999999999999985	0.
-0.044999999999999984	0.
-0.043999999999999984	0.
-0.04299999999999998	0.
-0.04199999999999998	0.
-0.04099999999999998	0.
-0.03999999999999998	0.
-0.03899999999999998	0.
-0.03799999999999998	0.
-0.03699999999999998	0.
-0.035999999999999976	0.
-0.034999999999999976	0.
-0.033999999999999975	0.
-0.032999999999999974	0.
-0.03199999999999997	0.
-0.030999999999999972	0.
-0.02999999999999997	0.
-0.02899999999999997	0.
-0.02799999999999997	0.
-0.02699999999999997	0.
-0.025999999999999968	0.
-0.024999999999999967	0.
-0.023999999999999966	0.
-0.022999999999999965	0.
-0.021999999999999964	0.
-0.020999999999999963	0.
-0.020000000000000018	0.
-0.019000000000000017	0.
-0.018000000000000016	0.
-0.017000000000000015	0.
-0.016000000000000014	0.
-0.015000000000000013	0.
-0.014000000000000012	0.
-0.013000000000000012	0.
-0.01200000000000001	0.
-0.01100000000000001	0.
-0.010000000000000009	0.
-0.009000000000000008	0.
-0.008000000000000007	0.
-0.007000000000000006	0.
-0.006000000000000005	0.
-0.0050000000000000044	0.
-0.0040000000000000036	0.
-0.0030000000000000027	0.
-0.0020000000000000018	0.
-0.0010000000000000009	0.
0.	0.
0.0010000000000000009	0.
0.0020000000000000018	0.
0.0030000000000000027	0.
0.0040000000000000036	0.
0.0050000000000000044	0.
0.006000000000000005	0.
0.007000000000000006	0.
0.008000000000000007	0.
0.009000000000000008	0.
0.010000000000000009	0.
0.01100000000000001	0.
0.01200000000000001	0.
0.013000000000000012	0.
0.014000000000000012	0.
0.015000000000000013	0.
0.016000000000000014	0.
0.017000000000000015	0.
0.018000000000000016	0.
0.019000000000000017	0.
0.020000000000000018	0.
0.02100000000000002	0.
0.02200000000000002	0.
0.02300000000000002	0.
0.02400000000000002	0.
0.025000000000000022	0.
0.026000000000000023	0.
0.027000000000000024	0.
0.028000000000000025	0.
0.029000000000000026	0.
0.030000000000000027	0.
0.031000000000000028	0.
0.03200000000000003	0.
0.03300000000000003	0.
0.03400000000000003	0.
0.03500000000000003	0.
0.03600000000000003	0.
0.03700000000000003	0.
0.038000000000000034	0.
0.039000000000000035	0.
0.040000000000000036	0.
0.041000000000000036	0.
0.04200000000000004	0.
0.04300000000000004	0.
0.04400000000000004	0.
0.04500000000000004	0.
0.04600000000000004	0.
0.04700000000000004	0.
0.04800000000000004	0.
0.049000000000000044	0.
0.050000000000000044	0.
0.051000000000000045	0.
0.052000000000000046	0.
0.05300000000000005	0.
0.05400000000000005	0.
0.05500000000000005	0.
0.05600000000000005	0.
0.05700000000000005	0.
0.05800000000000005	0.
0.05900000000000005	0.
0.06000000000000005	0.
0.061000000000000054	0.
0.062000000000000055	0.
0.06300000000000006	0.
0.06400000000000006	0.
0.06500000000000006	0.
0.06600000000000006	0.
0.06700000000000006	0.
0.06800000000000006	0.
0.06900000000000006	0.
0.07000000000000006	0.
0.07100000000000006	0.
0.07200000000000006	0.
0.07300000000000006	0.
0.07400000000000007	0.
0.07500000000000007	0.
0.07600000000000007	0.
0.07699999999999996	0.
0.07799999999999996	0.
0.07899999999999996	0.
0.07999999999999996	0.
0.08099999999999996	0.
0.08199999999999996	0.
0.08299999999999996	0.
0.08399999999999996	0.
0.08499999999999996	0.
0.08599999999999997	0.
0.08699999999999997	0.
0.08799999999999997	0.
0.08899999999999997	0.
0.08999999999999997	0.
0.09099999999999997	0.
0.09199999999999997	0.
0.09299999999999997	0.
0.09399999999999997	0.
0.09499999999999997	0.
0.09599999999999997	0.
0.09699999999999998	0.
0.09799999999999998	0.
0.09899999999999998	0.
0.09999999999999998	0.
0.10099999999999998	-0.00007485007499999599
0.10199999999999998	-0.00029880119999999217
0.10299999999999998	-0.0006709560749999888
0.10399999999999998	-0.0011904191999999858
0.10499999999999998	-0.001856296874999983
0.10599999999999998	-0.0026676971999999802
0.10699999999999998	-0.0036237300749999784
0.10799999999999998	-0.004723507199999977
0.10899999999999999	-0.005966142074999974
0.10999999999999999	-0.007350749999999973
0.11099999999999999	-0.008876448074999972
0.11199999999999999	-0.010542355199999968
0.11299999999999999	-0.012347592074999967
0.11399999999999999	-0.01429128119999997
0.11499999999999999	-0.01637254687499997
0.11599999999999999	-0.01859051519999997
0.11699999999999999	-0.020944314074999963
0.118	-0.023433073199999967
0.119	-0.026055924074999973
0.12	-0.028811999999999966
0.121	-0.03170043607499998
0.122	-0.03472036919999997
0.123	-0.03787093807499997
0.124	-0.04115128319999998
0.125	-0.04456054687499998
0.126	-0.04809787319999998
0.127	-0.05176240807499999
0.128	-0.05555329919999999
0.129	-0.05946969607499998
0.13	-0.06351074999999999
0.131	-0.067675614075
0.132	-0.0719634432
0.133	-0.076373394075
0.134	-0.0809046252
0.135	-0.08555629687499999
0.136	-0.09032757120000004
0.137	-0.09521761207500001
0.138	-0.10022558520000002
0.139	-0.10535065807500002
0.14	-0.11059200000000002
0.14100000000000001	-0.11594878207500005
0.14200000000000002	-0.12142017720000006
0.14300000000000002	-0.12700536007500005
0.14400000000000002	-0.13270350720000007
0.14500000000000002	-0.1385137968750001
0.14600000000000002	-0.1444354092000001
0.14700000000000002	-0.15046752607500005
0.14800000000000002	-0.1566093312000001
0.14900000000000002	-0.16286001007500012
0.15000000000000002	-0.16921875000000008
0.15100000000000002	-0.17568474007500007
0.15200000000000002	-0.1822571712000001
0.15300000000000002	-0.18893523607500012
0.15400000000000003	-0.19571812920000015
0.15500000000000003	-0.2026050468750001
0.15600000000000003	-0.20959518720000014
0.15700000000000003	-0.21668775007500016
0.15800000000000003	-0.22388193720000016
0.15900000000000003	-0.23117695207500016
0.16000000000000003	-0.23857200000000017
0.16100000000000003	-0.2460662880750002
0.16200000000000003	-0.25365902520000017
0.16300000000000003	-0.26134942207500017
0.16400000000000003	-0.2691366912000003
0.16500000000000004	-0.2770200468750002
0.16600000000000004	-0.2849987052000002
0.16700000000000004	-0.29307188407500023
0.16800000000000004	-0.30123880320000024
0.16900000000000004	-0.3094986840750003
0.17000000000000004	-0.3178507500000003
0.17100000000000004	-0.32629422607500025
0.17200000000000004	-0.3348283392000003
0.17300000000000004	-0.3434523180750002
0.17400000000000004	-0.3521653932000003
0.17500000000000004	-0.36096679687500033
0.17600000000000005	-0.3698557632000004
0.17700000000000005	-0.3788315280750004
0.17800000000000005	-0.38789332920000036
0.17900000000000005	-0.39704040607500035
0.18000000000000005	-0.4062720000000004
0.18100000000000005	-0.41558735407500036
0.18200000000000005	-0.4249857132000004
0.18300000000000005	-0.43446632407500047
0.18400000000000005	-0.44402843520000046
0.18500000000000005	-0.4536712968750004
0.18600000000000005	-0.46339416120000043
0.18700000000000006	-0.4731962820750005
0.18800000000000006	-0.4830769152000004
0.18900000000000006	-0.4930353180750005
0.19000000000000006	-0.5030707500000006
0.19100000000000006	-0.5131824720750005
0.19200000000000006	-0.5233697472000005
0.19300000000000006	-0.5336318400750004
0.19400000000000006	-0.5439680172000005
0.19500000000000006	-0.5543775468750005
0.19600000000000006	-0.5648596992000006
0.19700000000000006	-0.5754137460750006
0.19800000000000006	-0.5860389612000007
0.19900000000000007	-0.5967346200750006
0.20000000000000007	-0.6075000000000007
0.20100000000000007	-0.6183343800750006
0.20200000000000007	-0.6292370412000008
0.20300000000000007	-0.6402072660750004
0.20399999999999996	-0.6512443391999995
0.20499999999999996	-0.6623475468749995
0.20599999999999996	-0.6735161771999993
0.20699999999999996	-0.6847495200749996
0.20799999999999996	-0.6960468671999995
0.20899999999999996	-0.7074075120749995
0.20999999999999996	-0.7188307499999995
0.21099999999999997	-0.7303158780749994
0.21199999999999997	-0.7418621951999994
0.21299999999999997	-0.7534690020749997
0.21399999999999997	-0.7651356011999997
0.21499999999999997	-0.7768612968749994
0.21599999999999997	-0.7886453951999995
0.21699999999999997	-0.8004872040749995
0.21799999999999997	-0.8123860331999997
0.21899999999999997	-0.8243411940749996
0.21999999999999997	-0.8363519999999995
0.22099999999999997	-0.8484177660749994
0.22199999999999998	-0.8605378091999996
0.22299999999999998	-0.8727114480749998
0.22399999999999998	-0.8849380031999994
0.22499999999999998	-0.8972167968749996
0.22599999999999998	-0.9095471531999995
0.22699999999999998	-0.9219283980749997
0.22799999999999998	-0.9343598591999996
0.22899999999999998	-0.9468408660749995
0.22999999999999998	-0.9593707499999995
0.23099999999999998	-0.9719488440749997
0.23199999999999998	-0.9845744831999997
0.23299999999999998	-0.9972470040749998
0.23399999999999999	-1.0099657451999997
0.235	-1.0227300468749996
0.236	-1.0355392511999997
0.237	-1.0483927020749997
0.238	-1.0612897451999996
0.239	-1.0742297280749997
0.24	-1.0872119999999996
0.241	-1.1002359120749998
0.242	-1.1133008171999998
0.243	-1.1264060700749998
0.244	-1.1395510271999998
0.245	-1.152735046875
0.246	-1.1659574891999998
0.247	-1.179217716075
0.248	-1.1925150911999995
0.249	-1.2058489800749999
0.25	-1.21921875
0.251	-1.2326237700749996
0.252	-1.2460634111999997
0.253	-1.2595370460749997
0.254	-1.2730440491999995
0.255	-1.2865837968750002
0.256	-1.3001556672
0.257	-1.3137590400749999
0.258	-1.3273932971999995
0.259	-1.3410578220750002
0.26	-1.354752
0.261	-1.368475218075
0.262	-1.3822268651999998
0.263	-1.3960063320749998
0.264	-1.4098130112000002
0.265	-1.4236462968750003
0.266	-1.4375055852000003
0.267	-1.4513902740750004
0.268	-1.4652997632000004
0.269	-1.479233454075
0.27	-1.49319075
0.271	-1.5071710560749998
0.272	-1.5211737792000002
0.273	-1.5351983280750001
0.274	-1.5492441132000003
0.275	-1.563310546875
0.276	-1.5773970432000004
0.277	-1.591503018075
0.278	-1.6056278892
0.279	-1.6197710760750001
0.28	-1.6339320000000002
0.281	-1.6481100840750003
0.28200000000000003	-1.6623047532000002
0.28300000000000003	-1.676515434075
0.28400000000000003	-1.6907415551999998
0.28500000000000003	-1.7049825468750004
0.28600000000000003	-1.7192378412
0.28700000000000003	-1.733506872075
0.28800000000000003	-1.7477890752000003
0.28900000000000003	-1.7620838880750007
0.29000000000000004	-1.77639075
0.29100000000000004	-1.7907091020750006
0.29200000000000004	-1.8050383872000006
0.29300000000000004	-1.8193780500750005
0.29400000000000004	-1.8337275372000001
0.29500000000000004	-1.848086296875
0.29600000000000004	-1.8624537792000009
0.29700000000000004	-1.8768294360750004
0.29800000000000004	-1.8912127212000007
0.29900000000000004	-1.9056030900750005
0.30000000000000004	-1.9200000000000008
0.30100000000000005	-1.9344029100750004
0.30200000000000005	-1.9488112812000002
0.30300000000000005	-1.9632245760750004
0.30400000000000005	-1.9776422592000007
0.30500000000000005	-1.9920637968750001
0.30600000000000005	-2.0064886572000002
0.30700000000000005	-2.020916310075
0.30800000000000005	-2.0353462272000002
0.30900000000000005	-2.049777882075001
0.31000000000000005	-2.0642107500000004
0.31100000000000005	-2.0786443080750003
0.31200000000000006	-2.0930780352000005
0.31300000000000006	-2.107511412075001
0.31400000000000006	-2.1219439212000006
0.31500000000000006	-2.136375046875001
0.31600000000000006	-2.1508042752000005
0.31700000000000006	-2.1652310940750006
0.31800000000000006	-2.1796549932000002
0.31900000000000006	-2.194075464075001
0.32000000000000006	-2.2084920000000006
0.32100000000000006	-2.2229040960750006
0.32200000000000006	-2.2373112492000007
0.32300000000000006	-2.251712958075001
0.32400000000000007	-2.2661087232000012
0.32500000000000007	-2.280498046875001
0.32600000000000007	-2.2948804332000003
0.32700000000000007	-2.3092553880750004
0.32800000000000007	-2.323622419200001
0.32900000000000007	-2.3379810360750004
0.33000000000000007	-2.3523307500000006
0.33100000000000007	-2.3666710740750005
0.3320000000000001	-2.381001523200001
0.33299999999999996	-2.3953216140749993
0.33399999999999996	-2.4096308651999987
0.33499999999999996	-2.423928796874999
0.33599999999999997	-2.438214931199999
0.33699999999999997	-2.4524887920749987
0.33799999999999997	-2.466749905199999
0.33899999999999997	-2.4809977980749998
0.33999999999999997	-2.4952319999999997
0.34099999999999997	-2.5094520420749995
0.34199999999999997	-2.5236574571999997
0.34299999999999997	-2.5378477800749994
0.344	-2.5520225471999995
0.345	-2.566181296874999
0.346	-2.580323569199999
0.347	-2.5944489060749993
0.348	-2.608556851199999
0.349	-2.6226469500749987
0.35	-2.6367187499999996
0.351	-2.6507718000750002
0.352	-2.6648056511999996
0.353	-2.678819856075
0.354	-2.6928139692000004
0.355	-2.7067875468750002
0.356	-2.7207401472000003
0.357	-2.7346713300750003
0.358	-2.7485806571999998
0.359	-2.762467692075
0.36	-2.776332
0.361	-2.7901731480749996
0.362	-2.8039907052000004
0.363	-2.8177842420749997
0.364	-2.8315533311999994
0.365	-2.8452975468750004
0.366	-2.8590164652
0.367	-2.872709664075
0.368	-2.8863767232000006
0.369	-2.9000172240750004
0.37	-2.9136307500000003
0.371	-2.9272168860750005
0.372	-2.9407752192
0.373	-2.954305338075
0.374	-2.9678068332
0.375	-2.981279296875
0.376	-2.9947223232000004
0.377	-3.008135508075
0.378	-3.0215184492000002
0.379	-3.034870746075
0.38	-3.0481920000000002
0.381	-3.061481814075001
0.382	-3.0747397932000005
0.383	-3.0879655440750002
0.384	-3.1011586752000007
0.385	-3.114318796875
0.386	-3.1274455212000007
0.387	-3.1405384620750003
0.388	-3.1535972352000003
0.389	-3.1666214580750007
0.39	-3.179610750000001
0.391	-3.192564732075
0.392	-3.2054830272
0.393	-3.2183652600750006
0.394	-3.231211057200001
0.395	-3.2440200468750002
0.396	-3.2567918592000007
0.397	-3.269526126075
0.398	-3.2822224812000007
0.399	-3.294880560075
0.4	-3.3075000000000006
0.401	-3.3200804400750012
0.402	-3.3326215212000005
0.403	-3.345122886075001
0.404	-3.357584179200001
0.405	-3.3700050468750007
0.406	-3.382385137200001
0.40700000000000003	-3.394724100075001
0.40800000000000003	-3.407021587200001
0.40900000000000003	-3.419277252075001
0.41000000000000003	-3.43149075
0.41100000000000003	-3.4436617380750008
0.41200000000000003	-3.4557898752000007
0.41300000000000003	-3.4678748220750006
0.41400000000000003	-3.4799162412
0.41500000000000004	-3.491913796875001
0.41600000000000004	-3.503867155200001
0.41700000000000004	-3.5157759840750002
0.41800000000000004	-3.527639953200001
0.41900000000000004	-3.5394587340750006
0.42000000000000004	-3.551232
0.42100000000000004	-3.5629594260750004
0.42200000000000004	-3.5746406892000007
0.42300000000000004	-3.5862754680750006
0.42400000000000004	-3.5978634432000014
0.42500000000000004	-3.6094042968750006
0.42600000000000005	-3.6208977132000006
0.42700000000000005	-3.6323433780750003
0.42800000000000005	-3.643740979200001
0.42900000000000005	-3.6550902060750006
0.43000000000000005	-3.6663907500000006
0.43100000000000005	-3.6776423040750004
0.43200000000000005	-3.688844563200001
0.43300000000000005	-3.699997224075001
0.43400000000000005	-3.711099985200001
0.43500000000000005	-3.722152546875001
0.43600000000000005	-3.7331546112000007
0.43700000000000006	-3.744105882075001
0.43800000000000006	-3.7550060652000012
0.43900000000000006	-3.7658548680750012
0.44000000000000006	-3.776652000000001
0.44100000000000006	-3.787397172075001
0.44200000000000006	-3.7980900972000002
0.44300000000000006	-3.8087304900750008
0.44400000000000006	-3.819318067200001
0.44500000000000006	-3.829852546875001
0.44600000000000006	-3.8403336492
0.44700000000000006	-3.8507610960750007
0.44800000000000006	-3.8611346112000007
0.44900000000000007	-3.8714539200750013
0.45000000000000007	-3.881718750000001
0.45100000000000007	-3.891928830075001
0.45200000000000007	-3.9020838912000007
0.45300000000000007	-3.9121836660750016
0.45400000000000007	-3.922227889200001
0.45500000000000007	-3.9322162968750014
0.45600000000000007	-3.942148627200001
0.4570000000000001	-3.9520246200750013
0.4580000000000001	-3.9618440172000016
0.4590000000000001	-3.9716065620750007
0.45999999999999996	-3.9813119999999995
0.46099999999999997	-3.990960078075
0.46199999999999997	-4.0005505452
0.46299999999999997	-4.0100831520749995
0.46399999999999997	-4.0195576511999995
0.46499999999999997	-4.028973796875
0.46599999999999997	-4.0383313452
0.46699999999999997	-4.047630054075
0.46799999999999997	-4.0568696832
0.469	-4.066049994075
0.47	-4.07517075
0.471	-4.084231716075
0.472	-4.0932326592
0.473	-4.1021733480750004
0.474	-4.1110535532
0.475	-4.119873046875
0.476	-4.1286316032000006
0.477	-4.137328998075
0.478	-4.145965009199999
0.479	-4.154539416075
0.48	-4.1630519999999995
0.481	-4.1715025440749995
0.482	-4.179890833200001
0.483	-4.188216654075
0.484	-4.1964797952
0.485	-4.2046800468750005
0.486	-4.2128172012
0.487	-4.220891052075
0.488	-4.228901395199999
0.489	-4.236848028075
0.49	-4.2447307499999996
0.491	-4.2525493620749995
0.492	-4.2603036672
0.493	-4.267993470075001
0.494	-4.2756185771999995
0.495	-4.283178796874999
0.496	-4.2906739392
0.497	-4.298103816075
0.498	-4.3054682412
0.499	-4.312767030075
0.5	-4.32
0.5010000000000001	-4.327166970075001
0.502	-4.3342677612
0.5030000000000001	-4.3413021960750005
0.504	-4.3482700992000005
0.5050000000000001	-4.3551712968750005
0.506	-4.3620056172
0.5070000000000001	-4.368772890075001
0.508	-4.3754729472
0.5090000000000001	-4.3821056220750005
0.51	-4.38867075
0.5110000000000001	-4.395168168075001
0.512	-4.4015977152
0.5130000000000001	-4.407959232075002
0.514	-4.4142525612000005
0.5150000000000001	-4.420477546875
0.516	-4.426634035199999
0.5170000000000001	-4.432721874075001
0.518	-4.438740913200001
0.5190000000000001	-4.4446910040750005
0.52	-4.450572
0.5210000000000001	-4.4563837560750015
0.522	-4.4621261292
0.5230000000000001	-4.467798978075001
0.524	-4.473402163199999
0.5249999999999999	-4.478935546874999
0.526	-4.484398993200001
0.5269999999999999	-4.489792368074999
0.528	-4.4951155391999995
0.5289999999999999	-4.5003683760749995
0.53	-4.50555075
0.5309999999999999	-4.510662534074999
0.532	-4.5157036032
0.5329999999999999	-4.520673834074999
0.534	-4.5255731052
0.5349999999999999	-4.5304012968750005
0.536	-4.5351582912
0.5369999999999999	-4.539843972075
0.538	-4.5444582252000005
0.5389999999999999	-4.549000938074999
0.54	-4.553472
0.5409999999999999	-4.557871302074999
0.542	-4.5621987372
0.5429999999999999	-4.5664542000749995
0.544	-4.5706375872
0.5449999999999999	-4.574748796875
0.546	-4.5787877292
0.5469999999999999	-4.582754286075
0.548	-4.586648371200001
0.5489999999999999	-4.590469890075
0.55	-4.59421875
0.5509999999999999	-4.597894860075
0.552	-4.6014981312000005
0.5529999999999999	-4.605028476074999
0.554	-4.608485809199999
0.5549999999999999	-4.6118700468750005
0.556	-4.6151811072
0.5569999999999999	-4.618418910075
0.558	-4.6215833772
0.5589999999999999	-4.6246744320749995
0.56	-4.627692000000001
0.5609999999999999	-4.630636008074999
0.562	-4.6335063852000005
0.563	-4.636303062074999
0.5640000000000001	-4.639025971200001
0.565	-4.641675046874999
0.5660000000000001	-4.6442502252
0.567	-4.646751444075
0.5680000000000001	-4.649178643200001
0.569	-4.651531764075
0.5700000000000001	-4.65381075
0.571	-4.6560155460749995
0.5720000000000001	-4.6581460992
0.573	-4.660202358075
0.5740000000000001	-4.662184273200001
0.575	-4.664091796875
0.5760000000000001	-4.6659248832
0.577	-4.667683488074999
0.5780000000000001	-4.669367569200001
0.579	-4.670977086075
0.5800000000000001	-4.672512
0.581	-4.673972274075
0.5820000000000001	-4.6753578732
0.583	-4.676668764074999
0.5840000000000001	-4.677904915199999
0.585	-4.679066296875
0.5860000000000001	-4.6801528812
0.587	-4.681164642075
0.5880000000000001	-4.6821015552
0.589	-4.682963598075
0.5900000000000001	-4.683750750000001
0.591	-4.684462992075
0.5920000000000001	-4.6851003072
0.593	-4.6856626800750005
0.5940000000000001	-4.6861500972
0.595	-4.686562546875001
0.5960000000000001	-4.6869000192
0.597	-4.6871625060749995
0.5980000000000001	-4.6873500012
0.599	-4.687462500075
0.6000000000000001	-4.6875
0.601	-4.687462500075
0.6020000000000001	-4.6873500012
0.603	-4.6871625060749995
0.6040000000000001	-4.6869000192
0.605	-4.686562546875001
0.6060000000000001	-4.6861500972
0.607	-4.6856626800750005
0.6080000000000001	-4.6851003072
0.609	-4.684462992075
0.6100000000000001	-4.683750750000001
0.611	-4.682963598075
0.6120000000000001	-4.6821015552
0.613	-4.681164642075
0.6140000000000001	-4.6801528812
0.615	-4.679066296875
0.6160000000000001	-4.677904915199999
0.617	-4.676668764074999
0.6180000000000001	-4.6753578732
0.619	-4.673972274075
0.6200000000000001	-4.672511999999999
0.621	-4.670977086075
0.6220000000000001	-4.669367569199999
0.623	-4.667683488074999
0.6240000000000001	-4.6659248832
0.625	-4.664091796875
0.6260000000000001	-4.662184273199999
0.627	-4.660202358075
0.6280000000000001	-4.6581460992
0.629	-4.6560155460749995
0.6300000000000001	-4.653810749999999
0.631	-4.651531764075
0.6320000000000001	-4.649178643200001
0.633	-4.646751444075
0.6340000000000001	-4.6442502251999995
0.635	-4.641675046874999
0.6360000000000001	-4.639025971199999
0.637	-4.636303062074999
0.6380000000000001	-4.6335063852000005
0.639	-4.630636008074999
0.6400000000000001	-4.627692
0.641	-4.6246744320749995
0.6420000000000001	-4.6215833771999995
0.643	-4.618418910075
0.6440000000000001	-4.6151811072
0.645	-4.6118700468750005
0.6460000000000001	-4.608485809199999
0.647	-4.605028476074999
0.6480000000000001	-4.6014981312
0.649	-4.597894860075
0.6500000000000001	-4.59421875
0.651	-4.590469890075
0.6520000000000001	-4.586648371199999
0.653	-4.582754286075
0.6539999999999999	-4.5787877292
0.655	-4.574748796875
0.6559999999999999	-4.5706375872
0.657	-4.5664542000749995
0.6579999999999999	-4.5621987372
0.659	-4.557871302074999
0.6599999999999999	-4.553472
0.661	-4.549000938074999
0.6619999999999999	-4.5444582252000005
0.663	-4.539843972075
0.6639999999999999	-4.5351582912
0.665	-4.5304012968750005
0.6659999999999999	-4.5255731052
0.667	-4.520673834074999
0.6679999999999999	-4.5157036032
0.669	-4.510662534074999
0.6699999999999999	-4.50555075
0.671	-4.5003683760749995
0.6719999999999999	-4.4951155391999995
0.673	-4.489792368074999
0.6739999999999999	-4.484398993200001
0.675	-4.478935546874999
0.6759999999999999	-4.473402163199999
0.677	-4.467798978074999
0.6779999999999999	-4.4621261292
0.679	-4.456383756074999
0.6799999999999999	-4.450572
0.681	-4.444691004075
0.6819999999999999	-4.438740913200001
0.683	-4.432721874075
0.6839999999999999	-4.426634035199999
0.685	-4.4204775468749995
0.6859999999999999	-4.4142525612000005
0.687	-4.407959232074999
0.688	-4.4015977152
0.6890000000000001	-4.395168168075
0.69	-4.38867075
0.6910000000000001	-4.382105622075
0.692	-4.3754729472
0.6930000000000001	-4.368772890074999
0.694	-4.3620056172
0.6950000000000001	-4.355171296875
0.696	-4.3482700992000005
0.6970000000000001	-4.341302196074999
0.698	-4.3342677612
0.6990000000000001	-4.327166970075
0.7	-4.32
0.7010000000000001	-4.312767030074999
0.702	-4.3054682412
0.7030000000000001	-4.298103816075
0.704	-4.2906739392
0.7050000000000001	-4.283178796874999
0.706	-4.2756185771999995
0.7070000000000001	-4.267993470074999
0.708	-4.2603036672
0.7090000000000001	-4.252549362074999
0.71	-4.2447307499999996
0.7110000000000001	-4.2368480280749985
0.712	-4.228901395199999
0.7130000000000001	-4.2208910520749985
0.714	-4.2128172012
0.7150000000000001	-4.204680046875
0.716	-4.1964797952
0.7170000000000001	-4.188216654074999
0.718	-4.179890833200001
0.7190000000000001	-4.171502544074999
0.72	-4.1630519999999995
0.7210000000000001	-4.154539416074999
0.722	-4.145965009199999
0.7230000000000001	-4.137328998074999
0.724	-4.1286316032000006
0.7250000000000001	-4.119873046874999
0.726	-4.1110535532
0.7270000000000001	-4.102173348074999
0.728	-4.0932326592
0.7290000000000001	-4.084231716074999
0.73	-4.07517075
0.7310000000000001	-4.066049994074999
0.732	-4.0568696832
0.7330000000000001	-4.0476300540749985
0.734	-4.0383313452
0.7350000000000001	-4.0289737968749995
0.736	-4.0195576511999995
0.7370000000000001	-4.010083152074999
0.738	-4.0005505452
0.7390000000000001	-3.9909600780749988
0.74	-3.9813119999999995
0.7410000000000001	-3.9716065620749985
0.742	-3.9618440172
0.7430000000000001	-3.952024620074999
0.744	-3.9421486272
0.7450000000000001	-3.9322162968749987
0.746	-3.9222278892
0.7470000000000001	-3.9121836660749985
0.748	-3.9020838911999993
0.7490000000000001	-3.8919288300749995
0.75	-3.881718749999999
0.7510000000000001	-3.8714539200749987
0.752	-3.8611346111999993
0.7530000000000001	-3.850761096074999
0.754	-3.8403336491999998
0.7550000000000001	-3.8298525468749984
0.756	-3.8193180671999998
0.7570000000000001	-3.808730490074999
0.758	-3.7980900971999993
0.7590000000000001	-3.787397172074998
0.76	-3.776652
0.7610000000000001	-3.765854868074998
0.762	-3.7550060651999995
0.7630000000000001	-3.744105882074999
0.764	-3.7331546112
0.7650000000000001	-3.7221525468749976
0.766	-3.7110999851999993
0.7670000000000001	-3.699997224074998
0.768	-3.6888445632
0.7690000000000001	-3.6776423040749977
0.77	-3.6663907499999997
0.7710000000000001	-3.6550902060749983
0.772	-3.643740979199999
0.7730000000000001	-3.632343378074998
0.774	-3.6208977131999993
0.7750000000000001	-3.6094042968749984
0.776	-3.5978634432
0.7770000000000001	-3.586275468074999
0.778	-3.5746406891999993
0.7790000000000001	-3.5629594260749977
0.78	-3.5512319999999997
0.7809999999999999	-3.5394587340750006
0.782	-3.5276399531999996
0.7829999999999999	-3.5157759840750002
0.784	-3.5038671551999996
0.7849999999999999	-3.491913796875001
0.786	-3.4799162411999998
0.7869999999999999	-3.4678748220750006
0.788	-3.4557898751999994
0.7889999999999999	-3.4436617380750008
0.79	-3.431490749999999
0.7909999999999999	-3.419277252075001
0.792	-3.4070215871999987
0.7929999999999999	-3.394724100075001
0.794	-3.382385137199999
0.7949999999999999	-3.3700050468750007
0.796	-3.357584179199999
0.7969999999999999	-3.345122886075001
0.798	-3.332621521199999
0.7989999999999999	-3.3200804400750012
0.8	-3.3074999999999988
0.8009999999999999	-3.294880560075
0.802	-3.282222481199999
0.8029999999999999	-3.269526126075
0.804	-3.2567918591999985
0.8049999999999999	-3.2440200468750002
0.806	-3.231211057199999
0.8069999999999999	-3.2183652600750006
0.808	-3.205483027199999
0.8089999999999999	-3.192564732075
0.81	-3.1796107499999993
0.8109999999999999	-3.1666214580750007
0.812	-3.1535972351999986
0.813	-3.1405384620750003
0.8140000000000001	-3.127445521199999
0.815	-3.114318796875
0.8160000000000001	-3.101158675199999
0.817	-3.0879655440750002
0.8180000000000001	-3.074739793199999
0.819	-3.061481814075001
0.8200000000000001	-3.048191999999999
0.821	-3.034870746075
0.8220000000000001	-3.0215184491999985
0.823	-3.008135508075
0.8240000000000001	-2.994722323199999
0.825	-2.981279296875
0.8260000000000001	-2.967806833199999
0.827	-2.954305338075
0.8280000000000001	-2.940775219199999
0.829	-2.9272168860750005
0.8300000000000001	-2.9136307499999994
0.831	-2.9000172240750004
0.8320000000000001	-2.886376723199999
0.833	-2.872709664075
0.8340000000000001	-2.859016465199998
0.835	-2.8452975468750004
0.8360000000000001	-2.8315533311999985
0.837	-2.8177842420749997
0.8380000000000001	-2.8039907051999986
0.839	-2.7901731480749996
0.8400000000000001	-2.7763319999999987
0.841	-2.762467692075
0.8420000000000001	-2.748580657199998
0.843	-2.7346713300750003
0.8440000000000001	-2.7207401471999986
0.845	-2.7067875468750002
0.8460000000000001	-2.6928139691999986
0.847	-2.678819856075
0.8480000000000001	-2.6648056511999982
0.849	-2.6507718000750002
0.8500000000000001	-2.6367187499999982
0.851	-2.622646950075
0.8520000000000001	-2.6085568511999977
0.853	-2.5944489060749993
0.8540000000000001	-2.5803235691999986
0.855	-2.5661812968749995
0.8560000000000001	-2.552022547199998
0.857	-2.537847780075
0.8580000000000001	-2.523657457199998
0.859	-2.509452042075
0.8600000000000001	-2.495231999999999
0.861	-2.4809977980749998
0.8620000000000001	-2.466749905199998
0.863	-2.452488792075
0.8640000000000001	-2.4382149311999983
0.865	-2.423928796875
0.8660000000000001	-2.4096308651999983
0.867	-2.3953216140749993
0.8680000000000001	-2.3810015231999984
0.869	-2.366671074075
0.8700000000000001	-2.3523307499999984
0.871	-2.337981036075
0.8720000000000001	-2.323622419199998
0.873	-2.3092553880749995
0.8740000000000001	-2.2948804331999986
0.875	-2.2804980468749996
0.8760000000000001	-2.266108723199998
0.877	-2.2517129580749993
0.8780000000000001	-2.237311249199998
0.879	-2.2229040960749997
0.8800000000000001	-2.208491999999998
0.881	-2.194075464075
0.8820000000000001	-2.1796549931999984
0.883	-2.1652310940749993
0.8840000000000001	-2.150804275199998
0.885	-2.1363750468749996
0.8860000000000001	-2.1219439211999975
0.887	-2.1075114120749996
0.8880000000000001	-2.0930780351999982
0.889	-2.078644308075
0.8900000000000001	-2.0642107499999978
0.891	-2.049777882074999
0.8920000000000001	-2.035346227199998
0.893	-2.020916310075
0.8940000000000001	-2.0064886571999976
0.895	-1.9920637968749992
0.8960000000000001	-1.9776422591999978
0.897	-1.9632245760749991
0.8980000000000001	-1.9488112811999976
0.899	-1.934402910074999
0.9000000000000001	-1.9199999999999982
0.901	-1.9056030900749996
0.9020000000000001	-1.8912127211999976
0.903	-1.8768294360749993
0.9040000000000001	-1.8624537791999973
0.905	-1.8480862968749996
0.9060000000000001	-1.8337275371999973
0.907	-1.8193780500749992
0.9079999999999999	-1.8050383872000006
0.909	-1.790709102074999
0.9099999999999999	-1.776390750000001
0.911	-1.7620838880749994
0.9119999999999999	-1.747789075200001
0.913	-1.7335068720749993
0.9139999999999999	-1.719237841200001
0.915	-1.704982546874999
0.9159999999999999	-1.6907415552000005
0.917	-1.676515434074999
0.9179999999999999	-1.6623047532000008
0.919	-1.648110084074999
0.9199999999999999	-1.633932000000001
0.921	-1.6197710760749988
0.9219999999999999	-1.6056278892000007
0.923	-1.5915030180749992
0.9239999999999999	-1.5773970432000008
0.925	-1.5633105468749988
0.9259999999999999	-1.5492441132000003
0.927	-1.535198328074999
0.9279999999999999	-1.5211737792000002
0.929	-1.5071710560749987
0.9299999999999999	-1.4931907500000006
0.931	-1.4792334540749992
0.9319999999999999	-1.4652997632000009
0.933	-1.451390274074999
0.9339999999999999	-1.4375055852000003
0.935	-1.423646296874999
0.9359999999999999	-1.4098130112000007
0.937	-1.396006332074999
0.938	-1.3822268652000003
0.9390000000000001	-1.368475218074999
0.94	-1.3547520000000002
0.9410000000000001	-1.341057822074999
0.942	-1.3273932972000004
0.9430000000000001	-1.3137590400749988
0.944	-1.3001556672000005
0.9450000000000001	-1.2865837968749991
0.946	-1.2730440492000004
0.9470000000000001	-1.2595370460749986
0.948	-1.2460634112000004
0.9490000000000001	-1.232623770074999
0.95	-1.21921875
0.9510000000000001	-1.205848980074999
0.952	-1.1925150912000002
0.9530000000000001	-1.1792177160749988
0.954	-1.1659574892000004
0.9550000000000001	-1.1527350468749988
0.956	-1.1395510272000002
0.9570000000000001	-1.126406070074999
0.958	-1.1133008172
0.9590000000000001	-1.1002359120749987
0.96	-1.087212
0.9610000000000001	-1.0742297280749986
0.962	-1.0612897452
0.9630000000000001	-1.0483927020749988
0.964	-1.0355392512000001
0.9650000000000001	-1.0227300468749987
0.966	-1.0099657452000002
0.9670000000000001	-0.9972470040749987
0.968	-0.9845744832000002
0.9690000000000001	-0.9719488440749988
0.97	-0.9593707500000002
0.9710000000000001	-0.9468408660749985
0.972	-0.9343598592000001
0.9730000000000001	-0.9219283980749986
0.974	-0.9095471532
0.9750000000000001	-0.8972167968749988
0.976	-0.8849380031999999
0.9770000000000001	-0.8727114480749986
0.978	-0.8605378092
0.9790000000000001	-0.8484177660749986
0.98	-0.836352
0.9810000000000001	-0.8243411940749985
0.982	-0.8123860331999999
0.9830000000000001	-0.8004872040749986
0.984	-0.7886453952
0.9850000000000001	-0.7768612968749986
0.986	-0.7651356011999999
0.9870000000000001	-0.7534690020749986
0.988	-0.7418621951999999
0.9890000000000001	-0.7303158780749985
0.99	-0.71883075
0.9910000000000001	-0.7074075120749985
0.992	-0.6960468671999998
0.9930000000000001	-0.6847495200749986
0.994	-0.6735161771999998
0.9950000000000001	-0.6623475468749984
0.996	-0.6512443391999999
0.9970000000000001	-0.6402072660749984
0.998	-0.6292370411999998
0.9990000000000001	-0.6183343800749986
1.	-0.6074999999999997
1.0010000000000001	-0.5967346200749986
1.002	-0.5860389611999997
1.0030000000000001	-0.5754137460749985
1.004	-0.5648596991999997
1.0050000000000001	-0.5543775468749985
1.006	-0.5439680171999997
1.0070000000000001	-0.5336318400749985
1.008	-0.5233697471999996
1.0090000000000001	-0.5131824720749987
1.01	-0.5030707499999997
1.0110000000000001	-0.4930353180749986
1.012	-0.4830769151999996
1.0130000000000001	-0.47319628207499853
1.014	-0.46339416119999965
1.0150000000000001	-0.45367129687499846
1.016	-0.4440284351999997
1.0170000000000001	-0.4344663240749986
1.018	-0.4249857131999996
1.0190000000000001	-0.4155873540749987
1.02	-0.4062719999999997
1.0210000000000001	-0.3970404060749986
1.022	-0.38789332919999964
1.0230000000000001	-0.37883152807499865
1.024	-0.3698557631999997
1.0250000000000001	-0.3609667968749986
1.026	-0.35216539319999957
1.0270000000000001	-0.3434523180749987
1.028	-0.33482833919999955
1.0290000000000001	-0.3262942260749987
1.03	-0.3178507499999996
1.0310000000000001	-0.3094986840749987
1.032	-0.3012388031999996
1.0330000000000001	-0.2930718840749986
1.034	-0.2849987051999996
1.0350000000000001	-0.2770200468749987
1.036	-0.26913669119999956
1.037	-0.26134942207500045
1.038	-0.25365902519999955
1.039	-0.24606628807500042
1.04	-0.23857199999999956
1.041	-0.23117695207500039
1.042	-0.2238819371999996
1.043	-0.21668775007500035
1.044	-0.2095951871999996
1.045	-0.20260504687500036
1.046	-0.19571812919999956
1.047	-0.18893523607500032
1.048	-0.1822571711999996
1.049	-0.1756847400750003
1.05	-0.16921874999999953
1.051	-0.16286001007500023
1.052	-0.15660933119999956
1.053	-0.15046752607500025
1.054	-0.1444354091999996
1.055	-0.1385137968750002
1.056	-0.1327035071999996
1.057	-0.1270053600750002
1.058	-0.12142017719999959
1.059	-0.1159487820750002
1.06	-0.11059199999999958
1.061	-0.1053506580750002
1.062	-0.1002255851999996
1.063	-0.09521761207500015
1.064	-0.09032757119999964
1.065	-0.08555629687500013
1.066	-0.08090462519999961
1.067	-0.07637339407500014
1.068	-0.07196344319999964
1.069	-0.06767561407500013
1.07	-0.06351074999999966
1.071	-0.059469696075000106
1.072	-0.05555329919999966
1.073	-0.05176240807500009
1.074	-0.04809787319999968
1.075	-0.04456054687500008
1.076	-0.041151283199999694
1.077	-0.03787093807500007
1.078	-0.034720369199999726
1.079	-0.03170043607500005
1.08	-0.028811999999999734
1.081	-0.026055924075000046
1.082	-0.023433073199999755
1.083	-0.020944314075000033
1.084	-0.01859051519999978
1.085	-0.01637254687500003
1.086	-0.014291281199999804
1.087	-0.012347592075000021
1.088	-0.010542355199999826
1.089	-0.008876448075000017
1.09	-0.007350749999999852
1.091	-0.005966142075000011
1.092	-0.004723507199999879
1.093	-0.003623730075000006
1.094	-0.0026676971999999065
1.095	-0.0018562968750000036
1.096	-0.001190419199999936
1.097	-0.0006709560750000013
1.098	-0.0002988011999999674
1.099	-0.00007485007500000014
1.1	0.
1.101	0.
1.102	0.
1.103	0.
1.104	0.
1.105	0.
1.106	0.
1.107	0.
1.108	0.
1.109	0.
1.11	0.
1.111	0.
1.112	0.
1.113	0.
1.114	0.
1.115	0.
1.116	0.
1.117	0.
1.118	0.
1.119	0.
1.12	0.
1.121	0.
1.122	0.
1.123	0.
1.124	0.
1.125	0.
1.1260000000000001	0.
1.127	0.
1.1280000000000001	0.
1.129	0.
1.1300000000000001	0.
1.131	0.
1.1320000000000001	0.
1.133	0.
1.1340000000000001	0.
1.135	0.
1.1360000000000001	0.
1.137	0.
1.1380000000000001	0.
1.139	0.
1.1400000000000001	0.
1.141	0.
1.1420000000000001	0.
1.143	0.
1.1440000000000001	0.
1.145	0.
1.1460000000000001	0.
1.147	0.
1.1480000000000001	0.
1.149	0.
1.1500000000000001	0.
1.151	0.
1.1520000000000001	0.
1.153	0.
1.1540000000000001	0.
1.155	0.
1.1560000000000001	0.
1.157	0.
1.1580000000000001	0.
1.159	0.
1.1600000000000001	0.
1.161	0.
1.1620000000000001	0.
1.163	0.
1.1640000000000001	0.
1.165	0.
1.166	0.
1.167	0.
1.168	0.
1.169	0.
1.17	0.
1.171	0.
1.172	0.
1.173	0.
1.174	0.
1.175	0.
1.176	0.
1.177	0.
1.178	0.
1.179	0.
1.18	0.
1.181	0.
1.182	0.
1.183	0.
1.184	0.
1.185	0.
1.186	0.
1.187	0.
1.188	0.
1.189	0.
1.19	0.
1.191	0.
1.192	0.
1.193	0.
1.194	0.
1.195	0.
1.196	0.
1.197	0.
1.198	0.
1.199	0.
1.2	0.
1.201	0.
1.202	0.
1.203	0.
1.204	0.
1.205	0.
1.206	0.
1.207	0.
1.208	0.
1.209	0.
1.21	0.
1.211	0.
1.212	0.
1.213	0.
1.214	0.
1.215	0.
1.216	0.
1.217	0.
1.218	0.
1.219	0.
1.22	0.
1.221	0.
1.222	0.
1.223	0.
1.224	0.
1.225	0.
1.226	0.
1.227	0.
1.228	0.
1.229	0.
1.23	0.
1.231	0.
1.232	0.
1.233	0.
1.234	0.
1.235	0.
1.236	0.
1.237	0.
1.238	0.
1.239	0.
1.24	0.
1.241	0.
1.242	0.
1.243	0.
1.244	0.
1.245	0.
1.246	0.
1.247	0.
1.248	0.
1.249	0.
1.25	0.
1.2510000000000001	0.
1.252	0.
1.2530000000000001	0.
1.254	0.
1.2550000000000001	0.
1.256	0.
1.2570000000000001	0.
1.258	0.
1.2590000000000001	0.
1.26	0.
1.2610000000000001	0.
1.262	0.
1.2630000000000001	0.
1.264	0.
1.2650000000000001	0.
1.266	0.
1.2670000000000001	0.
1.268	0.
1.2690000000000001	0.
1.27	0.
1.2710000000000001	0.
1.272	0.
1.2730000000000001	0.
1.274	0.
1.2750000000000001	0.
1.276	0.
1.2770000000000001	0.
1.278	0.
1.2790000000000001	0.
1.28	0.
1.2810000000000001	0.
1.282	0.
1.2830000000000001	0.
1.284	0.
1.2850000000000001	0.
1.286	0.
1.2870000000000001	0.
1.288	0.
1.2890000000000001	0.
1.29	0.
1.2910000000000001	0.
1.292	0.
1.293	0.
1.294	0.
1.295	0.
1.296	0.
1.297	0.
1.298	0.
1.299	0.
1.3	0.
1.301	0.
1.302	0.
1.303	0.
1.304	0.
1.305	0.
1.306	0.
1.307	0.
1.308	0.
1.309	0.
1.31	0.
1.311	0.
1.312	0.
1.313	0.
1.314	0.
1.315	0.
1.316	0.
1.317	0.
1.318	0.
1.319	0.
1.32	0.
1.321	0.
1.322	0.
1.323	0.
1.324	0.
1.325	0.
1.326	0.
1.327	0.
1.328	0.
1.329	0.
1.33	0.
1.331	0.
1.332	0.
1.333	0.
1.334	0.
1.335	0.
1.336	0.
1.337	0.
1.338	0.
1.339	0.
1.34	0.
1.341	0.
1.342	0.
1.343	0.
1.344	0.
1.345	0.
1.346	0.
1.347	0.
1.348	0.
1.349	0.
1.35	0.
1.351	0.
1.352	0.
1.353	0.
1.354	0.
1.355	0.
1.356	0.
1.357	0.
1.358	0.
1.359	0.
1.36	0.
1.361	0.
1.362	0.
1.363	0.
1.364	0.
1.365	0.
1.366	0.
1.367	0.
1.368	0.
1.369	0.
1.37	0.
1.371	0.
1.372	0.
1.373	0.
1.374	0.
1.375	0.
1.3760000000000001	0.
1.377	0.
1.3780000000000001	0.
1.379	0.
1.3800000000000001	0.
1.381	0.
1.3820000000000001	0.
1.383	0.
1.3840000000000001	0.
1.385	0.
1.3860000000000001	0.
1.387	0.
1.3880000000000001	0.
1.389	0.
1.3900000000000001	0.
1.391	0.
1.3920000000000001	0.
1.393	0.
1.3940000000000001	0.
1.395	0.
1.3960000000000001	0.
1.397	0.
1.3980000000000001	0.
1.399	0.
1.4000000000000001	0.
1.401	0.
1.4020000000000001	0.
1.403	0.
1.4040000000000001	0.
1.405	0.
1.4060000000000001	0.
1.407	0.
1.4080000000000001	0.
1.409	0.
1.4100000000000001	0.
1.411	0.
1.4120000000000001	0.
1.413	0.
1.4140000000000001	0.
1.415	0.
1.4160000000000001	0.
1.417	0.
1.4180000000000001	0.
1.419	0.
1.42	0.
1.421	0.
1.422	0.
1.423	0.
1.424	0.
1.425	0.
1.426	0.
1.427	0.
1.428	0.
1.429	0.
1.43	0.
1.431	0.
1.432	0.
1.433	0.
1.434	0.
1.435	0.
1.436	0.
1.437	0.
1.438	0.
1.439	0.
1.44	0.
1.441	0.
1.442	0.
1.443	0.
1.444	0.
1.445	0.
1.446	0.
1.447	0.
1.448	0.
1.449	0.
1.45	0.
1.451	0.
1.452	0.
1.453	0.
1.454	0.
1.455	0.
1.456	0.
1.457	0.
1.458	0.
1.459	0.
1.46	0.
1.461	0.
1.462	0.
1.463	0.
1.464	0.
1.465	0.
1.466	0.
1.467	0.
1.468	0.
1.469	0.
1.47	0.
1.471	0.
1.472	0.
1.473	0.
1.474	0.
1.475	0.
1.476	0.
1.477	0.
1.478	0.
1.479	0.
1.48	0.
1.481	0.
1.482	0.
1.483	0.
1.484	0.
1.485	0.
1.486	0.
1.487	0.
1.488	0.
1.489	0.
1.49	0.
1.491	0.
1.492	0.
1.493	0.
1.494	0.
1.495	0.
1.496	0.
1.497	0.
1.498	0.
1.499	0.
1.5	0.

==> dw3.dat <==
  x     y
-0.5	0.
-0.499	0.
-0.498	0.
-0.497	0.
-0.496	0.
-0.495	0.
-0.494	0.
-0.493	0.
-0.492	0.
-0.491	0.
-0.49	0.
-0.489	0.
-0.488	0.
-0.487	0.
-0.486	0.
-0.485	0.
-0.484	0.
-0.483	0.
-0.482	0.
-0.481	0.
-0.48	0.
-0.479	0.
-0.478	0.
-0.477	0.
-0.476	0.
-0.475	0.
-0.474	0.
-0.473	0.
-0.472	0.
-0.471	0.
-0.47	0.
-0.469	0.
-0.46799999999999997	0.
-0.46699999999999997	0.
-0.46599999999999997	0.
-0.46499999999999997	0.
-0.46399999999999997	0.
-0.463	0.
-0.462	0.
-0.461	0.
-0.46	0.
-0.459	0.
-0.458	0.
-0.457	0.
-0.456	0.
-0.455	0.
-0.454	0.
-0.453	0.
-0.452	0.
-0.451	0.
-0.45	0.
-0.449	0.
-0.448	0.
-0.447	0.
-0.446	0.
-0.445	0.
-0.444	0.
-0.443	0.
-0.442	0.
-0.441	0.
-0.44	0.
-0.439	0.
-0.438	0.
-0.437	0.
-0.436	0.
-0.435	0.
-0.434	0.
-0.433	0.
-0.432	0.
-0.431	0.
-0.43	0.
-0.429	0.
-0.428	0.
-0.427	0.
-0.426	0.
-0.425	0.
-0.424	0.
-0.423	0.
-0.422	0.
-0.421	0.
-0.42	0.
-0.419	0.
-0.418	0.
-0.417	0.
-0.416	0.
-0.415	0.
-0.414	0.
-0.413	0.
-0.41200000000000003	0.
-0.41100000000000003	0.
-0.41000000000000003	0.
-0.40900000000000003	0.
-0.40800000000000003	0.
-0.40700000000000003	0.
-0.406	0.
-0.405	0.
-0.404	0.
-0.403	0.
-0.402	0.
-0.401	0.
-0.4	0.
-0.399	0.
-0.398	0.
-0.397	0.
-0.396	0.
-0.395	0.
-0.394	0.
-0.393	0.
-0.392	0.
-0.391	0.
-0.39	0.
-0.389	0.
-0.388	0.
-0.387	0.
-0.386	0.
-0.385	0.
-0.384	0.
-0.383	0.
-0.382	0.
-0.381	0.
-0.38	0.
-0.379	0.
-0.378	0.
-0.377	0.
-0.376	0.
-0.375	0.
-0.374	0.
-0.373	0.
-0.372	0.
-0.371	0.
-0.37	0.
-0.369	0.
-0.368	0.
-0.367	0.
-0.366	0.
-0.365	0.
-0.364	0.
-0.363	0.
-0.362	0.
-0.361	0.
-0.36	0.
-0.359	0.
-0.358	0.
-0.357	0.
-0.356	0.
-0.355	0.
-0.354	0.
-0.353	0.
-0.352	0.
-0.351	0.
-0.35	0.
-0.349	0.
-0.348	0.
-0.347	0.
-0.346	0.
-0.345	0.
-0.344	0.
-0.34299999999999997	0.
-0.34199999999999997	0.
-0.34099999999999997	0.
-0.33999999999999997	0.
-0.33899999999999997	0.
-0.33799999999999997	0.
-0.33699999999999997	0.
-0.33599999999999997	0.
-0.33499999999999996	0.
-0.33399999999999996	0.
-0.33299999999999996	0.
-0.33199999999999996	0.
-0.33099999999999996	0.
-0.32999999999999996	0.
-0.32899999999999996	0.
-0.32799999999999996	0.
-0.32699999999999996	0.
-0.32599999999999996	0.
-0.32499999999999996	0.
-0.324	0.
-0.323	0.
-0.322	0.
-0.321	0.
-0.32	0.
-0.319	0.
-0.318	0.
-0.317	0.
-0.316	0.
-0.315	0.
-0.314	0.
-0.313	0.
-0.312	0.
-0.311	0.
-0.31	0.
-0.309	0.
-0.308	0.
-0.307	0.
-0.306	0.
-0.305	0.
-0.304	0.
-0.303	0.
-0.302	0.
-0.301	0.
-0.3	0.
-0.299	0.
-0.298	0.
-0.297	0.
-0.296	0.
-0.295	0.
-0.294	0.
-0.293	0.
-0.292	0.
-0.29100000000000004	0.
-0.29000000000000004	0.
-0.28900000000000003	0.
-0.28800000000000003	0.
-0.28700000000000003	0.
-0.28600000000000003	0.
-0.28500000000000003	0.
-0.28400000000000003	0.
-0.28300000000000003	0.
-0.28200000000000003	0.
-0.281	0.
-0.28	0.
-0.279	0.
-0.278	0.
-0.277	0.
-0.276	0.
-0.275	0.
-0.274	0.
-0.273	0.
-0.272	0.
-0.271	0.
-0.27	0.
-0.269	0.
-0.268	0.
-0.267	0.
-0.266	0.
-0.265	0.
-0.264	0.
-0.263	0.
-0.262	0.
-0.261	0.
-0.26	0.
-0.259	0.
-0.258	0.
-0.257	0.
-0.256	0.
-0.255	0.
-0.254	0.
-0.253	0.
-0.252	0.
-0.251	0.
-0.25	0.
-0.249	0.
-0.248	0.
-0.247	0.
-0.246	0.
-0.245	0.
-0.244	0.
-0.243	0.
-0.242	0.
-0.241	0.
-0.24	0.
-0.239	0.
-0.238	0.
-0.237	0.
-0.236	0.
-0.235	0.
-0.23399999999999999	0.
-0.23299999999999998	0.
-0.23199999999999998	0.
-0.23099999999999998	0.
-0.22999999999999998	0.
-0.22899999999999998	0.
-0.22799999999999998	0.
-0.22699999999999998	0.
-0.22599999999999998	0.
-0.22499999999999998	0.
-0.22399999999999998	0.
-0.22299999999999998	0.
-0.22199999999999998	0.
-0.22099999999999997	0.
-0.21999999999999997	0.
-0.21899999999999997	0.
-0.21799999999999997	0.
-0.21699999999999997	0.
-0.21599999999999997	0.
-0.21499999999999997	0.
-0.21399999999999997	0.
-0.21299999999999997	0.
-0.21199999999999997	0.
-0.21100000000000002	0.
-0.21000000000000002	0.
-0.20900000000000002	0.
-0.20800000000000002	0.
-0.20700000000000002	0.
-0.20600000000000002	0.
-0.20500000000000002	0.
-0.20400000000000001	0.
-0.203	0.
-0.202	0.
-0.201	0.
-0.2	0.
-0.199	0.
-0.198	0.
-0.197	0.
-0.196	0.
-0.195	0.
-0.194	0.
-0.193	0.
-0.192	0.
-0.191	0.
-0.19	0.
-0.189	0.
-0.188	0.
-0.187	0.
-0.186	0.
-0.185	0.
-0.184	0.
-0.183	0.
-0.182	0.
-0.181	0.
-0.18	0.
-0.179	0.
-0.178	0.
-0.177	0.
-0.176	0.
-0.175	0.
-0.174	0.
-0.173	0.
-0.172	0.
-0.17099999999999999	0.
-0.16999999999999998	0.
-0.16899999999999998	0.
-0.16799999999999998	0.
-0.16699999999999998	0.
-0.16599999999999998	0.
-0.16499999999999998	0.
-0.16399999999999998	0.
-0.16299999999999998	0.
-0.16199999999999998	0.
-0.16099999999999998	0.
-0.15999999999999998	0.
-0.15899999999999997	0.
-0.15799999999999997	0.
-0.15699999999999997	0.
-0.15599999999999997	0.
-0.15499999999999997	0.
-0.15399999999999997	0.
-0.15299999999999997	0.
-0.15199999999999997	0.
-0.15099999999999997	0.
-0.14999999999999997	0.
-0.14899999999999997	0.
-0.14800000000000002	0.
-0.14700000000000002	0.
-0.14600000000000002	0.
-0.14500000000000002	0.
-0.14400000000000002	0.
-0.14300000000000002	0.
-0.14200000000000002	0.
-0.14100000000000001	0.
-0.14	0.
-0.139	0.
-0.138	0.
-0.137	0.
-0.136	0.
-0.135	0.
-0.134	0.
-0.133	0.
-0.132	0.
-0.131	0.
-0.13	0.
-0.129	0.
-0.128	0.
-0.127	0.
-0.126	0.
-0.125	0.
-0.124	0.
-0.123	0.
-0.122	0.
-0.121	0.
-0.12	0.
-0.119	0.
-0.118	0.
-0.11699999999999999	0.
-0.11599999999999999	0.
-0.11499999999999999	0.
-0.11399999999999999	0.
-0.11299999999999999	0.
-0.11199999999999999	0.
-0.11099999999999999	0.
-0.10999999999999999	0.
-0.10899999999999999	0.
-0.10799999999999998	0.
-0.10699999999999998	0.
-0.10599999999999998	0.
-0.10499999999999998	0.
-0.10399999999999998	0.
-0.10299999999999998	0.
-0.10199999999999998	0.
-0.10099999999999998	0.
-0.09999999999999998	0.
-0.09899999999999998	0.
-0.09799999999999998	0.
-0.09699999999999998	0.
-0.09599999999999997	0.
-0.09499999999999997	0.
-0.09399999999999997	0.
-0.09299999999999997	0.
-0.09199999999999997	0.
-0.09099999999999997	0.
-0.08999999999999997	0.
-0.08899999999999997	0.
-0.08799999999999997	0.
-0.08699999999999997	0.
-0.08599999999999997	0.
-0.08499999999999996	0.
-0.08399999999999996	0.
-0.08300000000000002	0.
-0.08200000000000002	0.
-0.08100000000000002	0.
-0.08000000000000002	0.
-0.07900000000000001	0.
-0.07800000000000001	0.
-0.07700000000000001	0.
-0.07600000000000001	0.
-0.07500000000000001	0.
-0.07400000000000001	0.
-0.07300000000000001	0.
-0.07200000000000001	0.
-0.07100000000000001	0.
-0.07	0.
-0.069	0.
-0.068	0.
-0.067	0.
-0.066	0.
-0.065	0.
-0.064	0.
-0.063	0.
-0.062	0.
-0.061	0.
-0.06	0.
-0.059	0.
-0.057999999999999996	0.
-0.056999999999999995	0.
-0.055999999999999994	0.
-0.05499999999999999	0.
-0.05399999999999999	0.
-0.05299999999999999	0.
-0.05199999999999999	0.
-0.05099999999999999	0.
-0.04999999999999999	0.
-0.04899999999999999	0.
-0.04799999999999999	0.
-0.046999999999999986	0.
-0.045999999999999985	0.
-0.044999999999999984	0.
-0.043999999999999984	0.
-0.04299999999999998	0.
-0.04199999999999998	0.
-0.04099999999999998	0.
-0.03999999999999998	0.
-0.03899999999999998	0.
-0.03799999999999998	0.
-0.03699999999999998	0.
-0.035999999999999976	0.
-0.034999999999999976	0.
-0.033999999999999975	0.
-0.032999999999999974	0.
-0.03199999999999997	0.
-0.030999999999999972	0.
-0.02999999999999997	0.
-0.02899999999999997	0.
-0.02799999999999997	0.
-0.02699999999999997	0.
-0.025999999999999968	0.
-0.024999999999999967	0.
-0.023999999999999966	0.
-0.022999999999999965	0.
-0.021999999999999964	0.
-0.020999999999999963	0.
-0.020000000000000018	0.
-0.019000000000000017	0.
-0.018000000000000016	0.
-0.017000000000000015	0.
-0.016000000000000014	0.
-0.015000000000000013	0.
-0.014000000000000012	0.
-0.013000000000000012	0.
-0.01200000000000001	0.
-0.01100000000000001	0.
-0.010000000000000009	0.
-0.009000000000000008	0.
-0.008000000000000007	0.
-0.007000000000000006	0.
-0.006000000000000005	0.
-0.0050000000000000044	0.
-0.0040000000000000036	0.
-0.0030000000000000027	0.
-0.0020000000000000018	0.
-0.0010000000000000009	0.
0.	0.
0.0010000000000000009	-0.00007485007500000014
0.0020000000000000018	-0.0002988012000000005
0.0030000000000000027	-0.0006709560750000013
0.0040000000000000036	-0.0011904192000000017
0.0050000000000000044	-0.0018562968750000036
0.006000000000000005	-0.002667697200000004
0.007000000000000006	-0.003623730075000006
0.008000000000000007	-0.004723507200000009
0.009000000000000008	-0.005966142075000011
0.010000000000000009	-0.0073507500000000135
0.01100000000000001	-0.008876448075000017
0.01200000000000001	-0.01054235520000002
0.013000000000000012	-0.012347592075000021
0.014000000000000012	-0.014291281200000026
0.015000000000000013	-0.01637254687500003
0.016000000000000014	-0.018590515200000036
0.017000000000000015	-0.020944314075000033
0.018000000000000016	-0.023433073200000043
0.019000000000000017	-0.026055924075000046
0.020000000000000018	-0.028812000000000046
0.02100000000000002	-0.03170043607500005
0.02200000000000002	-0.03472036920000005
0.02300000000000002	-0.03787093807500007
0.02400000000000002	-0.041151283200000076
0.025000000000000022	-0.04456054687500008
0.026000000000000023	-0.048097873200000085
0.027000000000000024	-0.05176240807500009
0.028000000000000025	-0.05555329920000011
0.029000000000000026	-0.059469696075000106
0.030000000000000027	-0.0635107500000001
0.031000000000000028	-0.06767561407500013
0.03200000000000003	-0.07196344320000013
0.03300000000000003	-0.07637339407500014
0.03400000000000003	-0.08090462520000011
0.03500000000000003	-0.08555629687500013
0.03600000000000003	-0.09032757120000014
0.03700000000000003	-0.09521761207500015
0.038000000000000034	-0.10022558520000019
0.039000000000000035	-0.1053506580750002
0.040000000000000036	-0.11059200000000018
0.041000000000000036	-0.1159487820750002
0.04200000000000004	-0.12142017720000021
0.04300000000000004	-0.1270053600750002
0.04400000000000004	-0.13270350720000024
0.04500000000000004	-0.1385137968750002
0.04600000000000004	-0.14443540920000023
0.04700000000000004	-0.15046752607500025
0.04800000000000004	-0.15660933120000026
0.049000000000000044	-0.16286001007500023
0.050000000000000044	-0.1692187500000003
0.051000000000000045	-0.1756847400750003
0.052000000000000046	-0.18225717120000035
0.05300000000000005	-0.18893523607500032
0.05400000000000005	-0.19571812920000037
0.05500000000000005	-0.20260504687500036
0.05600000000000005	-0.20959518720000037
0.05700000000000005	-0.21668775007500035
0.05800000000000005	-0.22388193720000035
0.05900000000000005	-0.23117695207500039
0.06000000000000005	-0.2385720000000004
0.061000000000000054	-0.24606628807500042
0.062000000000000055	-0.25365902520000044
0.06300000000000006	-0.26134942207500045
0.06400000000000006	-0.26913669120000044
0.06500000000000006	-0.2770200468750005
0.06600000000000006	-0.2849987052000005
0.06700000000000006	-0.2930718840750005
0.06800000000000006	-0.3012388032000005
0.06900000000000006	-0.3094986840750004
0.07000000000000006	-0.3178507500000005
0.07100000000000006	-0.3262942260750006
0.07200000000000006	-0.33482833920000055
0.07300000000000006	-0.34345231807500054
0.07400000000000007	-0.3521653932000006
0.07500000000000007	-0.36096679687500066
0.07600000000000007	-0.3698557632000007
0.07699999999999996	-0.37883152807499965
0.07799999999999996	-0.38789332919999964
0.07899999999999996	-0.39704040607499963
0.07999999999999996	-0.4062719999999997
0.08099999999999996	-0.4155873540749996
0.08199999999999996	-0.4249857131999996
0.08299999999999996	-0.43446632407499963
0.08399999999999996	-0.4440284351999997
0.08499999999999996	-0.45367129687499963
0.08599999999999997	-0.46339416119999965
0.08699999999999997	-0.4731962820749997
0.08799999999999997	-0.4830769151999996
0.08899999999999997	-0.4930353180749996
0.08999999999999997	-0.5030707499999997
0.09099999999999997	-0.5131824720749997
0.09199999999999997	-0.5233697471999996
0.09299999999999997	-0.5336318400749998
0.09399999999999997	-0.5439680171999997
0.09499999999999997	-0.5543775468749998
0.09599999999999997	-0.5648596991999997
0.09699999999999998	-0.5754137460749996
0.09799999999999998	-0.5860389611999997
0.09899999999999998	-0.5967346200749999
0.09999999999999998	-0.6074999999999997
0.10099999999999998	-0.6183343800749996
0.10199999999999998	-0.6292370411999998
0.10299999999999998	-0.6402072660749998
0.10399999999999998	-0.6512443391999999
0.10499999999999998	-0.6623475468749997
0.10599999999999998	-0.6735161771999998
0.10699999999999998	-0.6847495200749998
0.10799999999999998	-0.6960468671999998
0.10899999999999999	-0.7074075120749999
0.10999999999999999	-0.71883075
0.11099999999999999	-0.7303158780749998
0.11199999999999999	-0.7418621951999999
0.11299999999999999	-0.7534690020749999
0.11399999999999999	-0.7651356011999999
0.11499999999999999	-0.7768612968749998
0.11599999999999999	-0.7886453952
0.11699999999999999	-0.800487204075
0.118	-0.8123860331999999
0.119	-0.8243411940750001
0.12	-0.836352
0.121	-0.8484177660749999
0.122	-0.8605378092
0.123	-0.8727114480749999
0.124	-0.8849380031999999
0.125	-0.897216796875
0.126	-0.9095471532
0.127	-0.9219283980749999
0.128	-0.9343598592000001
0.129	-0.946840866075
0.13	-0.9593707500000002
0.131	-0.9719488440750002
0.132	-0.9845744832000002
0.133	-0.9972470040750001
0.134	-1.0099657452000002
0.135	-1.0227300468750002
0.136	-1.0355392512000001
0.137	-1.0483927020750001
0.138	-1.0612897452
0.139	-1.0742297280750002
0.14	-1.087212
0.14100000000000001	-1.100235912075
0.14200000000000002	-1.1133008172
0.14300000000000002	-1.1264060700750003
0.14400000000000002	-1.1395510272000002
0.14500000000000002	-1.1527350468750002
0.14600000000000002	-1.1659574892000004
0.14700000000000002	-1.179217716075
0.14800000000000002	-1.1925150912000002
0.14900000000000002	-1.2058489800750005
0.15000000000000002	-1.21921875
0.15100000000000002	-1.2326237700750002
0.15200000000000002	-1.2460634112000004
0.15300000000000002	-1.2595370460750002
0.15400000000000003	-1.2730440492000004
0.15500000000000003	-1.2865837968750002
0.15600000000000003	-1.3001556672000005
0.15700000000000003	-1.3137590400750003
0.15800000000000003	-1.3273932972000004
0.15900000000000003	-1.3410578220750007
0.16000000000000003	-1.3547520000000002
0.16100000000000003	-1.3684752180750006
0.16200000000000003	-1.3822268652000003
0.16300000000000003	-1.3960063320750005
0.16400000000000003	-1.4098130112000007
0.16500000000000004	-1.4236462968750008
0.16600000000000004	-1.4375055852000003
0.16700000000000004	-1.4513902740750004
0.16800000000000004	-1.4652997632000009
0.16900000000000004	-1.4792334540750007
0.17000000000000004	-1.4931907500000006
0.17100000000000004	-1.5071710560750005
0.17200000000000004	-1.5211737792000002
0.17300000000000004	-1.5351983280750006
0.17400000000000004	-1.5492441132000003
0.17500000000000004	-1.5633105468750008
0.17600000000000005	-1.5773970432000008
0.17700000000000005	-1.5915030180750005
0.17800000000000005	-1.6056278892000007
0.17900000000000005	-1.6197710760750008
0.18000000000000005	-1.633932000000001
0.18100000000000005	-1.6481100840750007
0.18200000000000005	-1.6623047532000008
0.18300000000000005	-1.6765154340750008
0.18400000000000005	-1.6907415552000005
0.18500000000000005	-1.7049825468750004
0.18600000000000005	-1.719237841200001
0.18700000000000006	-1.7335068720750009
0.18800000000000006	-1.747789075200001
0.18900000000000006	-1.7620838880750007
0.19000000000000006	-1.776390750000001
0.19100000000000006	-1.790709102075001
0.19200000000000006	-1.8050383872000006
0.19300000000000006	-1.8193780500750005
0.19400000000000006	-1.8337275372000006
0.19500000000000006	-1.848086296875001
0.19600000000000006	-1.8624537792000009
0.19700000000000006	-1.8768294360750004
0.19800000000000006	-1.891212721200001
0.19900000000000007	-1.905603090075001
0.20000000000000007	-1.9200000000000008
0.20100000000000007	-1.9344029100750013
0.20200000000000007	-1.9488112812000007
0.20300000000000007	-1.9632245760750011
0.20399999999999996	-1.9776422591999996
0.20499999999999996	-1.9920637968749992
0.20599999999999996	-2.0064886572
0.20699999999999996	-2.020916310075
0.20799999999999996	-2.0353462271999994
0.20899999999999996	-2.049777882074999
0.20999999999999996	-2.06421075
0.21099999999999997	-2.078644308075
0.21199999999999997	-2.0930780351999996
0.21299999999999997	-2.1075114120749996
0.21399999999999997	-2.1219439211999997
0.21499999999999997	-2.1363750468749996
0.21599999999999997	-2.1508042752
0.21699999999999997	-2.1652310940749993
0.21799999999999997	-2.1796549932
0.21899999999999997	-2.194075464075
0.21999999999999997	-2.2084919999999992
0.22099999999999997	-2.2229040960749997
0.22199999999999998	-2.2373112491999994
0.22299999999999998	-2.2517129580749993
0.22399999999999998	-2.2661087231999995
0.22499999999999998	-2.2804980468749996
0.22599999999999998	-2.2948804332
0.22699999999999998	-2.3092553880749995
0.22799999999999998	-2.3236224191999995
0.22899999999999998	-2.337981036075
0.22999999999999998	-2.3523307499999997
0.23099999999999998	-2.366671074075
0.23199999999999998	-2.3810015231999997
0.23299999999999998	-2.3953216140749993
0.23399999999999999	-2.4096308651999996
0.235	-2.423928796875
0.236	-2.4382149311999997
0.237	-2.452488792075
0.238	-2.4667499051999995
0.239	-2.4809977980749998
0.24	-2.495232
0.241	-2.509452042075
0.242	-2.5236574571999997
0.243	-2.537847780075
0.244	-2.5520225471999995
0.245	-2.5661812968749995
0.246	-2.5803235692000004
0.247	-2.5944489060749993
0.248	-2.6085568511999995
0.249	-2.622646950075
0.25	-2.63671875
0.251	-2.6507718000750002
0.252	-2.6648056511999996
0.253	-2.678819856075
0.254	-2.6928139692000004
0.255	-2.7067875468750002
0.256	-2.7207401472000003
0.257	-2.7346713300750003
0.258	-2.7485806571999998
0.259	-2.762467692075
0.26	-2.776332
0.261	-2.7901731480749996
0.262	-2.8039907052000004
0.263	-2.8177842420749997
0.264	-2.8315533311999994
0.265	-2.8452975468750004
0.266	-2.8590164652
0.267	-2.872709664075
0.268	-2.8863767232000006
0.269	-2.9000172240750004
0.27	-2.9136307500000003
0.271	-2.9272168860750005
0.272	-2.9407752192
0.273	-2.954305338075
0.274	-2.9678068332
0.275	-2.981279296875
0.276	-2.9947223232000004
0.277	-3.008135508075
0.278	-3.0215184492000002
0.279	-3.034870746075
0.28	-3.0481920000000002
0.281	-3.061481814075001
0.28200000000000003	-3.0747397932000005
0.28300000000000003	-3.0879655440750002
0.28400000000000003	-3.1011586752000007
0.28500000000000003	-3.114318796875
0.28600000000000003	-3.1274455212000007
0.28700000000000003	-3.1405384620750003
0.28800000000000003	-3.1535972352000003
0.28900000000000003	-3.1666214580750007
0.29000000000000004	-3.179610750000001
0.29100000000000004	-3.192564732075
0.29200000000000004	-3.2054830272
0.29300000000000004	-3.2183652600750006
0.29400000000000004	-3.231211057200001
0.29500000000000004	-3.2440200468750002
0.29600000000000004	-3.2567918592000007
0.29700000000000004	-3.269526126075
0.29800000000000004	-3.2822224812000007
0.29900000000000004	-3.294880560075
0.30000000000000004	-3.3075000000000006
0.30100000000000005	-3.3200804400750012
0.30200000000000005	-3.3326215212000005
0.30300000000000005	-3.345122886075001
0.30400000000000005	-3.357584179200001
0.30500000000000005	-3.3700050468750007
0.30600000000000005	-3.382385137200001
0.30700000000000005	-3.394724100075001
0.30800000000000005	-3.407021587200001
0.30900000000000005	-3.419277252075001
0.31000000000000005	-3.43149075
0.31100000000000005	-3.4436617380750008
0.31200000000000006	-3.4557898752000007
0.31300000000000006	-3.4678748220750006
0.31400000000000006	-3.4799162412
0.31500000000000006	-3.491913796875001
0.31600000000000006	-3.503867155200001
0.31700000000000006	-3.5157759840750002
0.31800000000000006	-3.527639953200001
0.31900000000000006	-3.5394587340750006
0.32000000000000006	-3.551232
0.32100000000000006	-3.5629594260750004
0.32200000000000006	-3.5746406892000007
0.32300000000000006	-3.5862754680750006
0.32400000000000007	-3.5978634432000014
0.32500000000000007	-3.6094042968750006
0.32600000000000007	-3.6208977132000006
0.32700000000000007	-3.6323433780750003
0.32800000000000007	-3.643740979200001
0.32900000000000007	-3.6550902060750006
0.33000000000000007	-3.6663907500000006
0.33100000000000007	-3.6776423040750004
0.3320000000000001	-3.688844563200001
0.33299999999999996	-3.699997224074999
0.33399999999999996	-3.7110999851999993
0.33499999999999996	-3.722152546875
0.33599999999999997	-3.7331546112
0.33699999999999997	-3.744105882075
0.33799999999999997	-3.7550060651999995
0.33899999999999997	-3.7658548680750004
0.33999999999999997	-3.776652
0.34099999999999997	-3.787397172075
0.34199999999999997	-3.7980900971999993
0.34299999999999997	-3.8087304900750003
0.344	-3.8193180671999998
0.345	-3.8298525468749993
0.346	-3.8403336491999998
0.347	-3.850761096075
0.348	-3.8611346111999993
0.349	-3.871453920074999
0.35	-3.881718749999999
0.351	-3.8919288300750003
0.352	-3.9020838911999993
0.353	-3.912183666075
0.354	-3.9222278892
0.355	-3.9322162968749996
0.356	-3.9421486272
0.357	-3.9520246200750004
0.358	-3.9618440172
0.359	-3.9716065620749994
0.36	-3.9813119999999995
0.361	-3.990960078075
0.362	-4.0005505452
0.363	-4.0100831520749995
0.364	-4.0195576511999995
0.365	-4.028973796875
0.366	-4.0383313452
0.367	-4.047630054075
0.368	-4.0568696832
0.369	-4.066049994075
0.37	-4.07517075
0.371	-4.084231716075
0.372	-4.0932326592
0.373	-4.1021733480750004
0.374	-4.1110535532
0.375	-4.119873046875
0.376	-4.1286316032000006
0.377	-4.137328998075
0.378	-4.145965009199999
0.379	-4.154539416075
0.38	-4.1630519999999995
0.381	-4.1715025440749995
0.382	-4.179890833200001
0.383	-4.188216654075
0.384	-4.1964797952
0.385	-4.2046800468750005
0.386	-4.2128172012
0.387	-4.220891052075
0.388	-4.228901395199999
0.389	-4.236848028075
0.39	-4.2447307499999996
0.391	-4.2525493620749995
0.392	-4.2603036672
0.393	-4.267993470075001
0.394	-4.2756185771999995
0.395	-4.283178796874999
0.396	-4.2906739392
0.397	-4.298103816075
0.398	-4.3054682412
0.399	-4.312767030075
0.4	-4.32
0.401	-4.327166970075
0.402	-4.3342677612
0.403	-4.341302196075
0.404	-4.3482700992000005
0.405	-4.355171296875
0.406	-4.3620056172
0.40700000000000003	-4.368772890075
0.40800000000000003	-4.3754729472
0.40900000000000003	-4.3821056220750005
0.41000000000000003	-4.38867075
0.41100000000000003	-4.395168168075001
0.41200000000000003	-4.4015977152
0.41300000000000003	-4.407959232075001
0.41400000000000003	-4.4142525612000005
0.41500000000000004	-4.420477546875
0.41600000000000004	-4.426634035199999
0.41700000000000004	-4.432721874075
0.41800000000000004	-4.438740913200001
0.41900000000000004	-4.4446910040750005
0.42000000000000004	-4.450572
0.42100000000000004	-4.456383756075001
0.42200000000000004	-4.4621261292
0.42300000000000004	-4.467798978075001
0.42400000000000004	-4.473402163199999
0.42500000000000004	-4.478935546875
0.42600000000000005	-4.484398993200001
0.42700000000000005	-4.489792368074999
0.42800000000000005	-4.4951155391999995
0.42900000000000005	-4.500368376075
0.43000000000000005	-4.50555075
0.43100000000000005	-4.510662534075001
0.43200000000000005	-4.5157036032
0.43300000000000005	-4.520673834075001
0.43400000000000005	-4.5255731052
0.43500000000000005	-4.5304012968750005
0.43600000000000005	-4.5351582912
0.43700000000000006	-4.539843972075
0.43800000000000006	-4.5444582252000005
0.43900000000000006	-4.549000938074999
0.44000000000000006	-4.553472
0.44100000000000006	-4.557871302075
0.44200000000000006	-4.5621987372
0.44300000000000006	-4.5664542000749995
0.44400000000000006	-4.5706375872
0.44500000000000006	-4.574748796875
0.44600000000000006	-4.5787877292
0.44700000000000006	-4.582754286075
0.44800000000000006	-4.586648371200001
0.44900000000000007	-4.590469890075
0.45000000000000007	-4.59421875
0.45100000000000007	-4.597894860075001
0.45200000000000007	-4.6014981312000005
0.45300000000000007	-4.605028476075001
0.45400000000000007	-4.608485809199999
0.45500000000000007	-4.6118700468750005
0.45600000000000007	-4.6151811072
0.4570000000000001	-4.618418910075
0.4580000000000001	-4.6215833772
0.4590000000000001	-4.624674432075
0.45999999999999996	-4.627692000000001
0.46099999999999997	-4.630636008074999
0.46199999999999997	-4.6335063852000005
0.46299999999999997	-4.636303062074999
0.46399999999999997	-4.639025971200001
0.46499999999999997	-4.641675046874999
0.46599999999999997	-4.6442502252
0.46699999999999997	-4.646751444075
0.46799999999999997	-4.649178643200001
0.469	-4.651531764075
0.47	-4.653810749999999
0.471	-4.6560155460749995
0.472	-4.6581460992
0.473	-4.660202358075
0.474	-4.662184273199999
0.475	-4.664091796875
0.476	-4.6659248832
0.477	-4.667683488074999
0.478	-4.669367569199999
0.479	-4.670977086075
0.48	-4.672511999999999
0.481	-4.673972274075
0.482	-4.6753578732
0.483	-4.676668764074999
0.484	-4.677904915199999
0.485	-4.679066296875
0.486	-4.6801528812
0.487	-4.681164642075
0.488	-4.6821015552
0.489	-4.682963598075
0.49	-4.683750750000001
0.491	-4.684462992075
0.492	-4.6851003072
0.493	-4.6856626800750005
0.494	-4.6861500972
0.495	-4.686562546875001
0.496	-4.6869000192
0.497	-4.6871625060749995
0.498	-4.6873500012
0.499	-4.687462500075
0.5	-4.6875
0.5010000000000001	-4.687462500075
0.502	-4.6873500012
0.5030000000000001	-4.6871625060749995
0.504	-4.6869000192
0.5050000000000001	-4.686562546875001
0.506	-4.6861500972
0.5070000000000001	-4.6856626800750005
0.508	-4.6851003072
0.5090000000000001	-4.684462992075
0.51	-4.683750750000001
0.5110000000000001	-4.682963598075
0.512	-4.6821015552
0.5130000000000001	-4.681164642075
0.514	-4.6801528812
0.5150000000000001	-4.679066296875
0.516	-4.677904915199999
0.5170000000000001	-4.676668764074999
0.518	-4.6753578732
0.5190000000000001	-4.673972274075
0.52	-4.672511999999999
0.5210000000000001	-4.670977086075
0.522	-4.669367569199999
0.5230000000000001	-4.667683488074999
0.524	-4.6659248832
0.5249999999999999	-4.664091796875001
0.526	-4.662184273199999
0.5269999999999999	-4.660202358075
0.528	-4.6581460992
0.5289999999999999	-4.6560155460749995
0.53	-4.653810749999999
0.5309999999999999	-4.651531764075
0.532	-4.649178643200001
0.5329999999999999	-4.646751444075
0.534	-4.6442502252
0.5349999999999999	-4.641675046874999
0.536	-4.639025971200001
0.5369999999999999	-4.636303062075001
0.538	-4.6335063852000005
0.5389999999999999	-4.630636008074999
0.54	-4.627692000000001
0.5409999999999999	-4.624674432075
0.542	-4.6215833771999995
0.5429999999999999	-4.618418910075
0.544	-4.6151811072
0.5449999999999999	-4.6118700468750005
0.546	-4.608485809199999
0.5469999999999999	-4.605028476075001
0.548	-4.6014981312000005
0.5489999999999999	-4.597894860075001
0.55	-4.59421875
0.5509999999999999	-4.590469890075
0.552	-4.586648371199999
0.5529999999999999	-4.582754286075
0.554	-4.5787877292
0.5549999999999999	-4.574748796875
0.556	-4.5706375872
0.5569999999999999	-4.5664542000749995
0.558	-4.5621987372
0.5589999999999999	-4.557871302075
0.56	-4.553471999999999
0.5609999999999999	-4.549000938074999
0.562	-4.5444582252
0.563	-4.539843972075
0.5640000000000001	-4.535158291199999
0.565	-4.5304012968750005
0.5660000000000001	-4.5255731052
0.567	-4.520673834075001
0.5680000000000001	-4.5157036031999995
0.569	-4.510662534075001
0.5700000000000001	-4.505550749999999
0.571	-4.500368376075
0.5720000000000001	-4.4951155391999995
0.573	-4.489792368074999
0.5740000000000001	-4.484398993199999
0.575	-4.478935546875
0.5760000000000001	-4.473402163199999
0.577	-4.467798978075001
0.5780000000000001	-4.4621261292
0.579	-4.456383756075001
0.5800000000000001	-4.450571999999999
0.581	-4.4446910040750005
0.5820000000000001	-4.4387409132
0.583	-4.432721874075
0.5840000000000001	-4.426634035199999
0.585	-4.420477546875
0.5860000000000001	-4.4142525612
0.587	-4.407959232075001
0.5880000000000001	-4.4015977152
0.589	-4.395168168075001
0.5900000000000001	-4.388670749999999
0.591	-4.3821056220750005
0.5920000000000001	-4.3754729472
0.593	-4.368772890075
0.5940000000000001	-4.3620056171999995
0.595	-4.355171296875
0.5960000000000001	-4.348270099199999
0.597	-4.341302196075
0.5980000000000001	-4.3342677612
0.599	-4.327166970075
0.6000000000000001	-4.32
0.601	-4.312767030075
0.6020000000000001	-4.3054682412
0.603	-4.298103816075
0.6040000000000001	-4.2906739391999995
0.605	-4.283178796874999
0.6060000000000001	-4.2756185771999995
0.607	-4.267993470075001
0.6080000000000001	-4.2603036672
0.609	-4.2525493620749995
0.6100000000000001	-4.244730749999999
0.611	-4.236848028075
0.6120000000000001	-4.2289013951999985
0.613	-4.220891052075
0.6140000000000001	-4.212817201199998
0.615	-4.2046800468750005
0.6160000000000001	-4.196479795199999
0.617	-4.188216654075
0.6180000000000001	-4.1798908332
0.619	-4.1715025440749995
0.6200000000000001	-4.1630519999999995
0.621	-4.154539416075
0.6220000000000001	-4.145965009199998
0.623	-4.137328998075
0.6240000000000001	-4.128631603199999
0.625	-4.119873046875
0.6260000000000001	-4.1110535532
0.627	-4.1021733480750004
0.6280000000000001	-4.093232659199998
0.629	-4.084231716075
0.6300000000000001	-4.075170749999999
0.631	-4.066049994075
0.6320000000000001	-4.0568696831999995
0.633	-4.047630054075
0.6340000000000001	-4.038331345199999
0.635	-4.028973796875
0.6360000000000001	-4.019557651199999
0.637	-4.0100831520749995
0.6380000000000001	-4.000550545199999
0.639	-3.990960078075
0.6400000000000001	-3.981311999999999
0.641	-3.9716065620749994
0.6420000000000001	-3.9618440171999985
0.643	-3.9520246200750004
0.6440000000000001	-3.942148627199999
0.645	-3.9322162968749996
0.6460000000000001	-3.922227889199999
0.647	-3.912183666075
0.6480000000000001	-3.902083891199999
0.649	-3.8919288300750003
0.6500000000000001	-3.8817187499999983
0.651	-3.871453920074999
0.6520000000000001	-3.8611346111999985
0.653	-3.850761096075
0.6539999999999999	-3.8403336492
0.655	-3.8298525468749993
0.6559999999999999	-3.819318067200001
0.657	-3.8087304900750003
0.6579999999999999	-3.7980900972000002
0.659	-3.787397172075
0.6599999999999999	-3.776652000000001
0.661	-3.7658548680750004
0.6619999999999999	-3.7550060652000012
0.663	-3.744105882075
0.6639999999999999	-3.7331546112000007
0.665	-3.722152546875
0.6659999999999999	-3.711099985200001
0.667	-3.699997224074999
0.6679999999999999	-3.688844563200001
0.669	-3.677642304075
0.6699999999999999	-3.6663907500000006
0.671	-3.6550902060749997
0.6719999999999999	-3.643740979200001
0.673	-3.6323433780749994
0.6739999999999999	-3.6208977132000006
0.675	-3.6094042968749998
0.6759999999999999	-3.5978634432000014
0.677	-3.5862754680749998
0.6779999999999999	-3.5746406892000007
0.679	-3.5629594260749995
0.6799999999999999	-3.551232
0.681	-3.539458734075
0.6819999999999999	-3.527639953200001
0.683	-3.515775984074999
0.6839999999999999	-3.503867155200001
0.685	-3.491913796874999
0.6859999999999999	-3.4799162412
0.687	-3.4678748220749993
0.688	-3.4557898752000007
0.6890000000000001	-3.443661738074999
0.69	-3.43149075
0.6910000000000001	-3.4192772520749997
0.692	-3.407021587200001
0.6930000000000001	-3.394724100074999
0.694	-3.382385137200001
0.6950000000000001	-3.3700050468749994
0.696	-3.357584179200001
0.6970000000000001	-3.3451228860749986
0.698	-3.3326215212000005
0.6990000000000001	-3.320080440074999
0.7	-3.3075000000000006
0.7010000000000001	-3.2948805600749993
0.702	-3.2822224812000007
0.7030000000000001	-3.2695261260749993
0.704	-3.2567918592000007
0.7050000000000001	-3.244020046874999
0.706	-3.231211057200001
0.7070000000000001	-3.2183652600749992
0.708	-3.2054830272
0.7090000000000001	-3.1925647320749997
0.71	-3.179610750000001
0.7110000000000001	-3.166621458074999
0.712	-3.1535972352000003
0.7130000000000001	-3.1405384620749994
0.714	-3.1274455212000007
0.7150000000000001	-3.114318796874999
0.716	-3.1011586752000007
0.7170000000000001	-3.087965544074999
0.718	-3.0747397932000005
0.7190000000000001	-3.061481814074999
0.72	-3.0481920000000002
0.7210000000000001	-3.034870746074998
0.722	-3.0215184492000002
0.7230000000000001	-3.0081355080749983
0.724	-2.9947223232000004
0.7250000000000001	-2.981279296874999
0.726	-2.9678068332
0.7270000000000001	-2.9543053380749984
0.728	-2.9407752192
0.7290000000000001	-2.9272168860749987
0.73	-2.9136307500000003
0.7310000000000001	-2.9000172240749986
0.732	-2.8863767232000006
0.7330000000000001	-2.872709664074999
0.734	-2.8590164652
0.7350000000000001	-2.8452975468749986
0.736	-2.8315533311999994
0.7370000000000001	-2.8177842420749983
0.738	-2.8039907052000004
0.7390000000000001	-2.7901731480749987
0.74	-2.776332
0.7410000000000001	-2.7624676920749986
0.742	-2.7485806571999998
0.7430000000000001	-2.7346713300749985
0.744	-2.7207401472000003
0.7450000000000001	-2.7067875468749985
0.746	-2.6928139692000004
0.7470000000000001	-2.6788198560749983
0.748	-2.6648056511999996
0.7490000000000001	-2.6507718000749985
0.75	-2.63671875
0.7510000000000001	-2.6226469500749983
0.752	-2.6085568511999995
0.7530000000000001	-2.594448906074998
0.754	-2.5803235692000004
0.7550000000000001	-2.5661812968749986
0.756	-2.5520225471999995
0.7570000000000001	-2.537847780074998
0.758	-2.5236574571999997
0.7590000000000001	-2.509452042074998
0.76	-2.495232
0.7610000000000001	-2.480997798074998
0.762	-2.4667499051999995
0.7630000000000001	-2.4524887920749983
0.764	-2.4382149311999997
0.7650000000000001	-2.4239287968749985
0.766	-2.4096308651999996
0.7670000000000001	-2.395321614074998
0.768	-2.3810015231999997
0.7690000000000001	-2.3666710740749988
0.77	-2.3523307499999997
0.7710000000000001	-2.337981036074998
0.772	-2.3236224191999995
0.7730000000000001	-2.309255388074998
0.774	-2.2948804332
0.7750000000000001	-2.280498046874998
0.776	-2.2661087231999995
0.7770000000000001	-2.251712958074998
0.778	-2.2373112491999994
0.7790000000000001	-2.222904096074998
0.78	-2.2084919999999992
0.7809999999999999	-2.1940754640750013
0.782	-2.1796549932
0.7829999999999999	-2.1652310940750006
0.784	-2.1508042752
0.7849999999999999	-2.136375046875001
0.786	-2.1219439211999997
0.7869999999999999	-2.1075114120750014
0.788	-2.0930780351999996
0.7889999999999999	-2.0786443080750012
0.79	-2.06421075
0.7909999999999999	-2.0497778820750012
0.792	-2.0353462271999994
0.7929999999999999	-2.020916310075001
0.794	-2.0064886572
0.7949999999999999	-1.9920637968750008
0.796	-1.9776422591999996
0.7969999999999999	-1.9632245760750011
0.798	-1.9488112811999994
0.7989999999999999	-1.9344029100750013
0.8	-1.9199999999999993
0.8009999999999999	-1.905603090075001
0.802	-1.8912127211999992
0.8029999999999999	-1.8768294360750004
0.804	-1.8624537791999995
0.8049999999999999	-1.848086296875001
0.806	-1.8337275371999995
0.8069999999999999	-1.8193780500750005
0.808	-1.8050383871999993
0.8089999999999999	-1.790709102075001
0.81	-1.7763907499999987
0.8109999999999999	-1.7620838880750007
0.812	-1.7477890751999992
0.813	-1.7335068720750009
0.8140000000000001	-1.7192378411999991
0.815	-1.7049825468750004
0.8160000000000001	-1.6907415551999994
0.817	-1.6765154340750008
0.8180000000000001	-1.662304753199999
0.819	-1.6481100840750007
0.8200000000000001	-1.633931999999999
0.821	-1.6197710760750008
0.8220000000000001	-1.6056278891999989
0.823	-1.5915030180750005
0.8240000000000001	-1.5773970431999993
0.825	-1.5633105468750008
0.8260000000000001	-1.5492441131999992
0.827	-1.5351983280750006
0.8280000000000001	-1.521173779199999
0.829	-1.5071710560750005
0.8300000000000001	-1.4931907499999988
0.831	-1.4792334540750007
0.8320000000000001	-1.4652997631999989
0.833	-1.4513902740750004
0.8340000000000001	-1.437505585199999
0.835	-1.4236462968750008
0.8360000000000001	-1.4098130111999987
0.837	-1.3960063320750005
0.8380000000000001	-1.3822268651999992
0.839	-1.3684752180750006
0.8400000000000001	-1.3547519999999988
0.841	-1.3410578220750007
0.8420000000000001	-1.3273932971999987
0.843	-1.3137590400750003
0.8440000000000001	-1.300155667199999
0.845	-1.2865837968750002
0.8460000000000001	-1.2730440491999984
0.847	-1.2595370460750002
0.8480000000000001	-1.2460634111999984
0.849	-1.2326237700750002
0.8500000000000001	-1.2192187499999991
0.851	-1.2058489800750005
0.8520000000000001	-1.1925150911999987
0.853	-1.179217716075
0.8540000000000001	-1.1659574891999989
0.855	-1.1527350468750002
0.8560000000000001	-1.1395510271999987
0.857	-1.1264060700750003
0.8580000000000001	-1.1133008171999987
0.859	-1.100235912075
0.8600000000000001	-1.0872119999999987
0.861	-1.0742297280750002
0.8620000000000001	-1.0612897451999985
0.863	-1.0483927020750001
0.8640000000000001	-1.0355392511999988
0.865	-1.0227300468750002
0.8660000000000001	-1.0099657451999986
0.867	-0.9972470040750001
0.8680000000000001	-0.9845744831999987
0.869	-0.9719488440750002
0.8700000000000001	-0.9593707499999987
0.871	-0.946840866075
0.8720000000000001	-0.9343598591999989
0.873	-0.9219283980749999
0.8740000000000001	-0.9095471531999986
0.875	-0.897216796875
0.8760000000000001	-0.8849380031999986
0.877	-0.8727114480749999
0.8780000000000001	-0.8605378091999988
0.879	-0.8484177660749999
0.8800000000000001	-0.8363519999999987
0.881	-0.8243411940750001
0.8820000000000001	-0.8123860331999986
0.883	-0.800487204075
0.8840000000000001	-0.7886453951999985
0.885	-0.7768612968749998
0.8860000000000001	-0.7651356011999987
0.887	-0.7534690020749999
0.8880000000000001	-0.7418621951999986
0.889	-0.7303158780749998
0.8900000000000001	-0.7188307499999985
0.891	-0.7074075120749999
0.8920000000000001	-0.6960468671999986
0.893	-0.6847495200749998
0.8940000000000001	-0.6735161771999986
0.895	-0.6623475468749997
0.8960000000000001	-0.6512443391999984
0.897	-0.6402072660749998
0.8980000000000001	-0.6292370411999986
0.899	-0.6183343800749996
0.9000000000000001	-0.6074999999999987
0.901	-0.5967346200749999
0.9020000000000001	-0.5860389611999985
0.903	-0.5754137460749996
0.9040000000000001	-0.5648596991999986
0.905	-0.5543775468749998
0.9060000000000001	-0.5439680171999985
0.907	-0.5336318400749998
0.9079999999999999	-0.5233697472000008
0.909	-0.5131824720749997
0.9099999999999999	-0.5030707500000008
0.911	-0.4930353180749996
0.9119999999999999	-0.4830769152000008
0.913	-0.4731962820749997
0.9139999999999999	-0.46339416120000076
0.915	-0.45367129687499963
0.9159999999999999	-0.4440284352000008
0.917	-0.43446632407499963
0.9179999999999999	-0.4249857132000007
0.919	-0.4155873540749996
0.9199999999999999	-0.4062720000000006
0.921	-0.39704040607499963
0.9219999999999999	-0.38789332920000064
0.923	-0.37883152807499965
0.9239999999999999	-0.3698557632000007
0.925	-0.3609667968749996
0.9259999999999999	-0.3521653932000006
0.927	-0.34345231807499965
0.9279999999999999	-0.33482833920000055
0.929	-0.32629422607499964
0.9299999999999999	-0.3178507500000005
0.931	-0.30949868407499964
0.9319999999999999	-0.3012388032000005
0.933	-0.29307188407499957
0.9339999999999999	-0.2849987052000005
0.935	-0.2770200468749996
0.9359999999999999	-0.26913669120000044
0.937	-0.26134942207499956
0.938	-0.25365902520000044
0.9390000000000001	-0.24606628807499953
0.94	-0.2385720000000004
0.9410000000000001	-0.23117695207499958
0.942	-0.22388193720000035
0.9430000000000001	-0.21668775007499952
0.944	-0.20959518720000037
0.9450000000000001	-0.20260504687499956
0.946	-0.19571812920000037
0.9470000000000001	-0.1889352360749996
0.948	-0.18225717120000035
0.9490000000000001	-0.17568474007499957
0.95	-0.1692187500000003
0.9510000000000001	-0.16286001007499956
0.952	-0.15660933120000026
0.9530000000000001	-0.15046752607499958
0.954	-0.14443540920000023
0.9550000000000001	-0.1385137968749996
0.956	-0.13270350720000024
0.9570000000000001	-0.12700536007499957
0.958	-0.12142017720000021
0.9590000000000001	-0.11594878207499959
0.96	-0.11059200000000018
0.9610000000000001	-0.1053506580749996
0.962	-0.10022558520000019
0.9630000000000001	-0.09521761207499962
0.964	-0.09032757120000014
0.9650000000000001	-0.0855562968749996
0.966	-0.08090462520000011
0.9670000000000001	-0.07637339407499964
0.968	-0.07196344320000013
0.9690000000000001	-0.06767561407499965
0.97	-0.0635107500000001
0.9710000000000001	-0.05946969607499966
0.972	-0.05555329920000011
0.9730000000000001	-0.05176240807499967
0.974	-0.048097873200000085
0.9750000000000001	-0.04456054687499968
0.976	-0.041151283200000076
0.9770000000000001	-0.03787093807499971
0.978	-0.03472036920000005
0.9790000000000001	-0.03170043607499972
0.98	-0.028812000000000046
0.9810000000000001	-0.026055924074999747
0.982	-0.023433073200000043
0.9830000000000001	-0.020944314074999762
0.984	-0.018590515200000036
0.9850000000000001	-0.016372546874999786
0.986	-0.014291281200000026
0.9870000000000001	-0.012347592074999813
0.988	-0.01054235520000002
0.9890000000000001	-0.008876448074999838
0.99	-0.0073507500000000135
0.9910000000000001	-0.005966142074999865
0.992	-0.004723507200000009
0.9930000000000001	-0.003623730074999892
0.994	-0.002667697200000004
0.9950000000000001	-0.0018562968749999214
0.996	-0.0011904192000000017
0.9970000000000001	-0.0006709560749999517
0.998	-0.0002988012000000005
0.9990000000000001	-0.00007485007499998354
1.	0.
1.0010000000000001	0.
1.002	0.
1.0030000000000001	0.
1.004	0.
1.0050000000000001	0.
1.006	0.
1.0070000000000001	0.
1.008	0.
1.0090000000000001	0.
1.01	0.
1.0110000000000001	0.
1.012	0.
1.0130000000000001	0.
1.014	0.
1.0150000000000001	0.
1.016	0.
1.0170000000000001	0.
1.018	0.
1.0190000000000001	0.
1.02	0.
1.0210000000000001	0.
1.022	0.
1.0230000000000001	0.
1.024	0.
1.0250000000000001	0.
1.026	0.
1.0270000000000001	0.
1.028	0.
1.0290000000000001	0.
1.03	0.
1.0310000000000001	0.
1.032	0.
1.0330000000000001	0.
1.034	0.
1.0350000000000001	0.
1.036	0.
1.037	0.
1.038	0.
1.039	0.
1.04	0.
1.041	0.
1.042	0.
1.043	0.
1.044	0.
1.045	0.
1.046	0.
1.047	0.
1.048	0.
1.049	0.
1.05	0.
1.051	0.
1.052	0.
1.053	0.
1.054	0.
1.055	0.
1.056	0.
1.057	0.
1.058	0.
1.059	0.
1.06	0.
1.061	0.
1.062	0.
1.063	0.
1.064	0.
1.065	0.
1.066	0.
1.067	0.
1.068	0.
1.069	0.
1.07	0.
1.071	0.
1.072	0.
1.073	0.
1.074	0.
1.075	0.
1.076	0.
1.077	0.
1.078	0.
1.079	0.
1.08	0.
1.081	0.
1.082	0.
1.083	0.
1.084	0.
1.085	0.
1.086	0.
1.087	0.
1.088	0.
1.089	0.
1.09	0.
1.091	0.
1.092	0.
1.093	0.
1.094	0.
1.095	0.
1.096	0.
1.097	0.
1.098	0.
1.099	0.
1.1	0.
1.101	0.
1.102	0.
1.103	0.
1.104	0.
1.105	0.
1.106	0.
1.107	0.
1.108	0.
1.109	0.
1.11	0.
1.111	0.
1.112	0.
1.113	0.
1.114	0.
1.115	0.
1.116	0.
1.117	0.
1.118	0.
1.119	0.
1.12	0.
1.121	0.
1.122	0.
1.123	0.
1.124	0.
1.125	0.
1.1260000000000001	0.
1.127	0.
1.1280000000000001	0.
1.129	0.
1.1300000000000001	0.
1.131	0.
1.1320000000000001	0.
1.133	0.
1.1340000000000001	0.
1.135	0.
1.1360000000000001	0.
1.137	0.
1.1380000000000001	0.
1.139	0.
1.1400000000000001	0.
1.141	0.
1.1420000000000001	0.
1.143	0.
1.1440000000000001	0.
1.145	0.
1.1460000000000001	0.
1.147	0.
1.1480000000000001	0.
1.149	0.
1.1500000000000001	0.
1.151	0.
1.1520000000000001	0.
1.153	0.
1.1540000000000001	0.
1.155	0.
1.1560000000000001	0.
1.157	0.
1.1580000000000001	0.
1.159	0.
1.1600000000000001	0.
1.161	0.
1.1620000000000001	0.
1.163	0.
1.1640000000000001	0.
1.165	0.
1.166	0.
1.167	0.
1.168	0.
1.169	0.
1.17	0.
1.171	0.
1.172	0.
1.173	0.
1.174	0.
1.175	0.
1.176	0.
1.177	0.
1.178	0.
1.179	0.
1.18	0.
1.181	0.
1.182	0.
1.183	0.
1.184	0.
1.185	0.
1.186	0.
1.187	0.
1.188	0.
1.189	0.
1.19	0.
1.191	0.
1.192	0.
1.193	0.
1.194	0.
1.195	0.
1.196	0.
1.197	0.
1.198	0.
1.199	0.
1.2	0.
1.201	0.
1.202	0.
1.203	0.
1.204	0.
1.205	0.
1.206	0.
1.207	0.
1.208	0.
1.209	0.
1.21	0.
1.211	0.
1.212	0.
1.213	0.
1.214	0.
1.215	0.
1.216	0.
1.217	0.
1.218	0.
1.219	0.
1.22	0.
1.221	0.
1.222	0.
1.223	0.
1.224	0.
1.225	0.
1.226	0.
1.227	0.
1.228	0.
1.229	0.
1.23	0.
1.231	0.
1.232	0.
1.233	0.
1.234	0.
1.235	0.
1.236	0.
1.237	0.
1.238	0.
1.239	0.
1.24	0.
1.241	0.
1.242	0.
1.243	0.
1.244	0.
1.245	0.
1.246	0.
1.247	0.
1.248	0.
1.249	0.
1.25	0.
1.2510000000000001	0.
1.252	0.
1.2530000000000001	0.
1.254	0.
1.2550000000000001	0.
1.256	0.
1.2570000000000001	0.
1.258	0.
1.2590000000000001	0.
1.26	0.
1.2610000000000001	0.
1.262	0.
1.2630000000000001	0.
1.264	0.
1.2650000000000001	0.
1.266	0.
1.2670000000000001	0.
1.268	0.
1.2690000000000001	0.
1.27	0.
1.2710000000000001	0.
1.272	0.
1.2730000000000001	0.
1.274	0.
1.2750000000000001	0.
1.276	0.
1.2770000000000001	0.
1.278	0.
1.2790000000000001	0.
1.28	0.
1.2810000000000001	0.
1.282	0.
1.2830000000000001	0.
1.284	0.
1.2850000000000001	0.
1.286	0.
1.2870000000000001	0.
1.288	0.
1.2890000000000001	0.
1.29	0.
1.2910000000000001	0.
1.292	0.
1.293	0.
1.294	0.
1.295	0.
1.296	0.
1.297	0.
1.298	0.
1.299	0.
1.3	0.
1.301	0.
1.302	0.
1.303	0.
1.304	0.
1.305	0.
1.306	0.
1.307	0.
1.308	0.
1.309	0.
1.31	0.
1.311	0.
1.312	0.
1.313	0.
1.314	0.
1.315	0.
1.316	0.
1.317	0.
1.318	0.
1.319	0.
1.32	0.
1.321	0.
1.322	0.
1.323	0.
1.324	0.
1.325	0.
1.326	0.
1.327	0.
1.328	0.
1.329	0.
1.33	0.
1.331	0.
1.332	0.
1.333	0.
1.334	0.
1.335	0.
1.336	0.
1.337	0.
1.338	0.
1.339	0.
1.34	0.
1.341	0.
1.342	0.
1.343	0.
1.344	0.
1.345	0.
1.346	0.
1.347	0.
1.348	0.
1.349	0.
1.35	0.
1.351	0.
1.352	0.
1.353	0.
1.354	0.
1.355	0.
1.356	0.
1.357	0.
1.358	0.
1.359	0.
1.36	0.
1.361	0.
1.362	0.
1.363	0.
1.364	0.
1.365	0.
1.366	0.
1.367	0.
1.368	0.
1.369	0.
1.37	0.
1.371	0.
1.372	0.
1.373	0.
1.374	0.
1.375	0.
1.3760000000000001	0.
1.377	0.
1.3780000000000001	0.
1.379	0.
1.3800000000000001	0.
1.381	0.
1.3820000000000001	0.
1.383	0.
1.3840000000000001	0.
1.385	0.
1.3860000000000001	0.
1.387	0.
1.3880000000000001	0.
1.389	0.
1.3900000000000001	0.
1.391	0.
1.3920000000000001	0.
1.393	0.
1.3940000000000001	0.
1.395	0.
1.3960000000000001	0.
1.397	0.
1.3980000000000001	0.
1.399	0.
1.4000000000000001	0.
1.401	0.
1.4020000000000001	0.
1.403	0.
1.4040000000000001	0.
1.405	0.
1.4060000000000001	0.
1.407	0.
1.4080000000000001	0.
1.409	0.
1.4100000000000001	0.
1.411	0.
1.4120000000000001	0.
1.413	0.
1.4140000000000001	0.
1.415	0.
1.4160000000000001	0.
1.417	0.
1.4180000000000001	0.
1.419	0.
1.42	0.
1.421	0.
1.422	0.
1.423	0.
1.424	0.
1.425	0.
1.426	0.
1.427	0.
1.428	0.
1.429	0.
1.43	0.
1.431	0.
1.432	0.
1.433	0.
1.434	0.
1.435	0.
1.436	0.
1.437	0.
1.438	0.
1.439	0.
1.44	0.
1.441	0.
1.442	0.
1.443	0.
1.444	0.
1.445	0.
1.446	0.
1.447	0.
1.448	0.
1.449	0.
1.45	0.
1.451	0.
1.452	0.
1.453	0.
1.454	0.
1.455	0.
1.456	0.
1.457	0.
1.458	0.
1.459	0.
1.46	0.
1.461	0.
1.462	0.
1.463	0.
1.464	0.
1.465	0.
1.466	0.
1.467	0.
1.468	0.
1.469	0.
1.47	0.
1.471	0.
1.472	0.
1.473	0.
1.474	0.
1.475	0.
1.476	0.
1.477	0.
1.478	0.
1.479	0.
1.48	0.
1.481	0.
1.482	0.
1.483	0.
1.484	0.
1.485	0.
1.486	0.
1.487	0.
1.488	0.
1.489	0.
1.49	0.
1.491	0.
1.492	0.
1.493	0.
1.494	0.
1.495	0.
1.496	0.
1.497	0.
1.498	0.
1.499	0.
1.5	0.

==> dw4.dat <==
  x     y
-0.5	0
-0.499	0
-0.498	0
-0.497	0
-0.496	0
-0.495	0
-0.494	0
-0.493	0
-0.492	0
-0.491	0
-0.49	0
-0.489	0
-0.488	0
-0.487	0
-0.486	0
-0.485	0
-0.484	0
-0.483	0
-0.482	0
-0.481	0
-0.48	0
-0.479	0
-0.478	0
-0.477	0
-0.476	0
-0.475	0
-0.474	0
-0.473	0
-0.472	0
-0.471	0
-0.47	0
-0.469	0
-0.46799999999999997	0
-0.46699999999999997	0
-0.46599999999999997	0
-0.46499999999999997	0
-0.46399999999999997	0
-0.463	0
-0.462	0
-0.461	0
-0.46	0
-0.459	0
-0.458	0
-0.457	0
-0.456	0
-0.455	0
-0.454	0
-0.453	0
-0.452	0
-0.451	0
-0.45	0
-0.449	0
-0.448	0
-0.447	0
-0.446	0
-0.445	0
-0.444	0
-0.443	0
-0.442	0
-0.441	0
-0.44	0
-0.439	0
-0.438	0
-0.437	0
-0.436	0
-0.435	0
-0.434	0
-0.433	0
-0.432	0
-0.431	0
-0.43	0
-0.429	0
-0.428	0
-0.427	0
-0.426	0
-0.425	0
-0.424	0
-0.423	0
-0.422	0
-0.421	0
-0.42	0
-0.419	0
-0.418	0
-0.417	0
-0.416	0
-0.415	0
-0.414	0
-0.413	0
-0.41200000000000003	0
-0.41100000000000003	0
-0.41000000000000003	0
-0.40900000000000003	0
-0.40800000000000003	0
-0.40700000000000003	0
-0.406	0
-0.405	0
-0.404	0
-0.403	0
-0.402	0
-0.401	0
-0.4	0
-0.399	0
-0.398	0
-0.397	0
-0.396	0
-0.395	0
-0.394	0
-0.393	0
-0.392	0
-0.391	0
-0.39	0
-0.389	0
-0.388	0
-0.387	0
-0.386	0
-0.385	0
-0.384	0
-0.383	0
-0.382	0
-0.381	0
-0.38	0
-0.379	0
-0.378	0
-0.377	0
-0.376	0
-0.375	0
-0.374	0
-0.373	0
-0.372	0
-0.371	0
-0.37	0
-0.369	0
-0.368	0
-0.367	0
-0.366	0
-0.365	0
-0.364	0
-0.363	0
-0.362	0
-0.361	0
-0.36	0
-0.359	0
-0.358	0
-0.357	0
-0.356	0
-0.355	0
-0.354	0
-0.353	0
-0.352	0
-0.351	0
-0.35	0
-0.349	0
-0.348	0
-0.347	0
-0.346	0
-0.345	0
-0.344	0
-0.34299999999999997	0
-0.34199999999999997	0
-0.34099999999999997	0
-0.33999999999999997	0
-0.33899999999999997	0
-0.33799999999999997	0
-0.33699999999999997	0
-0.33599999999999997	0
-0.33499999999999996	0
-0.33399999999999996	0
-0.33299999999999996	0
-0.33199999999999996	0
-0.33099999999999996	0
-0.32999999999999996	0
-0.32899999999999996	0
-0.32799999999999996	0
-0.32699999999999996	0
-0.32599999999999996	0
-0.32499999999999996	0
-0.324	0
-0.323	0
-0.322	0
-0.321	0
-0.32	0
-0.319	0
-0.318	0
-0.317	0
-0.316	0
-0.315	0
-0.314	0
-0.313	0
-0.312	0
-0.311	0
-0.31	0
-0.309	0
-0.308	0
-0.307	0
-0.306	0
-0.305	0
-0.304	0
-0.303	0
-0.302	0
-0.301	0
-0.3	0
-0.299	0
-0.298	0
-0.297	0
-0.296	0
-0.295	0
-0.294	0
-0.293	0
-0.292	0
-0.29100000000000004	0
-0.29000000000000004	0
-0.28900000000000003	0
-0.28800000000000003	0
-0.28700000000000003	0
-0.28600000000000003	0
-0.28500000000000003	0
-0.28400000000000003	0
-0.28300000000000003	0
-0.28200000000000003	0
-0.281	0
-0.28	0
-0.279	0
-0.278	0
-0.277	0
-0.276	0
-0.275	0
-0.274	0
-0.273	0
-0.272	0
-0.271	0
-0.27	0
-0.269	0
-0.268	0
-0.267	0
-0.266	0
-0.265	0
-0.264	0
-0.263	0
-0.262	0
-0.261	0
-0.26	0
-0.259	0
-0.258	0
-0.257	0
-0.256	0
-0.255	0
-0.254	0
-0.253	0
-0.252	0
-0.251	0
-0.25	0
-0.249	0
-0.248	0
-0.247	0
-0.246	0
-0.245	0
-0.244	0
-0.243	0
-0.242	0
-0.241	0
-0.24	0
-0.239	0
-0.238	0
-0.237	0
-0.236	0
-0.235	0
-0.23399999999999999	0
-0.23299999999999998	0
-0.23199999999999998	0
-0.23099999999999998	0
-0.22999999999999998	0
-0.22899999999999998	0
-0.22799999999999998	0
-0.22699999999999998	0
-0.22599999999999998	0
-0.22499999999999998	0
-0.22399999999999998	0
-0.22299999999999998	0
-0.22199999999999998	0
-0.22099999999999997	0
-0.21999999999999997	0
-0.21899999999999997	0
-0.21799999999999997	0
-0.21699999999999997	0
-0.21599999999999997	0
-0.21499999999999997	0
-0.21399999999999997	0
-0.21299999999999997	0
-0.21199999999999997	0
-0.21100000000000002	0
-0.21000000000000002	0
-0.20900000000000002	0
-0.20800000000000002	0
-0.20700000000000002	0
-0.20600000000000002	0
-0.20500000000000002	0
-0.20400000000000001	0
-0.203	0
-0.202	0
-0.201	0
-0.2	0
-0.199	0
-0.198	0
-0.197	0
-0.196	0
-0.195	0
-0.194	0
-0.193	0
-0.192	0
-0.191	0
-0.19	0
-0.189	0
-0.188	0
-0.187	0
-0.186	0
-0.185	0
-0.184	0
-0.183	0
-0.182	0
-0.181	0
-0.18	0
-0.179	0
-0.178	0
-0.177	0
-0.176	0
-0.175	0
-0.174	0
-0.173	0
-0.172	0
-0.17099999999999999	0
-0.16999999999999998	0
-0.16899999999999998	0
-0.16799999999999998	0
-0.16699999999999998	0
-0.16599999999999998	0
-0.16499999999999998	0
-0.16399999999999998	0
-0.16299999999999998	0
-0.16199999999999998	0
-0.16099999999999998	0
-0.15999999999999998	0
-0.15899999999999997	0
-0.15799999999999997	0
-0.15699999999999997	0
-0.15599999999999997	0
-0.15499999999999997	0
-0.15399999999999997	0
-0.15299999999999997	0
-0.15199999999999997	0
-0.15099999999999997	0
-0.14999999999999997	0
-0.14899999999999997	0
-0.14800000000000002	0
-0.14700000000000002	0
-0.14600000000000002	0
-0.14500000000000002	0
-0.14400000000000002	0
-0.14300000000000002	0
-0.14200000000000002	0
-0.14100000000000001	0
-0.14	0
-0.139	0
-0.138	0
-0.137	0
-0.136	0
-0.135	0
-0.134	0
-0.133	0
-0.132	0
-0.131	0
-0.13	0
-0.129	0
-0.128	0
-0.127	0
-0.126	0
-0.125	0
-0.124	0
-0.123	0
-0.122	0
-0.121	0
-0.12	0
-0.119	0
-0.118	0
-0.11699999999999999	0
-0.11599999999999999	0
-0.11499999999999999	0
-0.11399999999999999	0
-0.11299999999999999	0
-0.11199999999999999	0
-0.11099999999999999	0
-0.10999999999999999	0
-0.10899999999999999	0
-0.10799999999999998	0
-0.10699999999999998	0
-0.10599999999999998	0
-0.10499999999999998	0
-0.10399999999999998	0
-0.10299999999999998	0
-0.10199999999999998	0
-0.10099999999999998	0
-0.09999999999999998	0
-0.09899999999999998	0
-0.09799999999999998	0
-0.09699999999999998	0
-0.09599999999999997	0
-0.09499999999999997	0
-0.09399999999999997	0
-0.09299999999999997	0
-0.09199999999999997	0
-0.09099999999999997	0
-0.08999999999999997	0
-0.08899999999999997	0
-0.08799999999999997	0
-0.08699999999999997	0
-0.08599999999999997	0
-0.08499999999999996	0
-0.08399999999999996	0
-0.08300000000000002	0
-0.08200000000000002	0
-0.08100000000000002	0
-0.08000000000000002	0
-0.07900000000000001	0
-0.07800000000000001	0
-0.07700000000000001	0
-0.07600000000000001	0
-0.07500000000000001	0
-0.07400000000000001	0
-0.07300000000000001	0
-0.07200000000000001	0
-0.07100000000000001	0
-0.07	0
-0.069	0
-0.068	0
-0.067	0
-0.066	0
-0.065	0
-0.064	0
-0.063	0
-0.062	0
-0.061	0
-0.06	0
-0.059	0
-0.057999999999999996	0
-0.056999999999999995	0
-0.055999999999999994	0
-0.05499999999999999	0
-0.05399999999999999	0
-0.05299999999999999	0
-0.05199999999999999	0
-0.05099999999999999	0
-0.04999999999999999	0
-0.04899999999999999	0
-0.04799999999999999	0
-0.046999999999999986	0
-0.045999999999999985	0
-0.044999999999999984	0
-0.043999999999999984	0
-0.04299999999999998	0
-0.04199999999999998	0
-0.04099999999999998	0
-0.03999999999999998	0
-0.03899999999999998	0
-0.03799999999999998	0
-0.03699999999999998	0
-0.035999999999999976	0
-0.034999999999999976	0
-0.033999999999999975	0
-0.032999999999999974	0
-0.03199999999999997	0
-0.030999999999999972	0
-0.02999999999999997	0
-0.02899999999999997	0
-0.02799999999999997	0
-0.02699999999999997	0
-0.025999999999999968	0
-0.024999999999999967	0
-0.023999999999999966	0
-0.022999999999999965	0
-0.021999999999999964	0
-0.020999999999999963	0
-0.020000000000000018	0
-0.019000000000000017	0
-0.018000000000000016	0
-0.017000000000000015	0
-0.016000000000000014	0
-0.015000000000000013	0
-0.014000000000000012	0
-0.013000000000000012	0
-0.01200000000000001	0
-0.01100000000000001	0
-0.010000000000000009	0
-0.009000000000000008	0
-0.008000000000000007	0
-0.007000000000000006	0
-0.006000000000000005	0
-0.0050000000000000044	0
-0.0040000000000000036	0
-0.0030000000000000027	0
-0.0020000000000000018	0
-0.0010000000000000009	0
0.	0
0.0010000000000000009	0
0.0020000000000000018	0
0.0030000000000000027	0
0.0040000000000000036	0
0.0050000000000000044	0
0.006000000000000005	0
0.007000000000000006	0
0.008000000000000007	0
0.009000000000000008	0
0.010000000000000009	0
0.01100000000000001	0
0.01200000000000001	0
0.013000000000000012	0
0.014000000000000012	0
0.015000000000000013	0
0.016000000000000014	0
0.017000000000000015	0
0.018000000000000016	0
0.019000000000000017	0
0.020000000000000018	0
0.02100000000000002	0
0.02200000000000002	0
0.02300000000000002	0
0.02400000000000002	0
0.025000000000000022	0
0.026000000000000023	0
0.027000000000000024	0
0.028000000000000025	0
0.029000000000000026	0
0.030000000000000027	0
0.031000000000000028	0
0.03200000000000003	0
0.03300000000000003	0
0.03400000000000003	0
0.03500000000000003	0
0.03600000000000003	0
0.03700000000000003	0
0.038000000000000034	0
0.039000000000000035	0
0.040000000000000036	0
0.041000000000000036	0
0.04200000000000004	0
0.04300000000000004	0
0.04400000000000004	0
0.04500000000000004	0
0.04600000000000004	0
0.04700000000000004	0
0.04800000000000004	0
0.049000000000000044	0
0.050000000000000044	0
0.051000000000000045	0
0.052000000000000046	0
0.05300000000000005	0
0.05400000000000005	0
0.05500000000000005	0
0.05600000000000005	0
0.05700000000000005	0
0.05800000000000005	0
0.05900000000000005	0
0.06000000000000005	0
0.061000000000000054	0
0.062000000000000055	0
0.06300000000000006	0
0.06400000000000006	0
0.06500000000000006	0
0.06600000000000006	0
0.06700000000000006	0
0.06800000000000006	0
0.06900000000000006	0
0.07000000000000006	0
0.07100000000000006	0
0.07200000000000006	0
0.07300000000000006	0
0.07400000000000007	0
0.07500000000000007	0
0.07600000000000007	0
0.07699999999999996	0
0.07799999999999996	0
0.07899999999999996	0
0.07999999999999996	0
0.08099999999999996	0
0.08199999999999996	0
0.08299999999999996	0
0.08399999999999996	0
0.08499999999999996	0
0.08599999999999997	0
0.08699999999999997	0
0.08799999999999997	0
0.08899999999999997	0
0.08999999999999997	0
0.09099999999999997	0
0.09199999999999997	0
0.09299999999999997	0
0.09399999999999997	0
0.09499999999999997	0
0.09599999999999997	0
0.09699999999999998	0
0.09799999999999998	0
0.09899999999999998	0
0.09999999999999998	0
0.10099999999999998	0
0.10199999999999998	0
0.10299999999999998	0
0.10399999999999998	0
0.10499999999999998	0
0.10599999999999998	0
0.10699999999999998	0
0.10799999999999998	0
0.10899999999999999	0
0.10999999999999999	0
0.11099999999999999	0
0.11199999999999999	0
0.11299999999999999	0
0.11399999999999999	0
0.11499999999999999	0
0.11599999999999999	0
0.11699999999999999	0
0.118	0
0.119	0
0.12	0
0.121	0
0.122	0
0.123	0
0.124	0
0.125	0
0.126	0
0.127	0
0.128	0
0.129	0
0.13	0
0.131	-0.00011976012000000023
0.132	-0.0004780819200000008
0.133	-0.001073529720000002
0.134	-0.0019046707200000028
0.135	-0.0029700750000000056
0.136	-0.0042683155200000066
0.137	-0.00579796812000001
0.138	-0.007557611520000014
0.139	-0.009545827320000018
0.14	-0.011761200000000022
0.14100000000000001	-0.014202316920000027
0.14200000000000002	-0.01686776832000003
0.14300000000000002	-0.019756147320000035
0.14400000000000002	-0.02286604992000004
0.14500000000000002	-0.026196075000000044
0.14600000000000002	-0.029744824320000057
0.14700000000000002	-0.03351090252000005
0.14800000000000002	-0.037492917120000066
0.14900000000000002	-0.04168947852000007
0.15000000000000002	-0.046099200000000076
0.15100000000000002	-0.05072069772000009
0.15200000000000002	-0.055552590720000086
0.15300000000000002	-0.060593500920000105
0.15400000000000003	-0.06584205312000012
0.15500000000000003	-0.07129687500000012
0.15600000000000003	-0.07695659712000014
0.15700000000000003	-0.08281985292000014
0.15800000000000003	-0.08888527872000017
0.15900000000000003	-0.09515151372000016
0.16000000000000003	-0.10161720000000017
0.16100000000000003	-0.10828098252000021
0.16200000000000003	-0.11514150912000021
0.16300000000000003	-0.12219743052000022
0.16400000000000003	-0.12944740032000018
0.16500000000000004	-0.13689007500000022
0.16600000000000004	-0.14452411392000022
0.16700000000000004	-0.15234817932000025
0.16800000000000004	-0.1603609363200003
0.16900000000000004	-0.16856105292000031
0.17000000000000004	-0.17694720000000028
0.17100000000000004	-0.18551805132000032
0.17200000000000004	-0.19427228352000034
0.17300000000000004	-0.20320857612000034
0.17400000000000004	-0.21232561152000037
0.17500000000000004	-0.22162207500000033
0.17600000000000005	-0.23109665472000035
0.17700000000000005	-0.24074804172000042
0.17800000000000005	-0.2505749299200004
0.17900000000000005	-0.26057601612000036
0.18000000000000005	-0.2707500000000005
0.18100000000000005	-0.28109558412000046
0.18200000000000005	-0.29161147392000053
0.18300000000000005	-0.3022963777200005
0.18400000000000005	-0.31314900672000057
0.18500000000000005	-0.32416807500000056
0.18600000000000005	-0.33535229952000056
0.18700000000000006	-0.3467004001200006
0.18800000000000006	-0.3582110995200006
0.18900000000000006	-0.3698831233200006
0.19000000000000006	-0.38171520000000064
0.19100000000000006	-0.39370606092000066
0.19200000000000006	-0.4058544403200007
0.19300000000000006	-0.4181590753200007
0.19400000000000006	-0.43061870592000073
0.19500000000000006	-0.4432320750000007
0.19600000000000006	-0.4559979283200008
0.19700000000000006	-0.4689150145200008
0.19800000000000006	-0.48198208512000085
0.19900000000000007	-0.4951978945200007
0.20000000000000007	-0.5085612000000008
0.20100000000000007	-0.5220707617200009
0.20200000000000007	-0.5357253427200008
0.20300000000000007	-0.5495237089200009
0.20399999999999996	-0.5634646291199993
0.20499999999999996	-0.5775468749999993
0.20599999999999996	-0.5917692211199995
0.20699999999999996	-0.6061304449199995
0.20799999999999996	-0.6206293267199994
0.20899999999999996	-0.6352646497199994
0.20999999999999996	-0.6500351999999995
0.21099999999999997	-0.6649397665199993
0.21199999999999997	-0.6799771411199994
0.21299999999999997	-0.6951461185199994
0.21399999999999997	-0.7104454963199995
0.21499999999999997	-0.7258740749999995
0.21599999999999997	-0.7414306579199994
0.21699999999999997	-0.7571140513199995
0.21799999999999997	-0.7729230643199994
0.21899999999999997	-0.7888565089199994
0.21999999999999997	-0.8049131999999994
0.22099999999999997	-0.8210919553199995
0.22199999999999998	-0.8373915955199994
0.22299999999999998	-0.8538109441199996
0.22399999999999998	-0.8703488275199994
0.22499999999999998	-0.8870040749999997
0.22599999999999998	-0.9037755187199994
0.22699999999999998	-0.9206619937199995
0.22799999999999998	-0.9376623379199995
0.22899999999999998	-0.9547753921199997
0.22999999999999998	-0.9719999999999995
0.23099999999999998	-0.9893350081199994
0.23199999999999998	-1.0067792659199997
0.23299999999999998	-1.0243316257199997
0.23399999999999999	-1.0419909427199998
0.235	-1.0597560749999997
0.236	-1.0776258835199997
0.237	-1.0955992321199997
0.238	-1.1136749875199996
0.239	-1.1318520193199997
0.24	-1.1501291999999999
0.241	-1.1685054049199997
0.242	-1.1869795123199998
0.243	-1.2055504033199997
0.244	-1.2242169619199998
0.245	-1.2429780749999997
0.246	-1.26183263232
0.247	-1.28077952652
0.248	-1.2998176531199999
0.249	-1.31894591052
0.25	-1.3381631999999999
0.251	-1.3574684257199998
0.252	-1.37686049472
0.253	-1.3963383169199999
0.254	-1.41590080512
0.255	-1.435546875
0.256	-1.45527544512
0.257	-1.47508543692
0.258	-1.49497577472
0.259	-1.51494538572
0.26	-1.5349932000000002
0.261	-1.5551181505200002
0.262	-1.5753191731200002
0.263	-1.59559520652
0.264	-1.6159451923200001
0.265	-1.6363680750000003
0.266	-1.6568628019200002
0.267	-1.67742832332
0.268	-1.6980635923200003
0.269	-1.7187675649200003
0.27	-1.7395392
0.271	-1.7603774593200001
0.272	-1.7812813075200002
0.273	-1.8022497121200003
0.274	-1.8232816435200003
0.275	-1.8443760750000004
0.276	-1.8655319827200005
0.277	-1.8867483457199998
0.278	-1.9080241459200002
0.279	-1.9293583681200008
0.28	-1.95075
0.281	-1.9721980321200003
0.28200000000000003	-1.9937014579200005
0.28300000000000003	-2.0152592737200004
0.28400000000000003	-2.0368704787200005
0.28500000000000003	-2.0585340750000003
0.28600000000000003	-2.080249067520001
0.28700000000000003	-2.1020144641200007
0.28800000000000003	-2.123829275520001
0.28900000000000003	-2.1456925153200013
0.29000000000000004	-2.1676032000000003
0.29100000000000004	-2.189560348920001
0.29200000000000004	-2.2115629843200004
0.29300000000000004	-2.2336101313200007
0.29400000000000004	-2.255700817920001
0.29500000000000004	-2.2778340750000012
0.29600000000000004	-2.3000089363200003
0.29700000000000004	-2.3222244385200006
0.29800000000000004	-2.3444796211200014
0.29900000000000004	-2.366773526520001
0.30000000000000004	-2.389105200000001
0.30100000000000005	-2.4114736897200006
0.30200000000000005	-2.4338780467200003
0.30300000000000005	-2.456317324920001
0.30400000000000005	-2.4787905811200006
0.30500000000000005	-2.5012968750000013
0.30600000000000005	-2.5238352691200014
0.30700000000000005	-2.546404828920001
0.30800000000000005	-2.569004622720001
0.30900000000000005	-2.5916337217200014
0.31000000000000005	-2.6142912000000016
0.31100000000000005	-2.636976134520001
0.31200000000000006	-2.659687605120001
0.31300000000000006	-2.682424694520001
0.31400000000000006	-2.7051864883200007
0.31500000000000006	-2.7279720750000007
0.31600000000000006	-2.7507805459200014
0.31700000000000006	-2.773610995320001
0.31800000000000006	-2.7964625203200013
0.31900000000000006	-2.819334220920001
0.32000000000000006	-2.8422252000000015
0.32100000000000006	-2.8651345633200016
0.32200000000000006	-2.888061419520001
0.32300000000000006	-2.911004880120001
0.32400000000000007	-2.933964059520001
0.32500000000000007	-2.9569380750000014
0.32600000000000007	-2.9799260467200015
0.32700000000000007	-3.0029270977200007
0.32800000000000007	-3.0259403539200016
0.32900000000000007	-3.0489649441200015
0.33000000000000007	-3.0720000000000014
0.33100000000000007	-3.095044656120002
0.3320000000000001	-3.1180980499200013
0.33299999999999996	-3.1411593217199987
0.33399999999999996	-3.1642276147199992
0.33499999999999996	-3.187302074999999
0.33599999999999997	-3.2103818515199998
0.33699999999999997	-3.23346609612
0.33799999999999997	-3.2565539635199987
0.33899999999999997	-3.2796446113199984
0.33999999999999997	-3.3027371999999997
0.34099999999999997	-3.3258308929199996
0.34199999999999997	-3.348924856319999
0.34299999999999997	-3.372018259319999
0.344	-3.3951102739199994
0.345	-3.4182000749999992
0.346	-3.44128684032
0.347	-3.464369750519999
0.348	-3.4874479891199996
0.349	-3.51052074252
0.35	-3.5335871999999986
0.351	-3.5566465537199994
0.352	-3.579697998719999
0.353	-3.602740732919999
0.354	-3.625773957119999
0.355	-3.648796874999999
0.356	-3.67180869312
0.357	-3.6948086209199995
0.358	-3.717795870719999
0.359	-3.74076965772
0.36	-3.7637291999999993
0.361	-3.78667371852
0.362	-3.8096024371199997
0.363	-3.832514582519999
0.364	-3.8554093843199997
0.365	-3.8782860749999997
0.366	-3.9011438899199997
0.367	-3.92398206732
0.368	-3.946799848319999
0.369	-3.9695964769199996
0.37	-3.9923712000000005
0.371	-4.01512326732
0.372	-4.03785193152
0.373	-4.06055644812
0.374	-4.0832360755199995
0.375	-4.105890075
0.376	-4.128517710720001
0.377	-4.151118249719999
0.378	-4.173690961919999
0.379	-4.19623512012
0.38	-4.21875
0.381	-4.24123488012
0.382	-4.263689041919999
0.383	-4.28611176972
0.384	-4.30850235072
0.385	-4.330860075
0.386	-4.3531842355200006
0.387	-4.3754741281200005
0.388	-4.39772905152
0.389	-4.41994830732
0.39	-4.4421312
0.391	-4.4642770369199996
0.392	-4.48638512832
0.393	-4.50845478732
0.394	-4.530485329919999
0.395	-4.552476075
0.396	-4.57442634432
0.397	-4.59633546252
0.398	-4.618202757120001
0.399	-4.640027558520001
0.4	-4.6618092
0.401	-4.6835470177200005
0.402	-4.70524035072
0.403	-4.72688854092
0.404	-4.74849093312
0.405	-4.770046875
0.406	-4.7915557171200005
0.40700000000000003	-4.81301681292
0.40800000000000003	-4.83442951872
0.40900000000000003	-4.85579319372
0.41000000000000003	-4.8771072
0.41100000000000003	-4.898370902520002
0.41200000000000003	-4.919583669120001
0.41300000000000003	-4.9407448705200006
0.41400000000000003	-4.961853880320001
0.41500000000000004	-4.982910075
0.41600000000000004	-5.003912833920001
0.41700000000000004	-5.024861539320001
0.41800000000000004	-5.04575557632
0.41900000000000004	-5.066594332920001
0.42000000000000004	-5.0873772000000015
0.42100000000000004	-5.10810357132
0.42200000000000004	-5.12877284352
0.42300000000000004	-5.149384416120001
0.42400000000000004	-5.169937691520001
0.42500000000000004	-5.190432075
0.42600000000000005	-5.210866974720001
0.42700000000000005	-5.23124180172
0.42800000000000005	-5.251555969920001
0.42900000000000005	-5.2718088961200005
0.43000000000000005	-5.292000000000001
0.43100000000000005	-5.312128704120002
0.43200000000000005	-5.332194433920001
0.43300000000000005	-5.3521966177200015
0.43400000000000005	-5.372134686720002
0.43500000000000005	-5.3920080750000015
0.43600000000000005	-5.411816219520001
0.43700000000000006	-5.431558560120001
0.43800000000000006	-5.4512345395200015
0.43900000000000006	-5.470843603320001
0.44000000000000006	-5.4903852
0.44100000000000006	-5.509858780920001
0.44200000000000006	-5.529263800320001
0.44300000000000006	-5.548599715320001
0.44400000000000006	-5.56786598592
0.44500000000000006	-5.587062075000001
0.44600000000000006	-5.606187448320002
0.44700000000000006	-5.62524157452
0.44800000000000006	-5.644223925120001
0.44900000000000007	-5.663133974520001
0.45000000000000007	-5.6819712
0.45100000000000007	-5.70073508172
0.45200000000000007	-5.719425102720001
0.45300000000000007	-5.738040748920001
0.45400000000000007	-5.756581509120002
0.45500000000000007	-5.775046875000001
0.45600000000000007	-5.793436341120001
0.4570000000000001	-5.8117494049200005
0.4580000000000001	-5.829985566720001
0.4590000000000001	-5.848144329720001
0.45999999999999996	-5.8662252
0.46099999999999997	-5.88422768652
0.46199999999999997	-5.90215130112
0.46299999999999997	-5.919995558519998
0.46399999999999997	-5.937759976319999
0.46499999999999997	-5.955444075
0.46599999999999997	-5.9730473779199995
0.46699999999999997	-5.99056941132
0.46799999999999997	-6.008009704319999
0.469	-6.025367788920001
0.47	-6.0426432
0.471	-6.05983547532
0.472	-6.076944155519999
0.473	-6.09396878412
0.474	-6.11090890752
0.475	-6.127764074999999
0.476	-6.144533838719999
0.477	-6.16121775372
0.478	-6.177815377919999
0.479	-6.194326272119999
0.48	-6.210749999999999
0.481	-6.227086128120001
0.482	-6.243334225919999
0.483	-6.25949386572
0.484	-6.27556462272
0.485	-6.291546074999999
0.486	-6.30743780352
0.487	-6.3232393921200005
0.488	-6.3389504275199995
0.489	-6.354570499319999
0.49	-6.370099199999999
0.491	-6.38553612492
0.492	-6.40088087232
0.493	-6.4161330433199995
0.494	-6.43129224192
0.495	-6.446358075000001
0.496	-6.4613301523199995
0.497	-6.47620808652
0.498	-6.49099149312
0.499	-6.50567999052
0.5	-6.5202732
0.5010000000000001	-6.534770745720002
0.502	-6.549172254719999
0.5030000000000001	-6.563477356920002
0.504	-6.57768568512
0.5050000000000001	-6.591796875000002
0.506	-6.6058105651200005
0.5070000000000001	-6.619726396920002
0.508	-6.633544014719999
0.5090000000000001	-6.6472630657200025
0.51	-6.6608832
0.5110000000000001	-6.674404070520001
0.512	-6.687825333120001
0.5130000000000001	-6.701146646520002
0.514	-6.714367672320001
0.5150000000000001	-6.727488075000003
0.516	-6.74050752192
0.5170000000000001	-6.7534256833200015
0.518	-6.76624223232
0.5190000000000001	-6.7789568449200015
0.52	-6.7915692
0.5210000000000001	-6.804078979320002
0.522	-6.81648586752
0.5230000000000001	-6.828789552120003
0.524	-6.84098972352
0.5249999999999999	-6.853086074999999
0.526	-6.865078302720001
0.5269999999999999	-6.876966105719999
0.528	-6.88874918592
0.5289999999999999	-6.900427248119999
0.53	-6.912
0.5309999999999999	-6.92346715212
0.532	-6.9348284179199995
0.5329999999999999	-6.946083513719998
0.534	-6.95723215872
0.5349999999999999	-6.968274075
0.536	-6.979208987520001
0.5369999999999999	-6.990036624119999
0.538	-7.00075671552
0.5389999999999999	-7.01136899532
0.54	-7.0218732
0.5409999999999999	-7.03226906892
0.542	-7.04255634432
0.5429999999999999	-7.052734771319999
0.544	-7.062804097920001
0.5449999999999999	-7.072764074999999
0.546	-7.082614456319999
0.5469999999999999	-7.092354998519999
0.548	-7.101985461120002
0.5489999999999999	-7.11150560652
0.55	-7.120915200000001
0.5509999999999999	-7.130214009719999
0.552	-7.13940180672
0.5529999999999999	-7.148478364919999
0.554	-7.15744346112
0.5549999999999999	-7.166296875
0.556	-7.175038389120001
0.5569999999999999	-7.183667788919999
0.558	-7.19218486272
0.5589999999999999	-7.200589401719999
0.56	-7.2088812
0.5609999999999999	-7.217060054519999
0.562	-7.225125765120001
0.563	-7.233078134519999
0.5640000000000001	-7.2409169683200005
0.565	-7.248642075
0.5660000000000001	-7.256253265920001
0.567	-7.26375035532
0.5680000000000001	-7.271133160320001
0.569	-7.278401500919999
0.5700000000000001	-7.2855552
0.571	-7.292594083319999
0.5720000000000001	-7.29951797952
0.573	-7.3063267201199995
0.5740000000000001	-7.31302013952
0.575	-7.319598075
0.5760000000000001	-7.32606036672
0.577	-7.33240685772
0.5780000000000001	-7.338637393920001
0.579	-7.34475182412
0.5800000000000001	-7.35075
0.581	-7.3566317761199995
0.5820000000000001	-7.3623970099200005
0.583	-7.368045561719999
0.5840000000000001	-7.37357729472
0.585	-7.378992075
0.5860000000000001	-7.38428977152
0.587	-7.389470256120001
0.5880000000000001	-7.3945334035200005
0.589	-7.399479091319999
0.5900000000000001	-7.404307200000001
0.591	-7.40901761292
0.5920000000000001	-7.41361021632
0.593	-7.418084899319999
0.5940000000000001	-7.422441553920001
0.595	-7.426680074999999
0.5960000000000001	-7.430800360320001
0.597	-7.434802310519999
0.5980000000000001	-7.438685829120001
0.599	-7.442450822520001
0.6000000000000001	-7.4460972000000005
0.601	-7.4496248737199995
0.6020000000000001	-7.453033758719999
0.603	-7.456323772919999
0.6040000000000001	-7.459494837120001
0.605	-7.462546874999999
0.6060000000000001	-7.46547981312
0.607	-7.468293580919999
0.6080000000000001	-7.470988110720001
0.609	-7.47356333772
0.6100000000000001	-7.4760192000000005
0.611	-7.47835563852
0.6120000000000001	-7.48057259712
0.613	-7.482670022519999
0.6140000000000001	-7.484647864319999
0.615	-7.486506074999999
0.6160000000000001	-7.48824460992
0.617	-7.48986342732
0.6180000000000001	-7.49136248832
0.619	-7.49274175692
0.6200000000000001	-7.4940012000000005
0.621	-7.49514078732
0.6220000000000001	-7.4961604915199995
0.623	-7.497060288120001
0.6240000000000001	-7.49784015552
0.625	-7.498500075000001
0.6260000000000001	-7.499040030720001
0.627	-7.499460009719999
0.6280000000000001	-7.4997600019199995
0.629	-7.49994000012
0.6300000000000001	-7.5
0.631	-7.49994000012
0.6320000000000001	-7.4997600019199995
0.633	-7.499460009719999
0.6340000000000001	-7.499040030720001
0.635	-7.498500075000001
0.6360000000000001	-7.49784015552
0.637	-7.497060288120001
0.6380000000000001	-7.4961604915199995
0.639	-7.49514078732
0.6400000000000001	-7.4940012000000005
0.641	-7.49274175692
0.6420000000000001	-7.49136248832
0.643	-7.48986342732
0.6440000000000001	-7.48824460992
0.645	-7.486506074999999
0.6460000000000001	-7.484647864319999
0.647	-7.482670022519999
0.6480000000000001	-7.48057259712
0.649	-7.47835563852
0.6500000000000001	-7.4760192
0.651	-7.47356333772
0.6520000000000001	-7.47098811072
0.653	-7.468293580919999
0.6539999999999999	-7.46547981312
0.655	-7.462546874999999
0.6559999999999999	-7.459494837120001
0.657	-7.456323772919999
0.6579999999999999	-7.453033758719999
0.659	-7.4496248737199995
0.6599999999999999	-7.4460972000000005
0.661	-7.442450822520001
0.6619999999999999	-7.438685829120001
0.663	-7.434802310519999
0.6639999999999999	-7.430800360320001
0.665	-7.426680074999999
0.6659999999999999	-7.422441553920001
0.667	-7.418084899319999
0.6679999999999999	-7.41361021632
0.669	-7.40901761292
0.6699999999999999	-7.404307200000001
0.671	-7.399479091319999
0.6719999999999999	-7.3945334035200005
0.673	-7.389470256120001
0.6739999999999999	-7.38428977152
0.675	-7.378992075
0.6759999999999999	-7.37357729472
0.677	-7.368045561719999
0.6779999999999999	-7.3623970099200005
0.679	-7.3566317761199995
0.6799999999999999	-7.35075
0.681	-7.34475182412
0.6819999999999999	-7.338637393920001
0.683	-7.33240685772
0.6839999999999999	-7.32606036672
0.685	-7.319598075
0.6859999999999999	-7.31302013952
0.687	-7.3063267201199995
0.688	-7.29951797952
0.6890000000000001	-7.292594083319999
0.69	-7.2855552
0.6910000000000001	-7.278401500919999
0.692	-7.271133160320001
0.6930000000000001	-7.26375035532
0.694	-7.256253265920001
0.6950000000000001	-7.248642075
0.696	-7.2409169683200005
0.6970000000000001	-7.233078134519999
0.698	-7.225125765120001
0.6990000000000001	-7.217060054519999
0.7	-7.2088812
0.7010000000000001	-7.200589401719999
0.702	-7.19218486272
0.7030000000000001	-7.183667788919999
0.704	-7.175038389120001
0.7050000000000001	-7.166296875
0.706	-7.15744346112
0.7070000000000001	-7.148478364919999
0.708	-7.13940180672
0.7090000000000001	-7.130214009719999
0.71	-7.120915200000001
0.7110000000000001	-7.11150560652
0.712	-7.101985461120002
0.7130000000000001	-7.092354998519999
0.714	-7.082614456319999
0.7150000000000001	-7.072764074999999
0.716	-7.062804097920001
0.7170000000000001	-7.052734771319999
0.718	-7.04255634432
0.7190000000000001	-7.03226906892
0.72	-7.0218732
0.7210000000000001	-7.01136899532
0.722	-7.00075671552
0.7230000000000001	-6.990036624119999
0.724	-6.979208987520001
0.7250000000000001	-6.968274075
0.726	-6.95723215872
0.7270000000000001	-6.946083513719998
0.728	-6.9348284179199995
0.7290000000000001	-6.92346715212
0.73	-6.912
0.7310000000000001	-6.900427248119999
0.732	-6.88874918592
0.7330000000000001	-6.876966105719999
0.734	-6.865078302720001
0.7350000000000001	-6.853086074999999
0.736	-6.84098972352
0.7370000000000001	-6.828789552119999
0.738	-6.81648586752
0.7390000000000001	-6.804078979319998
0.74	-6.7915692
0.7410000000000001	-6.778956844919998
0.742	-6.76624223232
0.7430000000000001	-6.753425683319998
0.744	-6.74050752192
0.7450000000000001	-6.727488074999999
0.746	-6.714367672320001
0.7470000000000001	-6.701146646519998
0.748	-6.687825333120001
0.7490000000000001	-6.674404070519998
0.75	-6.6608832
0.7510000000000001	-6.647263065719999
0.752	-6.633544014719999
0.7530000000000001	-6.619726396919998
0.754	-6.6058105651200005
0.7550000000000001	-6.591796874999998
0.756	-6.57768568512
0.7570000000000001	-6.563477356919998
0.758	-6.549172254719999
0.7590000000000001	-6.5347707457199995
0.76	-6.5202732
0.7610000000000001	-6.505679990519998
0.762	-6.49099149312
0.7630000000000001	-6.476208086519998
0.764	-6.4613301523199995
0.7650000000000001	-6.446358074999999
0.766	-6.43129224192
0.7670000000000001	-6.416133043319998
0.768	-6.40088087232
0.7690000000000001	-6.385536124919998
0.77	-6.370099199999999
0.7710000000000001	-6.354570499319998
0.772	-6.3389504275199995
0.7730000000000001	-6.323239392119999
0.774	-6.30743780352
0.7750000000000001	-6.291546074999998
0.776	-6.27556462272
0.7770000000000001	-6.259493865719998
0.778	-6.243334225919999
0.7790000000000001	-6.227086128119999
0.78	-6.210749999999999
0.7809999999999999	-6.194326272120002
0.782	-6.177815377919999
0.7829999999999999	-6.161217753720001
0.784	-6.144533838719999
0.7849999999999999	-6.127764075000002
0.786	-6.11090890752
0.7869999999999999	-6.093968784120001
0.788	-6.076944155519999
0.7889999999999999	-6.059835475320002
0.79	-6.0426432
0.7909999999999999	-6.025367788920002
0.792	-6.008009704319999
0.7929999999999999	-5.990569411320001
0.794	-5.9730473779199995
0.7949999999999999	-5.955444075000002
0.796	-5.937759976319999
0.7969999999999999	-5.919995558520002
0.798	-5.90215130112
0.7989999999999999	-5.884227686520001
0.8	-5.8662252
0.8009999999999999	-5.848144329720001
0.802	-5.829985566719999
0.8029999999999999	-5.8117494049200005
0.804	-5.793436341119999
0.8049999999999999	-5.775046875000001
0.806	-5.75658150912
0.8069999999999999	-5.738040748920001
0.808	-5.719425102719999
0.8089999999999999	-5.70073508172
0.81	-5.6819711999999996
0.8109999999999999	-5.663133974520001
0.812	-5.6442239251199995
0.813	-5.62524157452
0.8140000000000001	-5.606187448319999
0.815	-5.587062075000001
0.8160000000000001	-5.567865985919999
0.817	-5.548599715320001
0.8180000000000001	-5.529263800319999
0.819	-5.509858780920001
0.8200000000000001	-5.490385199999999
0.821	-5.470843603320001
0.8220000000000001	-5.451234539519998
0.823	-5.431558560120001
0.8240000000000001	-5.411816219519999
0.825	-5.3920080750000015
0.8260000000000001	-5.372134686719998
0.827	-5.3521966177200015
0.8280000000000001	-5.332194433919999
0.829	-5.312128704120002
0.8300000000000001	-5.291999999999998
0.831	-5.2718088961200005
0.8320000000000001	-5.251555969919998
0.833	-5.23124180172
0.8340000000000001	-5.210866974719997
0.835	-5.190432075
0.8360000000000001	-5.169937691519999
0.837	-5.149384416120001
0.8380000000000001	-5.128772843519998
0.839	-5.10810357132
0.8400000000000001	-5.087377199999999
0.841	-5.066594332920001
0.8420000000000001	-5.045755576319998
0.843	-5.024861539320001
0.8440000000000001	-5.0039128339199985
0.845	-4.982910075
0.8460000000000001	-4.961853880319998
0.847	-4.9407448705200006
0.8480000000000001	-4.919583669119999
0.849	-4.898370902520002
0.8500000000000001	-4.877107199999998
0.851	-4.85579319372
0.8520000000000001	-4.834429518719998
0.853	-4.81301681292
0.8540000000000001	-4.791555717119999
0.855	-4.770046875
0.8560000000000001	-4.7484909331199985
0.857	-4.72688854092
0.8580000000000001	-4.705240350719999
0.859	-4.6835470177200005
0.8600000000000001	-4.661809199999999
0.861	-4.640027558520001
0.8620000000000001	-4.618202757119998
0.863	-4.59633546252
0.8640000000000001	-4.574426344319997
0.865	-4.552476075
0.8660000000000001	-4.530485329919998
0.867	-4.50845478732
0.8680000000000001	-4.486385128319998
0.869	-4.4642770369199996
0.8700000000000001	-4.442131199999998
0.871	-4.41994830732
0.8720000000000001	-4.397729051519997
0.873	-4.3754741281200005
0.8740000000000001	-4.353184235519998
0.875	-4.330860075
0.8760000000000001	-4.308502350719998
0.877	-4.28611176972
0.8780000000000001	-4.2636890419199975
0.879	-4.24123488012
0.8800000000000001	-4.218749999999997
0.881	-4.19623512012
0.8820000000000001	-4.173690961919997
0.883	-4.151118249719999
0.8840000000000001	-4.128517710719998
0.885	-4.105890075
0.8860000000000001	-4.083236075519997
0.887	-4.06055644812
0.8880000000000001	-4.037851931519997
0.889	-4.01512326732
0.8900000000000001	-3.992371199999998
0.891	-3.9695964769199996
0.8920000000000001	-3.946799848319997
0.893	-3.92398206732
0.8940000000000001	-3.9011438899199975
0.895	-3.8782860749999997
0.8960000000000001	-3.855409384319997
0.897	-3.832514582519999
0.8980000000000001	-3.8096024371199975
0.899	-3.78667371852
0.9000000000000001	-3.763729199999997
0.901	-3.74076965772
0.9020000000000001	-3.7177958707199967
0.903	-3.6948086209199995
0.9040000000000001	-3.6718086931199974
0.905	-3.648796874999999
0.9060000000000001	-3.6257739571199967
0.907	-3.602740732919999
0.9079999999999999	-3.5796979987200013
0.909	-3.5566465537199994
0.9099999999999999	-3.5335872000000026
0.911	-3.51052074252
0.9119999999999999	-3.487447989120002
0.913	-3.464369750519999
0.9139999999999999	-3.441286840320002
0.915	-3.4182000749999992
0.9159999999999999	-3.395110273920002
0.917	-3.372018259319999
0.9179999999999999	-3.348924856320002
0.919	-3.3258308929199996
0.9199999999999999	-3.302737200000002
0.921	-3.2796446113199984
0.9219999999999999	-3.256553963520002
0.923	-3.23346609612
0.9239999999999999	-3.2103818515200016
0.925	-3.187302074999999
0.9259999999999999	-3.164227614720001
0.927	-3.1411593217199987
0.9279999999999999	-3.1180980499200013
0.929	-3.0950446561199985
0.9299999999999999	-3.0720000000000014
0.931	-3.0489649441199993
0.9319999999999999	-3.0259403539200016
0.933	-3.002927097719999
0.9339999999999999	-2.9799260467200015
0.935	-2.956938074999999
0.9359999999999999	-2.933964059520001
0.937	-2.911004880119999
0.938	-2.888061419520001
0.9390000000000001	-2.8651345633199985
0.94	-2.8422252000000015
0.9410000000000001	-2.819334220919999
0.942	-2.7964625203200013
0.9430000000000001	-2.773610995319999
0.944	-2.7507805459200014
0.9450000000000001	-2.7279720749999985
0.946	-2.7051864883200007
0.9470000000000001	-2.6824246945199985
0.948	-2.659687605120001
0.9490000000000001	-2.6369761345199985
0.95	-2.6142912000000016
0.9510000000000001	-2.5916337217199983
0.952	-2.569004622720001
0.9530000000000001	-2.5464048289199988
0.954	-2.5238352691200014
0.9550000000000001	-2.501296874999998
0.956	-2.4787905811200006
0.9570000000000001	-2.4563173249199983
0.958	-2.4338780467200003
0.9590000000000001	-2.411473689719998
0.96	-2.389105200000001
0.9610000000000001	-2.3667735265199985
0.962	-2.3444796211200014
0.9630000000000001	-2.3222244385199984
0.964	-2.3000089363200003
0.9650000000000001	-2.2778340749999986
0.966	-2.255700817920001
0.9670000000000001	-2.233610131319998
0.968	-2.2115629843200004
0.9690000000000001	-2.1895603489199984
0.97	-2.1676032000000003
0.9710000000000001	-2.145692515319998
0.972	-2.123829275520001
0.9730000000000001	-2.102014464119998
0.974	-2.080249067520001
0.9750000000000001	-2.0585340749999985
0.976	-2.0368704787200005
0.9770000000000001	-2.0152592737199977
0.978	-1.9937014579200005
0.9790000000000001	-1.9721980321199983
0.98	-1.95075
0.9810000000000001	-1.9293583681199982
0.982	-1.9080241459200002
0.9830000000000001	-1.8867483457199983
0.984	-1.8655319827200005
0.9850000000000001	-1.844376074999998
0.986	-1.8232816435200003
0.9870000000000001	-1.8022497121199983
0.988	-1.7812813075200002
0.9890000000000001	-1.7603774593199981
0.99	-1.7395392
0.9910000000000001	-1.7187675649199978
0.992	-1.6980635923200003
0.9930000000000001	-1.6774283233199982
0.994	-1.6568628019200002
0.9950000000000001	-1.6363680749999978
0.996	-1.6159451923200001
0.9970000000000001	-1.5955952065199979
0.998	-1.5753191731200002
0.9990000000000001	-1.555118150519998
1.	-1.5349932000000002
1.0010000000000001	-1.5149453857199977
1.002	-1.49497577472
1.0030000000000001	-1.4750854369199977
1.004	-1.45527544512
1.0050000000000001	-1.435546874999998
1.006	-1.41590080512
1.0070000000000001	-1.3963383169199977
1.008	-1.37686049472
1.0090000000000001	-1.3574684257199978
1.01	-1.3381631999999999
1.0110000000000001	-1.3189459105199977
1.012	-1.2998176531199999
1.0130000000000001	-1.2807795265199977
1.014	-1.26183263232
1.0150000000000001	-1.2429780749999977
1.016	-1.2242169619199998
1.0170000000000001	-1.2055504033199977
1.018	-1.1869795123199998
1.0190000000000001	-1.1685054049199977
1.02	-1.1501291999999999
1.0210000000000001	-1.1318520193199977
1.022	-1.1136749875199996
1.0230000000000001	-1.0955992321199977
1.024	-1.0776258835199997
1.0250000000000001	-1.0597560749999975
1.026	-1.0419909427199998
1.0270000000000001	-1.0243316257199975
1.028	-1.0067792659199997
1.0290000000000001	-0.9893350081199977
1.03	-0.9719999999999995
1.0310000000000001	-0.9547753921199976
1.032	-0.9376623379199995
1.0330000000000001	-0.9206619937199977
1.034	-0.9037755187199994
1.0350000000000001	-0.8870040749999976
1.036	-0.8703488275199994
1.037	-0.8538109441200012
1.038	-0.8373915955199994
1.039	-0.8210919553200013
1.04	-0.8049131999999994
1.041	-0.7888565089200013
1.042	-0.7729230643199994
1.043	-0.7571140513200011
1.044	-0.7414306579199994
1.045	-0.7258740750000012
1.046	-0.7104454963199995
1.047	-0.6951461185200012
1.048	-0.6799771411199994
1.049	-0.6649397665200011
1.05	-0.6500351999999995
1.051	-0.6352646497200011
1.052	-0.6206293267199994
1.053	-0.6061304449200011
1.054	-0.5917692211199995
1.055	-0.577546875000001
1.056	-0.5634646291199993
1.057	-0.5495237089200009
1.058	-0.5357253427199993
1.059	-0.5220707617200009
1.06	-0.5085611999999994
1.061	-0.4951978945200007
1.062	-0.4819820851199994
1.063	-0.4689150145200008
1.064	-0.4559979283199993
1.065	-0.4432320750000007
1.066	-0.4306187059199993
1.067	-0.4181590753200007
1.068	-0.4058544403199993
1.069	-0.39370606092000066
1.07	-0.3817151999999993
1.071	-0.3698831233200006
1.072	-0.35821109951999935
1.073	-0.3467004001200006
1.074	-0.33535229951999934
1.075	-0.32416807500000056
1.076	-0.3131490067199993
1.077	-0.3022963777200005
1.078	-0.29161147391999936
1.079	-0.28109558412000046
1.08	-0.27074999999999927
1.081	-0.26057601612000036
1.082	-0.2505749299199993
1.083	-0.24074804172000042
1.084	-0.23109665471999935
1.085	-0.22162207500000033
1.086	-0.21232561151999935
1.087	-0.20320857612000034
1.088	-0.19427228351999934
1.089	-0.18551805132000032
1.09	-0.17694719999999933
1.091	-0.16856105292000031
1.092	-0.16036093631999937
1.093	-0.15234817932000025
1.094	-0.14452411391999942
1.095	-0.13689007500000022
1.096	-0.12944740031999938
1.097	-0.12219743052000022
1.098	-0.11514150911999943
1.099	-0.10828098252000021
1.1	-0.10161719999999945
1.101	-0.09515151372000016
1.102	-0.08888527871999946
1.103	-0.08281985292000014
1.104	-0.0769565971199995
1.105	-0.07129687500000012
1.106	-0.06584205311999951
1.107	-0.060593500920000105
1.108	-0.05555259071999956
1.109	-0.05072069772000009
1.11	-0.04609919999999958
1.111	-0.04168947852000007
1.112	-0.03749291711999961
1.113	-0.03351090252000005
1.114	-0.029744824319999648
1.115	-0.026196075000000044
1.116	-0.022866049919999687
1.117	-0.019756147320000035
1.118	-0.01686776831999972
1.119	-0.014202316920000027
1.12	-0.011761199999999764
1.121	-0.009545827320000018
1.122	-0.007557611519999806
1.123	-0.00579796812000001
1.124	-0.00426831551999985
1.125	-0.0029700750000000056
1.1260000000000001	-0.0019046707199998976
1.127	-0.001073529720000002
1.1280000000000001	-0.00047808191999994785
1.129	-0.00011976012000000023
1.1300000000000001	0
1.131	0
1.1320000000000001	0
1.133	0
1.1340000000000001	0
1.135	0
1.1360000000000001	0
1.137	0
1.1380000000000001	0
1.139	0
1.1400000000000001	0
1.141	0
1.1420000000000001	0
1.143	0
1.1440000000000001	0
1.145	0
1.1460000000000001	0
1.147	0
1.1480000000000001	0
1.149	0
1.1500000000000001	0
1.151	0
1.1520000000000001	0
1.153	0
1.1540000000000001	0
1.155	0
1.1560000000000001	0
1.157	0
1.1580000000000001	0
1.159	0
1.1600000000000001	0
1.161	0
1.1620000000000001	0
1.163	0
1.1640000000000001	0
1.165	0
1.166	0
1.167	0
1.168	0
1.169	0
1.17	0
1.171	0
1.172	0
1.173	0
1.174	0
1.175	0
1.176	0
1.177	0
1.178	0
1.179	0
1.18	0
1.181	0
1.182	0
1.183	0
1.184	0
1.185	0
1.186	0
1.187	0
1.188	0
1.189	0
1.19	0
1.191	0
1.192	0
1.193	0
1.194	0
1.195	0
1.196	0
1.197	0
1.198	0
1.199	0
1.2	0
1.201	0
1.202	0
1.203	0
1.204	0
1.205	0
1.206	0
1.207	0
1.208	0
1.209	0
1.21	0
1.211	0
1.212	0
1.213	0
1.214	0
1.215	0
1.216	0
1.217	0
1.218	0
1.219	0
1.22	0
1.221	0
1.222	0
1.223	0
1.224	0
1.225	0
1.226	0
1.227	0
1.228	0
1.229	0
1.23	0
1.231	0
1.232	0
1.233	0
1.234	0
1.235	0
1.236	0
1.237	0
1.238	0
1.239	0
1.24	0
1.241	0
1.242	0
1.243	0
1.244	0
1.245	0
1.246	0
1.247	0
1.248	0
1.249	0
1.25	0
1.2510000000000001	0
1.252	0
1.2530000000000001	0
1.254	0
1.2550000000000001	0
1.256	0
1.2570000000000001	0
1.258	0
1.2590000000000001	0
1.26	0
1.2610000000000001	0
1.262	0
1.2630000000000001	0
1.264	0
1.2650000000000001	0
1.266	0
1.2670000000000001	0
1.268	0
1.2690000000000001	0
1.27	0
1.2710000000000001	0
1.272	0
1.2730000000000001	0
1.274	0
1.2750000000000001	0
1.276	0
1.2770000000000001	0
1.278	0
1.2790000000000001	0
1.28	0
1.2810000000000001	0
1.282	0
1.2830000000000001	0
1.284	0
1.2850000000000001	0
1.286	0
1.2870000000000001	0
1.288	0
1.2890000000000001	0
1.29	0
1.2910000000000001	0
1.292	0
1.293	0
1.294	0
1.295	0
1.296	0
1.297	0
1.298	0
1.299	0
1.3	0
1.301	0
1.302	0
1.303	0
1.304	0
1.305	0
1.306	0
1.307	0
1.308	0
1.309	0
1.31	0
1.311	0
1.312	0
1.313	0
1.314	0
1.315	0
1.316	0
1.317	0
1.318	0
1.319	0
1.32	0
1.321	0
1.322	0
1.323	0
1.324	0
1.325	0
1.326	0
1.327	0
1.328	0
1.329	0
1.33	0
1.331	0
1.332	0
1.333	0
1.334	0
1.335	0
1.336	0
1.337	0
1.338	0
1.339	0
1.34	0
1.341	0
1.342	0
1.343	0
1.344	0
1.345	0
1.346	0
1.347	0
1.348	0
1.349	0
1.35	0
1.351	0
1.352	0
1.353	0
1.354	0
1.355	0
1.356	0
1.357	0
1.358	0
1.359	0
1.36	0
1.361	0
1.362	0
1.363	0
1.364	0
1.365	0
1.366	0
1.367	0
1.368	0
1.369	0
1.37	0
1.371	0
1.372	0
1.373	0
1.374	0
1.375	0
1.3760000000000001	0
1.377	0
1.3780000000000001	0
1.379	0
1.3800000000000001	0
1.381	0
1.3820000000000001	0
1.383	0
1.3840000000000001	0
1.385	0
1.3860000000000001	0
1.387	0
1.3880000000000001	0
1.389	0
1.3900000000000001	0
1.391	0
1.3920000000000001	0
1.393	0
1.3940000000000001	0
1.395	0
1.3960000000000001	0
1.397	0
1.3980000000000001	0
1.399	0
1.4000000000000001	0
1.401	0
1.4020000000000001	0
1.403	0
1.4040000000000001	0
1.405	0
1.4060000000000001	0
1.407	0
1.4080000000000001	0
1.409	0
1.4100000000000001	0
1.411	0
1.4120000000000001	0
1.413	0
1.4140000000000001	0
1.415	0
1.4160000000000001	0
1.417	0
1.4180000000000001	0
1.419	0
1.42	0
1.421	0
1.422	0
1.423	0
1.424	0
1.425	0
1.426	0
1.427	0
1.428	0
1.429	0
1.43	0
1.431	0
1.432	0
1.433	0
1.434	0
1.435	0
1.436	0
1.437	0
1.438	0
1.439	0
1.44	0
1.441	0
1.442	0
1.443	0
1.444	0
1.445	0
1.446	0
1.447	0
1.448	0
1.449	0
1.45	0
1.451	0
1.452	0
1.453	0
1.454	0
1.455	0
1.456	0
1.457	0
1.458	0
1.459	0
1.46	0
1.461	0
1.462	0
1.463	0
1.464	0
1.465	0
1.466	0
1.467	0
1.468	0
1.469	0
1.47	0
1.471	0
1.472	0
1.473	0
1.474	0
1.475	0
1.476	0
1.477	0
1.478	0
1.479	0
1.48	0
1.481	0
1.482	0
1.483	0
1.484	0
1.485	0
1.486	0
1.487	0
1.488	0
1.489	0
1.49	0
1.491	0
1.492	0
1.493	0
1.494	0
1.495	0
1.496	0
1.497	0
1.498	0
1.499	0
1.5	0


==> pdos_tot-ht-af-0.dat <==
   x        y1         y2         y3        y4
-74.132  0.681E-03  0.643E-03  0.681E-03  0.643E-03
-74.122  0.918E-03  0.868E-03  0.918E-03  0.868E-03
-74.112  0.123E-02  0.116E-02  0.123E-02  0.116E-02
-74.102  0.164E-02  0.155E-02  0.164E-02  0.155E-02
-74.092  0.218E-02  0.206E-02  0.218E-02  0.206E-02
-74.082  0.287E-02  0.273E-02  0.287E-02  0.273E-02
-74.072  0.377E-02  0.359E-02  0.377E-02  0.359E-02
-74.062  0.493E-02  0.469E-02  0.493E-02  0.469E-02
-74.052  0.642E-02  0.611E-02  0.642E-02  0.611E-02
-74.042  0.831E-02  0.791E-02  0.831E-02  0.791E-02
-74.032  0.107E-01  0.102E-01  0.107E-01  0.102E-01
-74.022  0.137E-01  0.131E-01  0.137E-01  0.131E-01
-74.012  0.175E-01  0.167E-01  0.175E-01  0.167E-01
-74.002  0.222E-01  0.212E-01  0.222E-01  0.212E-01
-73.992  0.280E-01  0.268E-01  0.280E-01  0.268E-01
-73.982  0.351E-01  0.337E-01  0.351E-01  0.337E-01
-73.972  0.439E-01  0.421E-01  0.439E-01  0.421E-01
-73.962  0.546E-01  0.524E-01  0.546E-01  0.524E-01
-73.952  0.675E-01  0.649E-01  0.675E-01  0.649E-01
-73.942  0.831E-01  0.800E-01  0.831E-01  0.800E-01
-73.932  0.102E+00  0.980E-01  0.102E+00  0.980E-01
-73.922  0.124E+00  0.120E+00  0.124E+00  0.120E+00
-73.912  0.151E+00  0.145E+00  0.151E+00  0.145E+00
-73.902  0.182E+00  0.175E+00  0.182E+00  0.175E+00
-73.892  0.218E+00  0.211E+00  0.218E+00  0.211E+00
-73.882  0.261E+00  0.252E+00  0.261E+00  0.252E+00
-73.872  0.310E+00  0.300E+00  0.310E+00  0.300E+00
-73.862  0.366E+00  0.355E+00  0.366E+00  0.355E+00
-73.852  0.431E+00  0.418E+00  0.431E+00  0.418E+00
-73.842  0.505E+00  0.490E+00  0.505E+00  0.490E+00
-73.832  0.588E+00  0.572E+00  0.588E+00  0.572E+00
-73.822  0.682E+00  0.663E+00  0.682E+00  0.663E+00
-73.812  0.787E+00  0.766E+00  0.787E+00  0.766E+00
-73.802  0.903E+00  0.880E+00  0.903E+00  0.880E+00
-73.792  0.103E+01  0.101E+01  0.103E+01  0.101E+01
-73.782  0.117E+01  0.114E+01  0.117E+01  0.114E+01
-73.772  0.132E+01  0.129E+01  0.132E+01  0.129E+01
-73.762  0.149E+01  0.146E+01  0.149E+01  0.146E+01
-73.752  0.167E+01  0.163E+01  0.167E+01  0.163E+01
-73.742  0.186E+01  0.182E+01  0.186E+01  0.182E+01
-73.732  0.206E+01  0.202E+01  0.206E+01  0.202E+01
-73.722  0.227E+01  0.223E+01  0.227E+01  0.223E+01
-73.712  0.249E+01  0.245E+01  0.249E+01  0.245E+01
-73.702  0.272E+01  0.268E+01  0.272E+01  0.268E+01
-73.692  0.296E+01  0.291E+01  0.296E+01  0.291E+01
-73.682  0.320E+01  0.315E+01  0.320E+01  0.315E+01
-73.672  0.344E+01  0.339E+01  0.344E+01  0.339E+01
-73.662  0.368E+01  0.363E+01  0.368E+01  0.363E+01
-73.652  0.392E+01  0.387E+01  0.392E+01  0.387E+01
-73.642  0.415E+01  0.411E+01  0.415E+01  0.411E+01
-73.632  0.438E+01  0.434E+01  0.438E+01  0.434E+01
-73.622  0.459E+01  0.455E+01  0.459E+01  0.455E+01
-73.612  0.479E+01  0.476E+01  0.479E+01  0.476E+01
-73.602  0.498E+01  0.494E+01  0.498E+01  0.494E+01
-73.592  0.514E+01  0.511E+01  0.514E+01  0.511E+01
-73.582  0.529E+01  0.526E+01  0.529E+01  0.526E+01
-73.572  0.541E+01  0.539E+01  0.541E+01  0.539E+01
-73.562  0.551E+01  0.549E+01  0.551E+01  0.549E+01
-73.552  0.558E+01  0.557E+01  0.558E+01  0.557E+01
-73.542  0.563E+01  0.562E+01  0.563E+01  0.562E+01
-73.532  0.564E+01  0.564E+01  0.564E+01  0.564E+01
-73.522  0.563E+01  0.563E+01  0.563E+01  0.563E+01
-73.512  0.559E+01  0.560E+01  0.559E+01  0.560E+01
-73.502  0.552E+01  0.554E+01  0.552E+01  0.554E+01
-73.492  0.543E+01  0.545E+01  0.543E+01  0.545E+01
-73.482  0.531E+01  0.533E+01  0.531E+01  0.533E+01
-73.472  0.517E+01  0.520E+01  0.517E+01  0.520E+01
-73.462  0.500E+01  0.504E+01  0.500E+01  0.504E+01
-73.452  0.482E+01  0.486E+01  0.482E+01  0.486E+01
-73.442  0.462E+01  0.466E+01  0.462E+01  0.466E+01
-73.432  0.441E+01  0.445E+01  0.441E+01  0.445E+01
-73.422  0.419E+01  0.423E+01  0.419E+01  0.423E+01
-73.412  0.395E+01  0.400E+01  0.395E+01  0.400E+01
-73.402  0.372E+01  0.376E+01  0.372E+01  0.376E+01
-73.392  0.347E+01  0.352E+01  0.347E+01  0.352E+01
-73.382  0.323E+01  0.328E+01  0.323E+01  0.328E+01
-73.372  0.299E+01  0.304E+01  0.299E+01  0.304E+01
-73.362  0.276E+01  0.280E+01  0.276E+01  0.280E+01
-73.352  0.253E+01  0.257E+01  0.253E+01  0.257E+01
-73.342  0.230E+01  0.235E+01  0.230E+01  0.235E+01
-73.332  0.209E+01  0.213E+01  0.209E+01  0.213E+01
-73.322  0.189E+01  0.193E+01  0.189E+01  0.193E+01
-73.312  0.170E+01  0.173E+01  0.170E+01  0.173E+01
-73.302  0.152E+01  0.155E+01  0.152E+01  0.155E+01
-73.292  0.135E+01  0.138E+01  0.135E+01  0.138E+01
-73.282  0.119E+01  0.122E+01  0.119E+01  0.122E+01
-73.272  0.105E+01  0.108E+01  0.105E+01  0.108E+01
-73.262  0.921E+00  0.945E+00  0.921E+00  0.945E+00
-73.252  0.803E+00  0.825E+00  0.803E+00  0.825E+00
-73.242  0.697E+00  0.716E+00  0.697E+00  0.716E+00
-73.232  0.601E+00  0.619E+00  0.601E+00  0.619E+00
-73.222  0.517E+00  0.532E+00  0.517E+00  0.532E+00
-73.212  0.441E+00  0.455E+00  0.441E+00  0.455E+00
-73.202  0.375E+00  0.387E+00  0.375E+00  0.387E+00
-73.192  0.318E+00  0.328E+00  0.318E+00  0.328E+00
-73.182  0.267E+00  0.276E+00  0.267E+00  0.276E+00
-73.172  0.224E+00  0.232E+00  0.224E+00  0.232E+00
-73.162  0.187E+00  0.193E+00  0.187E+00  0.193E+00
-73.152  0.155E+00  0.160E+00  0.155E+00  0.160E+00
-73.142  0.128E+00  0.133E+00  0.128E+00  0.133E+00
-73.132  0.105E+00  0.109E+00  0.105E+00  0.109E+00
-73.122  0.857E-01  0.891E-01  0.857E-01  0.891E-01
-73.112  0.697E-01  0.725E-01  0.697E-01  0.725E-01
-73.102  0.564E-01  0.587E-01  0.564E-01  0.587E-01
-73.092  0.454E-01  0.473E-01  0.454E-01  0.473E-01
-73.082  0.363E-01  0.379E-01  0.363E-01  0.379E-01
-73.072  0.289E-01  0.302E-01  0.289E-01  0.302E-01
-73.062  0.229E-01  0.240E-01  0.229E-01  0.240E-01
-73.052  0.181E-01  0.189E-01  0.181E-01  0.189E-01
-73.042  0.142E-01  0.149E-01  0.142E-01  0.149E-01
-73.032  0.111E-01  0.116E-01  0.111E-01  0.116E-01
-73.022  0.863E-02  0.905E-02  0.863E-02  0.905E-02
-73.012  0.667E-02  0.701E-02  0.667E-02  0.701E-02
-73.002  0.513E-02  0.540E-02  0.513E-02  0.540E-02
-72.992  0.393E-02  0.413E-02  0.393E-02  0.413E-02
-72.982  0.299E-02  0.315E-02  0.299E-02  0.315E-02
-72.972  0.227E-02  0.239E-02  0.227E-02  0.239E-02
-72.962  0.171E-02  0.181E-02  0.171E-02  0.181E-02
-72.952  0.128E-02  0.136E-02  0.128E-02  0.136E-02
-72.942  0.959E-03  0.101E-02  0.959E-03  0.101E-02
-72.932  0.712E-03  0.754E-03  0.712E-03  0.754E-03
-72.922  0.527E-03  0.558E-03  0.527E-03  0.558E-03
-72.912  0.387E-03  0.411E-03  0.387E-03  0.411E-03
-72.902  0.284E-03  0.301E-03  0.284E-03  0.301E-03
-72.892  0.206E-03  0.219E-03  0.206E-03  0.219E-03
-72.882  0.150E-03  0.159E-03  0.150E-03  0.159E-03
-72.872  0.108E-03  0.115E-03  0.108E-03  0.115E-03
-72.862  0.774E-04  0.824E-04  0.774E-04  0.824E-04
-72.852  0.552E-04  0.589E-04  0.552E-04  0.589E-04
-72.842  0.392E-04  0.419E-04  0.392E-04  0.419E-04
-72.832  0.277E-04  0.296E-04  0.277E-04  0.296E-04
-72.822  0.195E-04  0.209E-04  0.195E-04  0.209E-04
-72.812  0.136E-04  0.146E-04  0.136E-04  0.146E-04
-72.802  0.950E-05  0.102E-04  0.950E-05  0.102E-04
-72.792  0.658E-05  0.706E-05  0.658E-05  0.706E-05
-72.782  0.454E-05  0.487E-05  0.454E-05  0.487E-05
-72.772  0.311E-05  0.334E-05  0.311E-05  0.334E-05
-72.762  0.212E-05  0.228E-05  0.212E-05  0.228E-05
-72.752  0.144E-05  0.155E-05  0.144E-05  0.155E-05
-72.742  0.974E-06  0.105E-05  0.974E-06  0.105E-05
-72.732  0.655E-06  0.706E-06  0.655E-06  0.706E-06
-72.722  0.438E-06  0.473E-06  0.438E-06  0.473E-06
-72.712  0.291E-06  0.315E-06  0.291E-06  0.315E-06
-72.702  0.193E-06  0.209E-06  0.193E-06  0.209E-06
-72.692  0.127E-06  0.138E-06  0.127E-06  0.138E-06
-72.682  0.834E-07  0.904E-07  0.834E-07  0.904E-07
-72.672  0.544E-07  0.590E-07  0.544E-07  0.590E-07
-72.662  0.353E-07  0.383E-07  0.353E-07  0.383E-07
-72.652  0.228E-07  0.248E-07  0.228E-07  0.248E-07
-72.642  0.147E-07  0.159E-07  0.147E-07  0.159E-07
-72.632  0.938E-08  0.102E-07  0.938E-08  0.102E-07
-72.622  0.597E-08  0.650E-08  0.597E-08  0.650E-08
-72.612  0.378E-08  0.412E-08  0.378E-08  0.412E-08
-72.602  0.238E-08  0.260E-08  0.238E-08  0.260E-08
-72.592  0.149E-08  0.163E-08  0.149E-08  0.163E-08
-72.582  0.930E-09  0.102E-08  0.930E-09  0.102E-08
-72.572  0.577E-09  0.632E-09  0.577E-09  0.632E-09
-72.562  0.356E-09  0.391E-09  0.356E-09  0.391E-09
-72.552  0.219E-09  0.240E-09  0.219E-09  0.240E-09
-72.542  0.134E-09  0.147E-09  0.134E-09  0.147E-09
-72.532  0.814E-10  0.895E-10  0.814E-10  0.895E-10
-72.522  0.493E-10  0.542E-10  0.493E-10  0.542E-10
-72.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-72.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-71.152  0.411E-10  0.458E-10  0.411E-10  0.458E-10
-71.142  0.680E-10  0.757E-10  0.680E-10  0.757E-10
-71.132  0.112E-09  0.125E-09  0.112E-09  0.125E-09
-71.122  0.184E-09  0.204E-09  0.184E-09  0.204E-09
-71.112  0.299E-09  0.332E-09  0.299E-09  0.332E-09
-71.102  0.486E-09  0.538E-09  0.486E-09  0.538E-09
-71.092  0.784E-09  0.868E-09  0.784E-09  0.868E-09
-71.082  0.126E-08  0.139E-08  0.126E-08  0.139E-08
-71.072  0.201E-08  0.222E-08  0.201E-08  0.222E-08
-71.062  0.320E-08  0.353E-08  0.320E-08  0.353E-08
-71.052  0.506E-08  0.558E-08  0.506E-08  0.558E-08
-71.042  0.797E-08  0.878E-08  0.797E-08  0.878E-08
-71.032  0.125E-07  0.137E-07  0.125E-07  0.137E-07
-71.022  0.195E-07  0.214E-07  0.195E-07  0.214E-07
-71.012  0.302E-07  0.332E-07  0.302E-07  0.332E-07
-71.002  0.466E-07  0.511E-07  0.466E-07  0.511E-07
-70.992  0.716E-07  0.784E-07  0.716E-07  0.784E-07
-70.982  0.109E-06  0.120E-06  0.109E-06  0.120E-06
-70.972  0.166E-06  0.182E-06  0.166E-06  0.182E-06
-70.962  0.251E-06  0.275E-06  0.251E-06  0.275E-06
-70.952  0.379E-06  0.413E-06  0.379E-06  0.413E-06
-70.942  0.567E-06  0.618E-06  0.567E-06  0.618E-06
-70.932  0.845E-06  0.920E-06  0.845E-06  0.920E-06
-70.922  0.125E-05  0.136E-05  0.125E-05  0.136E-05
-70.912  0.185E-05  0.201E-05  0.185E-05  0.201E-05
-70.902  0.271E-05  0.294E-05  0.271E-05  0.294E-05
-70.892  0.396E-05  0.430E-05  0.396E-05  0.429E-05
-70.882  0.576E-05  0.624E-05  0.576E-05  0.624E-05
-70.872  0.833E-05  0.901E-05  0.833E-05  0.901E-05
-70.862  0.120E-04  0.129E-04  0.120E-04  0.129E-04
-70.852  0.172E-04  0.185E-04  0.172E-04  0.185E-04
-70.842  0.244E-04  0.264E-04  0.244E-04  0.264E-04
-70.832  0.347E-04  0.373E-04  0.347E-04  0.373E-04
-70.822  0.489E-04  0.526E-04  0.489E-04  0.526E-04
-70.812  0.686E-04  0.737E-04  0.686E-04  0.737E-04
-70.802  0.958E-04  0.103E-03  0.958E-04  0.103E-03
-70.792  0.133E-03  0.143E-03  0.133E-03  0.143E-03
-70.782  0.184E-03  0.197E-03  0.184E-03  0.197E-03
-70.772  0.253E-03  0.271E-03  0.253E-03  0.271E-03
-70.762  0.346E-03  0.370E-03  0.346E-03  0.370E-03
-70.752  0.472E-03  0.504E-03  0.472E-03  0.504E-03
-70.742  0.639E-03  0.682E-03  0.639E-03  0.682E-03
-70.732  0.862E-03  0.918E-03  0.862E-03  0.918E-03
-70.722  0.116E-02  0.123E-02  0.116E-02  0.123E-02
-70.712  0.154E-02  0.164E-02  0.154E-02  0.164E-02
-70.702  0.205E-02  0.218E-02  0.205E-02  0.218E-02
-70.692  0.271E-02  0.288E-02  0.271E-02  0.288E-02
-70.682  0.357E-02  0.378E-02  0.357E-02  0.378E-02
-70.672  0.467E-02  0.494E-02  0.467E-02  0.494E-02
-70.662  0.607E-02  0.642E-02  0.607E-02  0.642E-02
-70.652  0.787E-02  0.831E-02  0.787E-02  0.831E-02
-70.642  0.101E-01  0.107E-01  0.101E-01  0.107E-01
-70.632  0.130E-01  0.137E-01  0.130E-01  0.137E-01
-70.622  0.166E-01  0.175E-01  0.166E-01  0.175E-01
-70.612  0.211E-01  0.222E-01  0.211E-01  0.222E-01
-70.602  0.266E-01  0.280E-01  0.266E-01  0.280E-01
-70.592  0.335E-01  0.352E-01  0.335E-01  0.352E-01
-70.582  0.419E-01  0.439E-01  0.419E-01  0.439E-01
-70.572  0.522E-01  0.546E-01  0.522E-01  0.546E-01
-70.562  0.646E-01  0.676E-01  0.646E-01  0.676E-01
-70.552  0.796E-01  0.832E-01  0.796E-01  0.832E-01
-70.542  0.976E-01  0.102E+00  0.976E-01  0.102E+00
-70.532  0.119E+00  0.124E+00  0.119E+00  0.124E+00
-70.522  0.145E+00  0.151E+00  0.145E+00  0.151E+00
-70.512  0.175E+00  0.182E+00  0.175E+00  0.182E+00
-70.502  0.210E+00  0.218E+00  0.210E+00  0.218E+00
-70.492  0.251E+00  0.261E+00  0.251E+00  0.261E+00
-70.482  0.299E+00  0.310E+00  0.299E+00  0.310E+00
-70.472  0.354E+00  0.366E+00  0.354E+00  0.366E+00
-70.462  0.417E+00  0.431E+00  0.417E+00  0.431E+00
-70.452  0.488E+00  0.505E+00  0.488E+00  0.505E+00
-70.442  0.570E+00  0.588E+00  0.570E+00  0.588E+00
-70.432  0.661E+00  0.682E+00  0.661E+00  0.682E+00
-70.422  0.764E+00  0.787E+00  0.763E+00  0.787E+00
-70.412  0.877E+00  0.903E+00  0.877E+00  0.903E+00
-70.402  0.100E+01  0.103E+01  0.100E+01  0.103E+01
-70.392  0.114E+01  0.117E+01  0.114E+01  0.117E+01
-70.382  0.129E+01  0.133E+01  0.129E+01  0.133E+01
-70.372  0.145E+01  0.149E+01  0.145E+01  0.149E+01
-70.362  0.163E+01  0.167E+01  0.163E+01  0.167E+01
-70.352  0.182E+01  0.186E+01  0.182E+01  0.186E+01
-70.342  0.202E+01  0.206E+01  0.202E+01  0.206E+01
-70.332  0.223E+01  0.227E+01  0.223E+01  0.227E+01
-70.322  0.245E+01  0.249E+01  0.245E+01  0.249E+01
-70.312  0.267E+01  0.272E+01  0.267E+01  0.272E+01
-70.302  0.291E+01  0.296E+01  0.291E+01  0.296E+01
-70.292  0.315E+01  0.320E+01  0.315E+01  0.320E+01
-70.282  0.339E+01  0.344E+01  0.339E+01  0.344E+01
-70.272  0.363E+01  0.368E+01  0.363E+01  0.368E+01
-70.262  0.387E+01  0.392E+01  0.387E+01  0.392E+01
-70.252  0.410E+01  0.415E+01  0.410E+01  0.415E+01
-70.242  0.433E+01  0.438E+01  0.433E+01  0.438E+01
-70.232  0.455E+01  0.459E+01  0.455E+01  0.459E+01
-70.222  0.475E+01  0.479E+01  0.475E+01  0.479E+01
-70.212  0.494E+01  0.498E+01  0.494E+01  0.498E+01
-70.202  0.511E+01  0.514E+01  0.511E+01  0.514E+01
-70.192  0.526E+01  0.529E+01  0.526E+01  0.529E+01
-70.182  0.539E+01  0.541E+01  0.539E+01  0.541E+01
-70.172  0.549E+01  0.551E+01  0.549E+01  0.551E+01
-70.162  0.557E+01  0.558E+01  0.557E+01  0.558E+01
-70.152  0.562E+01  0.563E+01  0.562E+01  0.563E+01
-70.142  0.564E+01  0.564E+01  0.564E+01  0.564E+01
-70.132  0.563E+01  0.563E+01  0.563E+01  0.563E+01
-70.122  0.560E+01  0.559E+01  0.560E+01  0.559E+01
-70.112  0.554E+01  0.552E+01  0.554E+01  0.552E+01
-70.102  0.545E+01  0.543E+01  0.545E+01  0.543E+01
-70.092  0.534E+01  0.531E+01  0.534E+01  0.531E+01
-70.082  0.520E+01  0.517E+01  0.520E+01  0.517E+01
-70.072  0.504E+01  0.500E+01  0.504E+01  0.500E+01
-70.062  0.486E+01  0.482E+01  0.486E+01  0.482E+01
-70.052  0.467E+01  0.462E+01  0.467E+01  0.462E+01
-70.042  0.446E+01  0.441E+01  0.446E+01  0.441E+01
-70.032  0.423E+01  0.419E+01  0.423E+01  0.419E+01
-70.022  0.400E+01  0.395E+01  0.400E+01  0.395E+01
-70.012  0.377E+01  0.371E+01  0.377E+01  0.371E+01
-70.002  0.353E+01  0.347E+01  0.353E+01  0.347E+01
-69.992  0.328E+01  0.323E+01  0.328E+01  0.323E+01
-69.982  0.304E+01  0.299E+01  0.304E+01  0.299E+01
-69.972  0.281E+01  0.276E+01  0.281E+01  0.276E+01
-69.962  0.257E+01  0.253E+01  0.257E+01  0.253E+01
-69.952  0.235E+01  0.230E+01  0.235E+01  0.230E+01
-69.942  0.214E+01  0.209E+01  0.214E+01  0.209E+01
-69.932  0.193E+01  0.189E+01  0.193E+01  0.189E+01
-69.922  0.174E+01  0.170E+01  0.174E+01  0.170E+01
-69.912  0.155E+01  0.152E+01  0.155E+01  0.152E+01
-69.902  0.138E+01  0.135E+01  0.138E+01  0.135E+01
-69.892  0.123E+01  0.119E+01  0.123E+01  0.119E+01
-69.882  0.108E+01  0.105E+01  0.108E+01  0.105E+01
-69.872  0.948E+00  0.921E+00  0.948E+00  0.921E+00
-69.862  0.827E+00  0.803E+00  0.827E+00  0.803E+00
-69.852  0.718E+00  0.696E+00  0.718E+00  0.696E+00
-69.842  0.621E+00  0.601E+00  0.621E+00  0.601E+00
-69.832  0.534E+00  0.516E+00  0.534E+00  0.516E+00
-69.822  0.456E+00  0.441E+00  0.456E+00  0.441E+00
-69.812  0.389E+00  0.375E+00  0.389E+00  0.375E+00
-69.802  0.329E+00  0.317E+00  0.329E+00  0.317E+00
-69.792  0.277E+00  0.267E+00  0.277E+00  0.267E+00
-69.782  0.233E+00  0.224E+00  0.233E+00  0.224E+00
-69.772  0.194E+00  0.187E+00  0.194E+00  0.187E+00
-69.762  0.161E+00  0.155E+00  0.161E+00  0.155E+00
-69.752  0.133E+00  0.128E+00  0.133E+00  0.128E+00
-69.742  0.109E+00  0.105E+00  0.109E+00  0.105E+00
-69.732  0.895E-01  0.857E-01  0.895E-01  0.857E-01
-69.722  0.728E-01  0.696E-01  0.728E-01  0.696E-01
-69.712  0.590E-01  0.563E-01  0.590E-01  0.563E-01
-69.702  0.475E-01  0.453E-01  0.475E-01  0.453E-01
-69.692  0.381E-01  0.363E-01  0.381E-01  0.363E-01
-69.682  0.304E-01  0.289E-01  0.304E-01  0.289E-01
-69.672  0.241E-01  0.229E-01  0.241E-01  0.229E-01
-69.662  0.190E-01  0.181E-01  0.190E-01  0.181E-01
-69.652  0.150E-01  0.142E-01  0.150E-01  0.142E-01
-69.642  0.117E-01  0.111E-01  0.117E-01  0.111E-01
-69.632  0.910E-02  0.862E-02  0.910E-02  0.862E-02
-69.622  0.705E-02  0.667E-02  0.705E-02  0.667E-02
-69.612  0.543E-02  0.513E-02  0.543E-02  0.513E-02
-69.602  0.416E-02  0.393E-02  0.416E-02  0.393E-02
-69.592  0.317E-02  0.299E-02  0.317E-02  0.299E-02
-69.582  0.241E-02  0.227E-02  0.241E-02  0.227E-02
-69.572  0.182E-02  0.171E-02  0.182E-02  0.171E-02
-69.562  0.136E-02  0.128E-02  0.136E-02  0.128E-02
-69.552  0.102E-02  0.958E-03  0.102E-02  0.958E-03
-69.542  0.759E-03  0.712E-03  0.759E-03  0.712E-03
-69.532  0.562E-03  0.526E-03  0.562E-03  0.526E-03
-69.522  0.413E-03  0.387E-03  0.413E-03  0.387E-03
-69.512  0.303E-03  0.283E-03  0.303E-03  0.283E-03
-69.502  0.221E-03  0.206E-03  0.221E-03  0.206E-03
-69.492  0.160E-03  0.150E-03  0.160E-03  0.150E-03
-69.482  0.116E-03  0.108E-03  0.116E-03  0.108E-03
-69.472  0.830E-04  0.773E-04  0.830E-04  0.773E-04
-69.462  0.593E-04  0.552E-04  0.593E-04  0.552E-04
-69.452  0.422E-04  0.392E-04  0.422E-04  0.392E-04
-69.442  0.298E-04  0.277E-04  0.298E-04  0.277E-04
-69.432  0.210E-04  0.195E-04  0.210E-04  0.195E-04
-69.422  0.147E-04  0.136E-04  0.147E-04  0.136E-04
-69.412  0.103E-04  0.949E-05  0.103E-04  0.949E-05
-69.402  0.711E-05  0.658E-05  0.711E-05  0.658E-05
-69.392  0.491E-05  0.453E-05  0.491E-05  0.453E-05
-69.382  0.337E-05  0.311E-05  0.337E-05  0.311E-05
-69.372  0.230E-05  0.212E-05  0.230E-05  0.212E-05
-69.362  0.156E-05  0.144E-05  0.156E-05  0.144E-05
-69.352  0.106E-05  0.973E-06  0.106E-05  0.973E-06
-69.342  0.712E-06  0.654E-06  0.712E-06  0.654E-06
-69.332  0.477E-06  0.438E-06  0.477E-06  0.438E-06
-69.322  0.318E-06  0.291E-06  0.318E-06  0.291E-06
-69.312  0.211E-06  0.193E-06  0.211E-06  0.193E-06
-69.302  0.139E-06  0.127E-06  0.139E-06  0.127E-06
-69.292  0.912E-07  0.833E-07  0.912E-07  0.833E-07
-69.282  0.596E-07  0.544E-07  0.596E-07  0.544E-07
-69.272  0.387E-07  0.353E-07  0.387E-07  0.353E-07
-69.262  0.250E-07  0.228E-07  0.250E-07  0.228E-07
-69.252  0.161E-07  0.147E-07  0.161E-07  0.147E-07
-69.242  0.103E-07  0.937E-08  0.103E-07  0.937E-08
-69.232  0.657E-08  0.596E-08  0.657E-08  0.596E-08
-69.222  0.416E-08  0.377E-08  0.416E-08  0.377E-08
-69.212  0.262E-08  0.238E-08  0.262E-08  0.238E-08
-69.202  0.165E-08  0.149E-08  0.165E-08  0.149E-08
-69.192  0.103E-08  0.930E-09  0.103E-08  0.930E-09
-69.182  0.639E-09  0.577E-09  0.639E-09  0.577E-09
-69.172  0.395E-09  0.356E-09  0.395E-09  0.356E-09
-69.162  0.243E-09  0.219E-09  0.243E-09  0.219E-09
-69.152  0.149E-09  0.134E-09  0.149E-09  0.134E-09
-69.142  0.905E-10  0.814E-10  0.905E-10  0.814E-10
-69.132  0.548E-10  0.493E-10  0.548E-10  0.493E-10
-69.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-69.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-68.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-67.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-66.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-65.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-64.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-63.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-62.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-61.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-60.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-59.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-58.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-57.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-56.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-55.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-54.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-53.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-52.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-51.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-50.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-49.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-48.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-47.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-46.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-45.892  0.390E-10  0.187E-10  0.390E-10  0.187E-10
-45.882  0.140E-09  0.111E-09  0.140E-09  0.111E-09
-45.872  0.243E-09  0.226E-09  0.243E-09  0.226E-09
-45.862  0.399E-09  0.371E-09  0.399E-09  0.371E-09
-45.852  0.652E-09  0.607E-09  0.652E-09  0.607E-09
-45.842  0.106E-08  0.989E-09  0.106E-08  0.989E-09
-45.832  0.172E-08  0.160E-08  0.172E-08  0.160E-08
-45.822  0.277E-08  0.258E-08  0.277E-08  0.258E-08
-45.812  0.444E-08  0.414E-08  0.444E-08  0.414E-08
-45.802  0.708E-08  0.662E-08  0.708E-08  0.662E-08
-45.792  0.112E-07  0.105E-07  0.112E-07  0.105E-07
-45.782  0.177E-07  0.166E-07  0.177E-07  0.166E-07
-45.772  0.279E-07  0.261E-07  0.279E-07  0.261E-07
-45.762  0.436E-07  0.409E-07  0.436E-07  0.409E-07
-45.752  0.678E-07  0.636E-07  0.678E-07  0.636E-07
-45.742  0.105E-06  0.985E-07  0.105E-06  0.985E-07
-45.732  0.162E-06  0.152E-06  0.162E-06  0.152E-06
-45.722  0.248E-06  0.233E-06  0.248E-06  0.233E-06
-45.712  0.378E-06  0.356E-06  0.378E-06  0.356E-06
-45.702  0.574E-06  0.540E-06  0.574E-06  0.540E-06
-45.692  0.866E-06  0.816E-06  0.866E-06  0.816E-06
-45.682  0.130E-05  0.123E-05  0.130E-05  0.123E-05
-45.672  0.195E-05  0.183E-05  0.195E-05  0.183E-05
-45.662  0.289E-05  0.273E-05  0.289E-05  0.273E-05
-45.652  0.428E-05  0.404E-05  0.428E-05  0.404E-05
-45.642  0.631E-05  0.596E-05  0.631E-05  0.596E-05
-45.632  0.924E-05  0.874E-05  0.924E-05  0.874E-05
-45.622  0.135E-04  0.128E-04  0.135E-04  0.128E-04
-45.612  0.195E-04  0.185E-04  0.195E-04  0.185E-04
-45.602  0.282E-04  0.267E-04  0.282E-04  0.267E-04
-45.592  0.405E-04  0.384E-04  0.405E-04  0.384E-04
-45.582  0.579E-04  0.550E-04  0.579E-04  0.550E-04
-45.572  0.823E-04  0.782E-04  0.823E-04  0.782E-04
-45.562  0.116E-03  0.111E-03  0.116E-03  0.111E-03
-45.552  0.164E-03  0.156E-03  0.164E-03  0.156E-03
-45.542  0.230E-03  0.219E-03  0.230E-03  0.219E-03
-45.532  0.320E-03  0.305E-03  0.320E-03  0.305E-03
-45.522  0.444E-03  0.424E-03  0.444E-03  0.424E-03
-45.512  0.613E-03  0.585E-03  0.613E-03  0.585E-03
-45.502  0.842E-03  0.804E-03  0.842E-03  0.804E-03
-45.492  0.115E-02  0.110E-02  0.115E-02  0.110E-02
-45.482  0.156E-02  0.150E-02  0.156E-02  0.150E-02
-45.472  0.211E-02  0.202E-02  0.211E-02  0.202E-02
-45.462  0.285E-02  0.273E-02  0.285E-02  0.273E-02
-45.452  0.381E-02  0.365E-02  0.381E-02  0.365E-02
-45.442  0.508E-02  0.487E-02  0.508E-02  0.487E-02
-45.432  0.674E-02  0.647E-02  0.674E-02  0.647E-02
-45.422  0.889E-02  0.854E-02  0.889E-02  0.854E-02
-45.412  0.117E-01  0.112E-01  0.117E-01  0.112E-01
-45.402  0.152E-01  0.147E-01  0.152E-01  0.147E-01
-45.392  0.198E-01  0.191E-01  0.198E-01  0.191E-01
-45.382  0.256E-01  0.247E-01  0.256E-01  0.247E-01
-45.372  0.330E-01  0.318E-01  0.330E-01  0.318E-01
-45.362  0.422E-01  0.407E-01  0.422E-01  0.407E-01
-45.352  0.538E-01  0.519E-01  0.538E-01  0.519E-01
-45.342  0.682E-01  0.659E-01  0.682E-01  0.659E-01
-45.332  0.860E-01  0.832E-01  0.860E-01  0.832E-01
-45.322  0.108E+00  0.104E+00  0.108E+00  0.104E+00
-45.312  0.135E+00  0.131E+00  0.135E+00  0.131E+00
-45.302  0.167E+00  0.162E+00  0.167E+00  0.162E+00
-45.292  0.207E+00  0.201E+00  0.207E+00  0.201E+00
-45.282  0.255E+00  0.247E+00  0.255E+00  0.247E+00
-45.272  0.312E+00  0.303E+00  0.312E+00  0.303E+00
-45.262  0.380E+00  0.369E+00  0.380E+00  0.369E+00
-45.252  0.460E+00  0.448E+00  0.460E+00  0.448E+00
-45.242  0.555E+00  0.540E+00  0.555E+00  0.540E+00
-45.232  0.666E+00  0.649E+00  0.666E+00  0.649E+00
-45.222  0.795E+00  0.775E+00  0.795E+00  0.775E+00
-45.212  0.945E+00  0.922E+00  0.945E+00  0.922E+00
-45.202  0.112E+01  0.109E+01  0.112E+01  0.109E+01
-45.192  0.131E+01  0.128E+01  0.131E+01  0.128E+01
-45.182  0.154E+01  0.150E+01  0.154E+01  0.150E+01
-45.172  0.179E+01  0.175E+01  0.179E+01  0.175E+01
-45.162  0.207E+01  0.203E+01  0.207E+01  0.203E+01
-45.152  0.239E+01  0.234E+01  0.239E+01  0.234E+01
-45.142  0.274E+01  0.269E+01  0.274E+01  0.269E+01
-45.132  0.313E+01  0.307E+01  0.313E+01  0.307E+01
-45.122  0.356E+01  0.349E+01  0.356E+01  0.349E+01
-45.112  0.402E+01  0.395E+01  0.402E+01  0.395E+01
-45.102  0.452E+01  0.444E+01  0.452E+01  0.444E+01
-45.092  0.506E+01  0.498E+01  0.506E+01  0.498E+01
-45.082  0.563E+01  0.554E+01  0.563E+01  0.554E+01
-45.072  0.624E+01  0.615E+01  0.624E+01  0.615E+01
-45.062  0.687E+01  0.678E+01  0.687E+01  0.678E+01
-45.052  0.754E+01  0.744E+01  0.754E+01  0.744E+01
-45.042  0.823E+01  0.813E+01  0.823E+01  0.813E+01
-45.032  0.893E+01  0.883E+01  0.893E+01  0.883E+01
-45.022  0.965E+01  0.955E+01  0.965E+01  0.955E+01
-45.012  0.104E+02  0.103E+02  0.104E+02  0.103E+02
-45.002  0.111E+02  0.110E+02  0.111E+02  0.110E+02
-44.992  0.118E+02  0.117E+02  0.118E+02  0.117E+02
-44.982  0.125E+02  0.124E+02  0.125E+02  0.124E+02
-44.972  0.132E+02  0.131E+02  0.132E+02  0.131E+02
-44.962  0.138E+02  0.137E+02  0.138E+02  0.137E+02
-44.952  0.144E+02  0.143E+02  0.144E+02  0.143E+02
-44.942  0.150E+02  0.149E+02  0.150E+02  0.149E+02
-44.932  0.155E+02  0.154E+02  0.155E+02  0.154E+02
-44.922  0.159E+02  0.158E+02  0.159E+02  0.158E+02
-44.912  0.163E+02  0.162E+02  0.163E+02  0.162E+02
-44.902  0.165E+02  0.165E+02  0.165E+02  0.165E+02
-44.892  0.168E+02  0.167E+02  0.168E+02  0.167E+02
-44.882  0.169E+02  0.169E+02  0.169E+02  0.169E+02
-44.872  0.169E+02  0.169E+02  0.169E+02  0.169E+02
-44.862  0.169E+02  0.169E+02  0.169E+02  0.169E+02
-44.852  0.167E+02  0.168E+02  0.167E+02  0.168E+02
-44.842  0.165E+02  0.166E+02  0.165E+02  0.166E+02
-44.832  0.163E+02  0.163E+02  0.163E+02  0.163E+02
-44.822  0.159E+02  0.159E+02  0.159E+02  0.159E+02
-44.812  0.155E+02  0.155E+02  0.155E+02  0.155E+02
-44.802  0.150E+02  0.150E+02  0.150E+02  0.150E+02
-44.792  0.144E+02  0.145E+02  0.144E+02  0.145E+02
-44.782  0.138E+02  0.139E+02  0.138E+02  0.139E+02
-44.772  0.132E+02  0.133E+02  0.132E+02  0.133E+02
-44.762  0.125E+02  0.126E+02  0.125E+02  0.126E+02
-44.752  0.118E+02  0.119E+02  0.118E+02  0.119E+02
-44.742  0.111E+02  0.112E+02  0.111E+02  0.112E+02
-44.732  0.104E+02  0.105E+02  0.104E+02  0.105E+02
-44.722  0.964E+01  0.974E+01  0.964E+01  0.974E+01
-44.712  0.892E+01  0.902E+01  0.892E+01  0.902E+01
-44.702  0.821E+01  0.831E+01  0.821E+01  0.831E+01
-44.692  0.752E+01  0.762E+01  0.752E+01  0.762E+01
-44.682  0.686E+01  0.695E+01  0.686E+01  0.695E+01
-44.672  0.622E+01  0.631E+01  0.622E+01  0.631E+01
-44.662  0.562E+01  0.570E+01  0.562E+01  0.570E+01
-44.652  0.504E+01  0.513E+01  0.504E+01  0.513E+01
-44.642  0.451E+01  0.458E+01  0.451E+01  0.458E+01
-44.632  0.401E+01  0.408E+01  0.401E+01  0.408E+01
-44.622  0.355E+01  0.361E+01  0.355E+01  0.361E+01
-44.612  0.312E+01  0.318E+01  0.312E+01  0.318E+01
-44.602  0.273E+01  0.279E+01  0.273E+01  0.279E+01
-44.592  0.238E+01  0.243E+01  0.238E+01  0.243E+01
-44.582  0.207E+01  0.211E+01  0.207E+01  0.211E+01
-44.572  0.178E+01  0.182E+01  0.178E+01  0.182E+01
-44.562  0.153E+01  0.157E+01  0.153E+01  0.157E+01
-44.552  0.131E+01  0.134E+01  0.131E+01  0.134E+01
-44.542  0.111E+01  0.114E+01  0.111E+01  0.114E+01
-44.532  0.941E+00  0.965E+00  0.941E+00  0.965E+00
-44.522  0.792E+00  0.812E+00  0.792E+00  0.812E+00
-44.512  0.663E+00  0.681E+00  0.663E+00  0.681E+00
-44.502  0.553E+00  0.568E+00  0.553E+00  0.568E+00
-44.492  0.458E+00  0.471E+00  0.458E+00  0.471E+00
-44.482  0.378E+00  0.389E+00  0.378E+00  0.389E+00
-44.472  0.310E+00  0.320E+00  0.310E+00  0.320E+00
-44.462  0.253E+00  0.261E+00  0.253E+00  0.261E+00
-44.452  0.206E+00  0.212E+00  0.206E+00  0.212E+00
-44.442  0.167E+00  0.172E+00  0.167E+00  0.172E+00
-44.432  0.134E+00  0.138E+00  0.134E+00  0.138E+00
-44.422  0.107E+00  0.111E+00  0.107E+00  0.111E+00
-44.412  0.855E-01  0.884E-01  0.855E-01  0.884E-01
-44.402  0.678E-01  0.701E-01  0.678E-01  0.701E-01
-44.392  0.535E-01  0.554E-01  0.535E-01  0.554E-01
-44.382  0.420E-01  0.435E-01  0.420E-01  0.435E-01
-44.372  0.328E-01  0.340E-01  0.328E-01  0.340E-01
-44.362  0.255E-01  0.264E-01  0.255E-01  0.264E-01
-44.352  0.197E-01  0.204E-01  0.197E-01  0.204E-01
-44.342  0.151E-01  0.157E-01  0.151E-01  0.157E-01
-44.332  0.116E-01  0.121E-01  0.116E-01  0.121E-01
-44.322  0.883E-02  0.919E-02  0.883E-02  0.919E-02
-44.312  0.669E-02  0.697E-02  0.669E-02  0.697E-02
-44.302  0.504E-02  0.526E-02  0.504E-02  0.526E-02
-44.292  0.378E-02  0.395E-02  0.378E-02  0.395E-02
-44.282  0.283E-02  0.295E-02  0.283E-02  0.295E-02
-44.272  0.210E-02  0.219E-02  0.210E-02  0.219E-02
-44.262  0.155E-02  0.162E-02  0.155E-02  0.162E-02
-44.252  0.114E-02  0.119E-02  0.114E-02  0.119E-02
-44.242  0.835E-03  0.874E-03  0.835E-03  0.874E-03
-44.232  0.608E-03  0.637E-03  0.608E-03  0.637E-03
-44.222  0.441E-03  0.462E-03  0.440E-03  0.462E-03
-44.212  0.318E-03  0.333E-03  0.318E-03  0.333E-03
-44.202  0.228E-03  0.239E-03  0.228E-03  0.239E-03
-44.192  0.163E-03  0.171E-03  0.163E-03  0.171E-03
-44.182  0.115E-03  0.121E-03  0.115E-03  0.121E-03
-44.172  0.816E-04  0.859E-04  0.816E-04  0.859E-04
-44.162  0.574E-04  0.604E-04  0.574E-04  0.604E-04
-44.152  0.401E-04  0.423E-04  0.401E-04  0.423E-04
-44.142  0.279E-04  0.295E-04  0.279E-04  0.295E-04
-44.132  0.194E-04  0.204E-04  0.194E-04  0.204E-04
-44.122  0.133E-04  0.141E-04  0.133E-04  0.141E-04
-44.112  0.915E-05  0.967E-05  0.915E-05  0.967E-05
-44.102  0.624E-05  0.660E-05  0.624E-05  0.660E-05
-44.092  0.424E-05  0.449E-05  0.424E-05  0.449E-05
-44.082  0.286E-05  0.303E-05  0.286E-05  0.303E-05
-44.072  0.192E-05  0.204E-05  0.192E-05  0.204E-05
-44.062  0.129E-05  0.137E-05  0.129E-05  0.137E-05
-44.052  0.857E-06  0.910E-06  0.857E-06  0.910E-06
-44.042  0.567E-06  0.603E-06  0.567E-06  0.603E-06
-44.032  0.374E-06  0.398E-06  0.374E-06  0.398E-06
-44.022  0.245E-06  0.261E-06  0.245E-06  0.261E-06
-44.012  0.160E-06  0.170E-06  0.160E-06  0.170E-06
-44.002  0.104E-06  0.111E-06  0.104E-06  0.111E-06
-43.992  0.670E-07  0.715E-07  0.670E-07  0.715E-07
-43.982  0.431E-07  0.460E-07  0.431E-07  0.460E-07
-43.972  0.276E-07  0.294E-07  0.276E-07  0.294E-07
-43.962  0.175E-07  0.187E-07  0.175E-07  0.187E-07
-43.952  0.111E-07  0.119E-07  0.111E-07  0.119E-07
-43.942  0.699E-08  0.748E-08  0.699E-08  0.748E-08
-43.932  0.438E-08  0.469E-08  0.438E-08  0.469E-08
-43.922  0.273E-08  0.293E-08  0.273E-08  0.293E-08
-43.912  0.170E-08  0.182E-08  0.170E-08  0.182E-08
-43.902  0.105E-08  0.112E-08  0.105E-08  0.112E-08
-43.892  0.644E-09  0.691E-09  0.644E-09  0.691E-09
-43.882  0.393E-09  0.423E-09  0.393E-09  0.423E-09
-43.872  0.239E-09  0.257E-09  0.239E-09  0.257E-09
-43.862  0.110E-09  0.138E-09  0.110E-09  0.138E-09
-43.852  0.698E-11  0.278E-10  0.698E-11  0.278E-10
-43.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-43.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-42.552  0.512E-10  0.569E-10  0.512E-10  0.569E-10
-42.542  0.846E-10  0.939E-10  0.846E-10  0.939E-10
-42.532  0.205E-09  0.247E-09  0.205E-09  0.247E-09
-42.522  0.366E-09  0.405E-09  0.366E-09  0.404E-09
-42.512  0.599E-09  0.660E-09  0.599E-09  0.660E-09
-42.502  0.974E-09  0.107E-08  0.974E-09  0.107E-08
-42.492  0.158E-08  0.173E-08  0.158E-08  0.173E-08
-42.482  0.254E-08  0.279E-08  0.254E-08  0.279E-08
-42.472  0.406E-08  0.447E-08  0.406E-08  0.447E-08
-42.462  0.648E-08  0.711E-08  0.648E-08  0.711E-08
-42.452  0.103E-07  0.113E-07  0.103E-07  0.113E-07
-42.442  0.162E-07  0.178E-07  0.162E-07  0.178E-07
-42.432  0.255E-07  0.279E-07  0.255E-07  0.279E-07
-42.422  0.398E-07  0.435E-07  0.398E-07  0.435E-07
-42.412  0.619E-07  0.676E-07  0.619E-07  0.676E-07
-42.402  0.959E-07  0.105E-06  0.959E-07  0.105E-06
-42.392  0.148E-06  0.161E-06  0.148E-06  0.161E-06
-42.382  0.226E-06  0.246E-06  0.226E-06  0.246E-06
-42.372  0.345E-06  0.375E-06  0.345E-06  0.375E-06
-42.362  0.523E-06  0.568E-06  0.523E-06  0.568E-06
-42.352  0.790E-06  0.857E-06  0.790E-06  0.857E-06
-42.342  0.119E-05  0.129E-05  0.119E-05  0.129E-05
-42.332  0.177E-05  0.192E-05  0.177E-05  0.192E-05
-42.322  0.264E-05  0.285E-05  0.264E-05  0.285E-05
-42.312  0.390E-05  0.422E-05  0.390E-05  0.422E-05
-42.302  0.575E-05  0.620E-05  0.574E-05  0.620E-05
-42.292  0.842E-05  0.908E-05  0.842E-05  0.908E-05
-42.282  0.123E-04  0.132E-04  0.123E-04  0.132E-04
-42.272  0.178E-04  0.192E-04  0.178E-04  0.192E-04
-42.262  0.257E-04  0.276E-04  0.257E-04  0.276E-04
-42.252  0.369E-04  0.397E-04  0.369E-04  0.397E-04
-42.242  0.528E-04  0.566E-04  0.528E-04  0.566E-04
-42.232  0.751E-04  0.805E-04  0.751E-04  0.805E-04
-42.222  0.106E-03  0.114E-03  0.106E-03  0.114E-03
-42.212  0.150E-03  0.160E-03  0.150E-03  0.160E-03
-42.202  0.210E-03  0.224E-03  0.210E-03  0.224E-03
-42.192  0.292E-03  0.312E-03  0.292E-03  0.312E-03
-42.182  0.405E-03  0.432E-03  0.405E-03  0.432E-03
-42.172  0.560E-03  0.596E-03  0.560E-03  0.596E-03
-42.162  0.769E-03  0.818E-03  0.769E-03  0.818E-03
-42.152  0.105E-02  0.112E-02  0.105E-02  0.112E-02
-42.142  0.143E-02  0.152E-02  0.143E-02  0.152E-02
-42.132  0.193E-02  0.205E-02  0.193E-02  0.205E-02
-42.122  0.261E-02  0.276E-02  0.261E-02  0.276E-02
-42.112  0.349E-02  0.370E-02  0.349E-02  0.370E-02
-42.102  0.466E-02  0.493E-02  0.465E-02  0.492E-02
-42.092  0.618E-02  0.653E-02  0.618E-02  0.653E-02
-42.082  0.815E-02  0.861E-02  0.815E-02  0.861E-02
-42.072  0.107E-01  0.113E-01  0.107E-01  0.113E-01
-42.062  0.140E-01  0.148E-01  0.140E-01  0.148E-01
-42.052  0.182E-01  0.192E-01  0.182E-01  0.192E-01
-42.042  0.236E-01  0.248E-01  0.236E-01  0.248E-01
-42.032  0.304E-01  0.319E-01  0.304E-01  0.319E-01
-42.022  0.389E-01  0.408E-01  0.389E-01  0.408E-01
-42.012  0.496E-01  0.520E-01  0.496E-01  0.520E-01
-42.002  0.629E-01  0.659E-01  0.629E-01  0.659E-01
-41.992  0.795E-01  0.832E-01  0.795E-01  0.831E-01
-41.982  0.998E-01  0.104E+00  0.998E-01  0.104E+00
-41.972  0.125E+00  0.130E+00  0.125E+00  0.130E+00
-41.962  0.155E+00  0.162E+00  0.155E+00  0.162E+00
-41.952  0.192E+00  0.200E+00  0.192E+00  0.200E+00
-41.942  0.237E+00  0.246E+00  0.237E+00  0.246E+00
-41.932  0.290E+00  0.302E+00  0.290E+00  0.302E+00
-41.922  0.354E+00  0.367E+00  0.354E+00  0.367E+00
-41.912  0.429E+00  0.445E+00  0.429E+00  0.445E+00
-41.902  0.518E+00  0.537E+00  0.518E+00  0.537E+00
-41.892  0.622E+00  0.645E+00  0.622E+00  0.645E+00
-41.882  0.744E+00  0.770E+00  0.744E+00  0.770E+00
-41.872  0.885E+00  0.915E+00  0.885E+00  0.915E+00
-41.862  0.105E+01  0.108E+01  0.105E+01  0.108E+01
-41.852  0.123E+01  0.127E+01  0.123E+01  0.127E+01
-41.842  0.145E+01  0.149E+01  0.145E+01  0.149E+01
-41.832  0.169E+01  0.174E+01  0.169E+01  0.174E+01
-41.822  0.196E+01  0.201E+01  0.196E+01  0.201E+01
-41.812  0.226E+01  0.232E+01  0.226E+01  0.232E+01
-41.802  0.260E+01  0.267E+01  0.260E+01  0.267E+01
-41.792  0.297E+01  0.304E+01  0.297E+01  0.304E+01
-41.782  0.338E+01  0.346E+01  0.337E+01  0.346E+01
-41.772  0.382E+01  0.391E+01  0.382E+01  0.391E+01
-41.762  0.430E+01  0.440E+01  0.430E+01  0.440E+01
-41.752  0.482E+01  0.493E+01  0.482E+01  0.493E+01
-41.742  0.538E+01  0.549E+01  0.538E+01  0.549E+01
-41.732  0.597E+01  0.609E+01  0.597E+01  0.609E+01
-41.722  0.659E+01  0.671E+01  0.659E+01  0.671E+01
-41.712  0.724E+01  0.737E+01  0.724E+01  0.737E+01
-41.702  0.792E+01  0.805E+01  0.791E+01  0.805E+01
-41.692  0.861E+01  0.875E+01  0.861E+01  0.875E+01
-41.682  0.932E+01  0.946E+01  0.932E+01  0.946E+01
-41.672  0.100E+02  0.102E+02  0.100E+02  0.102E+02
-41.662  0.108E+02  0.109E+02  0.108E+02  0.109E+02
-41.652  0.115E+02  0.116E+02  0.115E+02  0.116E+02
-41.642  0.122E+02  0.123E+02  0.122E+02  0.123E+02
-41.632  0.129E+02  0.130E+02  0.129E+02  0.130E+02
-41.622  0.135E+02  0.136E+02  0.135E+02  0.136E+02
-41.612  0.141E+02  0.142E+02  0.141E+02  0.142E+02
-41.602  0.147E+02  0.148E+02  0.147E+02  0.148E+02
-41.592  0.152E+02  0.153E+02  0.152E+02  0.153E+02
-41.582  0.157E+02  0.157E+02  0.157E+02  0.157E+02
-41.572  0.161E+02  0.161E+02  0.161E+02  0.161E+02
-41.562  0.164E+02  0.164E+02  0.164E+02  0.164E+02
-41.552  0.166E+02  0.167E+02  0.166E+02  0.167E+02
-41.542  0.168E+02  0.168E+02  0.168E+02  0.168E+02
-41.532  0.169E+02  0.169E+02  0.169E+02  0.169E+02
-41.522  0.169E+02  0.168E+02  0.169E+02  0.168E+02
-41.512  0.168E+02  0.167E+02  0.168E+02  0.167E+02
-41.502  0.166E+02  0.166E+02  0.166E+02  0.166E+02
-41.492  0.164E+02  0.163E+02  0.164E+02  0.163E+02
-41.482  0.160E+02  0.160E+02  0.160E+02  0.160E+02
-41.472  0.156E+02  0.155E+02  0.156E+02  0.155E+02
-41.462  0.152E+02  0.151E+02  0.152E+02  0.151E+02
-41.452  0.146E+02  0.145E+02  0.146E+02  0.145E+02
-41.442  0.141E+02  0.140E+02  0.141E+02  0.140E+02
-41.432  0.135E+02  0.133E+02  0.135E+02  0.133E+02
-41.422  0.128E+02  0.127E+02  0.128E+02  0.127E+02
-41.412  0.121E+02  0.120E+02  0.121E+02  0.120E+02
-41.402  0.114E+02  0.113E+02  0.114E+02  0.113E+02
-41.392  0.107E+02  0.106E+02  0.107E+02  0.106E+02
-41.382  0.998E+01  0.984E+01  0.998E+01  0.984E+01
-41.372  0.926E+01  0.912E+01  0.926E+01  0.912E+01
-41.362  0.855E+01  0.841E+01  0.855E+01  0.841E+01
-41.352  0.786E+01  0.772E+01  0.785E+01  0.772E+01
-41.342  0.718E+01  0.705E+01  0.718E+01  0.705E+01
-41.332  0.653E+01  0.641E+01  0.653E+01  0.641E+01
-41.322  0.591E+01  0.580E+01  0.591E+01  0.580E+01
-41.312  0.533E+01  0.522E+01  0.533E+01  0.522E+01
-41.302  0.477E+01  0.467E+01  0.477E+01  0.467E+01
-41.292  0.426E+01  0.416E+01  0.426E+01  0.416E+01
-41.282  0.378E+01  0.369E+01  0.378E+01  0.369E+01
-41.272  0.334E+01  0.326E+01  0.334E+01  0.326E+01
-41.262  0.293E+01  0.286E+01  0.293E+01  0.286E+01
-41.252  0.256E+01  0.250E+01  0.256E+01  0.250E+01
-41.242  0.223E+01  0.217E+01  0.223E+01  0.217E+01
-41.232  0.193E+01  0.188E+01  0.193E+01  0.188E+01
-41.222  0.166E+01  0.161E+01  0.166E+01  0.161E+01
-41.212  0.142E+01  0.138E+01  0.142E+01  0.138E+01
-41.202  0.122E+01  0.118E+01  0.122E+01  0.118E+01
-41.192  0.103E+01  0.998E+00  0.103E+01  0.998E+00
-41.182  0.871E+00  0.842E+00  0.871E+00  0.842E+00
-41.172  0.732E+00  0.707E+00  0.731E+00  0.707E+00
-41.162  0.612E+00  0.590E+00  0.612E+00  0.590E+00
-41.152  0.509E+00  0.491E+00  0.509E+00  0.491E+00
-41.142  0.421E+00  0.406E+00  0.421E+00  0.406E+00
-41.132  0.347E+00  0.334E+00  0.347E+00  0.334E+00
-41.122  0.284E+00  0.273E+00  0.284E+00  0.273E+00
-41.112  0.232E+00  0.223E+00  0.232E+00  0.223E+00
-41.102  0.188E+00  0.181E+00  0.188E+00  0.181E+00
-41.092  0.152E+00  0.146E+00  0.152E+00  0.146E+00
-41.082  0.122E+00  0.117E+00  0.122E+00  0.117E+00
-41.072  0.976E-01  0.934E-01  0.975E-01  0.934E-01
-41.062  0.776E-01  0.742E-01  0.776E-01  0.742E-01
-41.052  0.614E-01  0.587E-01  0.614E-01  0.587E-01
-41.042  0.484E-01  0.462E-01  0.484E-01  0.462E-01
-41.032  0.379E-01  0.362E-01  0.379E-01  0.362E-01
-41.022  0.296E-01  0.282E-01  0.296E-01  0.282E-01
-41.012  0.229E-01  0.218E-01  0.229E-01  0.218E-01
-41.002  0.177E-01  0.168E-01  0.177E-01  0.168E-01
-40.992  0.136E-01  0.129E-01  0.136E-01  0.129E-01
-40.982  0.104E-01  0.987E-02  0.104E-01  0.987E-02
-40.972  0.791E-02  0.750E-02  0.791E-02  0.750E-02
-40.962  0.599E-02  0.567E-02  0.599E-02  0.567E-02
-40.952  0.451E-02  0.427E-02  0.451E-02  0.427E-02
-40.942  0.338E-02  0.320E-02  0.338E-02  0.320E-02
-40.932  0.252E-02  0.238E-02  0.252E-02  0.238E-02
-40.922  0.187E-02  0.176E-02  0.187E-02  0.176E-02
-40.912  0.138E-02  0.130E-02  0.138E-02  0.130E-02
-40.902  0.101E-02  0.955E-03  0.101E-02  0.955E-03
-40.892  0.741E-03  0.698E-03  0.741E-03  0.698E-03
-40.882  0.539E-03  0.507E-03  0.539E-03  0.507E-03
-40.872  0.390E-03  0.367E-03  0.390E-03  0.367E-03
-40.862  0.281E-03  0.264E-03  0.281E-03  0.264E-03
-40.852  0.201E-03  0.189E-03  0.201E-03  0.189E-03
-40.842  0.144E-03  0.134E-03  0.144E-03  0.134E-03
-40.832  0.102E-03  0.953E-04  0.102E-03  0.953E-04
-40.822  0.719E-04  0.672E-04  0.719E-04  0.672E-04
-40.812  0.505E-04  0.472E-04  0.505E-04  0.472E-04
-40.802  0.353E-04  0.329E-04  0.353E-04  0.329E-04
-40.792  0.246E-04  0.229E-04  0.245E-04  0.229E-04
-40.782  0.170E-04  0.158E-04  0.170E-04  0.158E-04
-40.772  0.117E-04  0.109E-04  0.117E-04  0.109E-04
-40.762  0.802E-05  0.745E-05  0.801E-05  0.745E-05
-40.752  0.546E-05  0.508E-05  0.546E-05  0.508E-05
-40.742  0.371E-05  0.344E-05  0.371E-05  0.344E-05
-40.732  0.250E-05  0.232E-05  0.250E-05  0.232E-05
-40.722  0.168E-05  0.156E-05  0.168E-05  0.156E-05
-40.712  0.112E-05  0.104E-05  0.112E-05  0.104E-05
-40.702  0.747E-06  0.691E-06  0.747E-06  0.691E-06
-40.692  0.494E-06  0.457E-06  0.494E-06  0.457E-06
-40.682  0.325E-06  0.300E-06  0.325E-06  0.300E-06
-40.672  0.213E-06  0.197E-06  0.213E-06  0.197E-06
-40.662  0.139E-06  0.128E-06  0.139E-06  0.128E-06
-40.652  0.902E-07  0.830E-07  0.901E-07  0.830E-07
-40.642  0.582E-07  0.535E-07  0.582E-07  0.535E-07
-40.632  0.374E-07  0.343E-07  0.374E-07  0.343E-07
-40.622  0.239E-07  0.219E-07  0.239E-07  0.219E-07
-40.612  0.152E-07  0.139E-07  0.152E-07  0.139E-07
-40.602  0.961E-08  0.880E-08  0.961E-08  0.880E-08
-40.592  0.605E-08  0.554E-08  0.605E-08  0.554E-08
-40.582  0.379E-08  0.346E-08  0.379E-08  0.346E-08
-40.572  0.236E-08  0.216E-08  0.236E-08  0.216E-08
-40.562  0.146E-08  0.134E-08  0.146E-08  0.134E-08
-40.552  0.904E-09  0.824E-09  0.904E-09  0.824E-09
-40.542  0.555E-09  0.506E-09  0.555E-09  0.506E-09
-40.532  0.339E-09  0.309E-09  0.339E-09  0.309E-09
-40.522  0.180E-09  0.164E-09  0.180E-09  0.164E-09
-40.512  0.109E-09  0.991E-10  0.109E-09  0.991E-10
-40.502  0.192E-10  0.000E+00  0.192E-10  0.000E+00
-40.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-40.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-39.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-38.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-37.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-36.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-35.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-34.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-33.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-32.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-31.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-30.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-29.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-28.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-27.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-26.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-25.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-24.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-23.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-22.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-21.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-20.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-19.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-18.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-17.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-16.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-15.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-14.602  0.490E-13  0.498E-13  0.490E-13  0.498E-13
-14.592  0.467E-12  0.475E-12  0.467E-12  0.474E-12
-14.582  0.149E-11  0.152E-11  0.149E-11  0.152E-11
-14.572  0.246E-11  0.250E-11  0.246E-11  0.250E-11
-14.562  0.501E-11  0.527E-11  0.501E-11  0.527E-11
-14.552  0.849E-11  0.862E-11  0.849E-11  0.862E-11
-14.542  0.148E-10  0.151E-10  0.148E-10  0.150E-10
-14.532  0.242E-10  0.245E-10  0.241E-10  0.245E-10
-14.522  0.393E-10  0.398E-10  0.392E-10  0.398E-10
-14.512  0.638E-10  0.648E-10  0.638E-10  0.647E-10
-14.502  0.103E-09  0.104E-09  0.103E-09  0.104E-09
-14.492  0.164E-09  0.166E-09  0.164E-09  0.166E-09
-14.482  0.260E-09  0.264E-09  0.260E-09  0.264E-09
-14.472  0.411E-09  0.417E-09  0.411E-09  0.416E-09
-14.462  0.645E-09  0.654E-09  0.645E-09  0.654E-09
-14.452  0.101E-08  0.102E-08  0.101E-08  0.102E-08
-14.442  0.157E-08  0.159E-08  0.156E-08  0.159E-08
-14.432  0.242E-08  0.245E-08  0.242E-08  0.245E-08
-14.422  0.373E-08  0.378E-08  0.372E-08  0.377E-08
-14.412  0.571E-08  0.578E-08  0.570E-08  0.578E-08
-14.402  0.869E-08  0.881E-08  0.869E-08  0.880E-08
-14.392  0.132E-07  0.134E-07  0.132E-07  0.133E-07
-14.382  0.199E-07  0.201E-07  0.199E-07  0.201E-07
-14.372  0.299E-07  0.302E-07  0.299E-07  0.302E-07
-14.362  0.446E-07  0.452E-07  0.446E-07  0.452E-07
-14.352  0.664E-07  0.672E-07  0.663E-07  0.672E-07
-14.342  0.983E-07  0.994E-07  0.982E-07  0.994E-07
-14.332  0.145E-06  0.146E-06  0.145E-06  0.146E-06
-14.322  0.212E-06  0.215E-06  0.212E-06  0.214E-06
-14.312  0.309E-06  0.313E-06  0.309E-06  0.313E-06
-14.302  0.449E-06  0.454E-06  0.449E-06  0.454E-06
-14.292  0.649E-06  0.656E-06  0.648E-06  0.656E-06
-14.282  0.933E-06  0.943E-06  0.932E-06  0.942E-06
-14.272  0.133E-05  0.135E-05  0.133E-05  0.135E-05
-14.262  0.190E-05  0.192E-05  0.190E-05  0.192E-05
-14.252  0.269E-05  0.272E-05  0.269E-05  0.272E-05
-14.242  0.380E-05  0.384E-05  0.379E-05  0.383E-05
-14.232  0.533E-05  0.538E-05  0.532E-05  0.538E-05
-14.222  0.744E-05  0.752E-05  0.743E-05  0.751E-05
-14.212  0.103E-04  0.104E-04  0.103E-04  0.104E-04
-14.202  0.143E-04  0.144E-04  0.143E-04  0.144E-04
-14.192  0.197E-04  0.199E-04  0.197E-04  0.199E-04
-14.182  0.270E-04  0.273E-04  0.270E-04  0.272E-04
-14.172  0.368E-04  0.372E-04  0.368E-04  0.371E-04
-14.162  0.500E-04  0.504E-04  0.499E-04  0.504E-04
-14.152  0.675E-04  0.681E-04  0.674E-04  0.681E-04
-14.142  0.907E-04  0.915E-04  0.906E-04  0.915E-04
-14.132  0.121E-03  0.122E-03  0.121E-03  0.122E-03
-14.122  0.162E-03  0.163E-03  0.162E-03  0.163E-03
-14.112  0.214E-03  0.216E-03  0.214E-03  0.216E-03
-14.102  0.283E-03  0.285E-03  0.282E-03  0.285E-03
-14.092  0.371E-03  0.374E-03  0.371E-03  0.374E-03
-14.082  0.485E-03  0.489E-03  0.485E-03  0.489E-03
-14.072  0.631E-03  0.636E-03  0.630E-03  0.635E-03
-14.062  0.816E-03  0.823E-03  0.816E-03  0.822E-03
-14.052  0.105E-02  0.106E-02  0.105E-02  0.106E-02
-14.042  0.135E-02  0.136E-02  0.135E-02  0.136E-02
-14.032  0.172E-02  0.174E-02  0.172E-02  0.173E-02
-14.022  0.219E-02  0.221E-02  0.219E-02  0.220E-02
-14.012  0.277E-02  0.279E-02  0.277E-02  0.279E-02
-14.002  0.349E-02  0.351E-02  0.348E-02  0.351E-02
-13.992  0.437E-02  0.440E-02  0.437E-02  0.440E-02
-13.982  0.545E-02  0.549E-02  0.545E-02  0.548E-02
-13.972  0.677E-02  0.682E-02  0.676E-02  0.681E-02
-13.962  0.837E-02  0.842E-02  0.836E-02  0.842E-02
-13.952  0.103E-01  0.104E-01  0.103E-01  0.104E-01
-13.942  0.126E-01  0.127E-01  0.126E-01  0.127E-01
-13.932  0.154E-01  0.155E-01  0.154E-01  0.155E-01
-13.922  0.187E-01  0.188E-01  0.187E-01  0.188E-01
-13.912  0.226E-01  0.227E-01  0.226E-01  0.227E-01
-13.902  0.272E-01  0.273E-01  0.272E-01  0.273E-01
-13.892  0.326E-01  0.327E-01  0.325E-01  0.327E-01
-13.882  0.388E-01  0.391E-01  0.388E-01  0.390E-01
-13.872  0.461E-01  0.464E-01  0.461E-01  0.464E-01
-13.862  0.546E-01  0.549E-01  0.545E-01  0.548E-01
-13.852  0.643E-01  0.646E-01  0.642E-01  0.645E-01
-13.842  0.753E-01  0.757E-01  0.753E-01  0.757E-01
-13.832  0.880E-01  0.884E-01  0.879E-01  0.883E-01
-13.822  0.102E+00  0.103E+00  0.102E+00  0.103E+00
-13.812  0.118E+00  0.119E+00  0.118E+00  0.119E+00
-13.802  0.137E+00  0.137E+00  0.136E+00  0.137E+00
-13.792  0.157E+00  0.158E+00  0.157E+00  0.157E+00
-13.782  0.179E+00  0.180E+00  0.179E+00  0.180E+00
-13.772  0.204E+00  0.205E+00  0.204E+00  0.205E+00
-13.762  0.232E+00  0.233E+00  0.232E+00  0.233E+00
-13.752  0.262E+00  0.263E+00  0.262E+00  0.263E+00
-13.742  0.295E+00  0.296E+00  0.295E+00  0.296E+00
-13.732  0.331E+00  0.332E+00  0.331E+00  0.332E+00
-13.722  0.370E+00  0.372E+00  0.370E+00  0.371E+00
-13.712  0.413E+00  0.414E+00  0.412E+00  0.414E+00
-13.702  0.458E+00  0.459E+00  0.457E+00  0.459E+00
-13.692  0.506E+00  0.508E+00  0.506E+00  0.507E+00
-13.682  0.558E+00  0.560E+00  0.558E+00  0.559E+00
-13.672  0.613E+00  0.615E+00  0.613E+00  0.614E+00
-13.662  0.671E+00  0.673E+00  0.671E+00  0.672E+00
-13.652  0.733E+00  0.734E+00  0.732E+00  0.734E+00
-13.642  0.797E+00  0.799E+00  0.797E+00  0.798E+00
-13.632  0.865E+00  0.867E+00  0.864E+00  0.866E+00
-13.622  0.935E+00  0.937E+00  0.935E+00  0.937E+00
-13.612  0.101E+01  0.101E+01  0.101E+01  0.101E+01
-13.602  0.109E+01  0.109E+01  0.108E+01  0.109E+01
-13.592  0.116E+01  0.117E+01  0.116E+01  0.117E+01
-13.582  0.125E+01  0.125E+01  0.125E+01  0.125E+01
-13.572  0.133E+01  0.133E+01  0.133E+01  0.133E+01
-13.562  0.142E+01  0.142E+01  0.142E+01  0.142E+01
-13.552  0.151E+01  0.151E+01  0.150E+01  0.151E+01
-13.542  0.160E+01  0.160E+01  0.159E+01  0.160E+01
-13.532  0.169E+01  0.169E+01  0.169E+01  0.169E+01
-13.522  0.178E+01  0.178E+01  0.178E+01  0.178E+01
-13.512  0.188E+01  0.188E+01  0.188E+01  0.188E+01
-13.502  0.198E+01  0.198E+01  0.197E+01  0.198E+01
-13.492  0.207E+01  0.208E+01  0.207E+01  0.207E+01
-13.482  0.217E+01  0.217E+01  0.217E+01  0.217E+01
-13.472  0.227E+01  0.228E+01  0.227E+01  0.227E+01
-13.462  0.238E+01  0.238E+01  0.237E+01  0.237E+01
-13.452  0.248E+01  0.248E+01  0.248E+01  0.248E+01
-13.442  0.258E+01  0.258E+01  0.258E+01  0.258E+01
-13.432  0.268E+01  0.268E+01  0.268E+01  0.268E+01
-13.422  0.278E+01  0.278E+01  0.278E+01  0.278E+01
-13.412  0.288E+01  0.288E+01  0.288E+01  0.288E+01
-13.402  0.299E+01  0.298E+01  0.298E+01  0.298E+01
-13.392  0.308E+01  0.308E+01  0.308E+01  0.308E+01
-13.382  0.318E+01  0.318E+01  0.318E+01  0.318E+01
-13.372  0.328E+01  0.328E+01  0.328E+01  0.328E+01
-13.362  0.337E+01  0.337E+01  0.337E+01  0.337E+01
-13.352  0.347E+01  0.346E+01  0.346E+01  0.346E+01
-13.342  0.356E+01  0.355E+01  0.355E+01  0.355E+01
-13.332  0.364E+01  0.364E+01  0.364E+01  0.364E+01
-13.322  0.373E+01  0.373E+01  0.373E+01  0.372E+01
-13.312  0.381E+01  0.381E+01  0.381E+01  0.380E+01
-13.302  0.389E+01  0.389E+01  0.388E+01  0.388E+01
-13.292  0.396E+01  0.396E+01  0.396E+01  0.396E+01
-13.282  0.403E+01  0.403E+01  0.403E+01  0.403E+01
-13.272  0.410E+01  0.410E+01  0.410E+01  0.410E+01
-13.262  0.417E+01  0.416E+01  0.416E+01  0.416E+01
-13.252  0.423E+01  0.423E+01  0.423E+01  0.422E+01
-13.242  0.429E+01  0.428E+01  0.428E+01  0.428E+01
-13.232  0.434E+01  0.434E+01  0.434E+01  0.434E+01
-13.222  0.440E+01  0.439E+01  0.439E+01  0.439E+01
-13.212  0.445E+01  0.445E+01  0.444E+01  0.444E+01
-13.202  0.450E+01  0.450E+01  0.449E+01  0.449E+01
-13.192  0.455E+01  0.455E+01  0.454E+01  0.454E+01
-13.182  0.459E+01  0.459E+01  0.459E+01  0.459E+01
-13.172  0.464E+01  0.464E+01  0.464E+01  0.464E+01
-13.162  0.469E+01  0.469E+01  0.469E+01  0.469E+01
-13.152  0.474E+01  0.474E+01  0.474E+01  0.474E+01
-13.142  0.480E+01  0.480E+01  0.479E+01  0.479E+01
-13.132  0.485E+01  0.485E+01  0.485E+01  0.485E+01
-13.122  0.491E+01  0.491E+01  0.491E+01  0.491E+01
-13.112  0.498E+01  0.498E+01  0.497E+01  0.497E+01
-13.102  0.505E+01  0.505E+01  0.504E+01  0.504E+01
-13.092  0.512E+01  0.513E+01  0.512E+01  0.512E+01
-13.082  0.521E+01  0.521E+01  0.520E+01  0.520E+01
-13.072  0.530E+01  0.530E+01  0.529E+01  0.529E+01
-13.062  0.540E+01  0.540E+01  0.539E+01  0.539E+01
-13.052  0.550E+01  0.551E+01  0.550E+01  0.550E+01
-13.042  0.562E+01  0.563E+01  0.562E+01  0.562E+01
-13.032  0.575E+01  0.576E+01  0.574E+01  0.575E+01
-13.022  0.589E+01  0.590E+01  0.588E+01  0.589E+01
-13.012  0.604E+01  0.605E+01  0.603E+01  0.604E+01
-13.002  0.620E+01  0.621E+01  0.619E+01  0.620E+01
-12.992  0.637E+01  0.638E+01  0.637E+01  0.637E+01
-12.982  0.656E+01  0.657E+01  0.655E+01  0.656E+01
-12.972  0.676E+01  0.676E+01  0.675E+01  0.676E+01
-12.962  0.697E+01  0.697E+01  0.696E+01  0.697E+01
-12.952  0.719E+01  0.720E+01  0.718E+01  0.719E+01
-12.942  0.742E+01  0.743E+01  0.741E+01  0.742E+01
-12.932  0.767E+01  0.768E+01  0.766E+01  0.767E+01
-12.922  0.793E+01  0.793E+01  0.792E+01  0.792E+01
-12.912  0.820E+01  0.820E+01  0.819E+01  0.819E+01
-12.902  0.848E+01  0.848E+01  0.846E+01  0.847E+01
-12.892  0.877E+01  0.877E+01  0.875E+01  0.876E+01
-12.882  0.907E+01  0.907E+01  0.905E+01  0.906E+01
-12.872  0.938E+01  0.938E+01  0.936E+01  0.937E+01
-12.862  0.970E+01  0.970E+01  0.968E+01  0.969E+01
-12.852  0.100E+02  0.100E+02  0.100E+02  0.100E+02
-12.842  0.104E+02  0.104E+02  0.103E+02  0.103E+02
-12.832  0.107E+02  0.107E+02  0.107E+02  0.107E+02
-12.822  0.110E+02  0.110E+02  0.110E+02  0.110E+02
-12.812  0.114E+02  0.114E+02  0.114E+02  0.114E+02
-12.802  0.118E+02  0.118E+02  0.117E+02  0.117E+02
-12.792  0.121E+02  0.121E+02  0.121E+02  0.121E+02
-12.782  0.125E+02  0.125E+02  0.125E+02  0.124E+02
-12.772  0.128E+02  0.128E+02  0.128E+02  0.128E+02
-12.762  0.132E+02  0.132E+02  0.132E+02  0.132E+02
-12.752  0.136E+02  0.135E+02  0.135E+02  0.135E+02
-12.742  0.139E+02  0.139E+02  0.139E+02  0.139E+02
-12.732  0.143E+02  0.143E+02  0.143E+02  0.142E+02
-12.722  0.146E+02  0.146E+02  0.146E+02  0.146E+02
-12.712  0.150E+02  0.150E+02  0.149E+02  0.149E+02
-12.702  0.153E+02  0.153E+02  0.153E+02  0.153E+02
-12.692  0.156E+02  0.156E+02  0.156E+02  0.156E+02
-12.682  0.159E+02  0.159E+02  0.159E+02  0.159E+02
-12.672  0.162E+02  0.162E+02  0.162E+02  0.162E+02
-12.662  0.165E+02  0.165E+02  0.165E+02  0.165E+02
-12.652  0.168E+02  0.168E+02  0.168E+02  0.168E+02
-12.642  0.170E+02  0.170E+02  0.170E+02  0.170E+02
-12.632  0.173E+02  0.173E+02  0.172E+02  0.172E+02
-12.622  0.175E+02  0.175E+02  0.175E+02  0.174E+02
-12.612  0.177E+02  0.176E+02  0.176E+02  0.176E+02
-12.602  0.178E+02  0.178E+02  0.178E+02  0.178E+02
-12.592  0.179E+02  0.179E+02  0.179E+02  0.179E+02
-12.582  0.180E+02  0.180E+02  0.180E+02  0.180E+02
-12.572  0.181E+02  0.180E+02  0.180E+02  0.180E+02
-12.562  0.181E+02  0.181E+02  0.181E+02  0.180E+02
-12.552  0.181E+02  0.180E+02  0.180E+02  0.180E+02
-12.542  0.180E+02  0.180E+02  0.180E+02  0.180E+02
-12.532  0.179E+02  0.179E+02  0.179E+02  0.179E+02
-12.522  0.177E+02  0.177E+02  0.177E+02  0.177E+02
-12.512  0.176E+02  0.175E+02  0.175E+02  0.175E+02
-12.502  0.173E+02  0.173E+02  0.173E+02  0.173E+02
-12.492  0.171E+02  0.171E+02  0.170E+02  0.170E+02
-12.482  0.168E+02  0.167E+02  0.167E+02  0.167E+02
-12.472  0.164E+02  0.164E+02  0.164E+02  0.164E+02
-12.462  0.160E+02  0.160E+02  0.160E+02  0.160E+02
-12.452  0.156E+02  0.156E+02  0.156E+02  0.156E+02
-12.442  0.151E+02  0.151E+02  0.151E+02  0.151E+02
-12.432  0.146E+02  0.146E+02  0.146E+02  0.146E+02
-12.422  0.141E+02  0.141E+02  0.141E+02  0.141E+02
-12.412  0.135E+02  0.135E+02  0.135E+02  0.135E+02
-12.402  0.130E+02  0.130E+02  0.130E+02  0.130E+02
-12.392  0.124E+02  0.124E+02  0.124E+02  0.124E+02
-12.382  0.118E+02  0.118E+02  0.118E+02  0.118E+02
-12.372  0.112E+02  0.112E+02  0.111E+02  0.112E+02
-12.362  0.105E+02  0.106E+02  0.105E+02  0.105E+02
-12.352  0.992E+01  0.993E+01  0.991E+01  0.992E+01
-12.342  0.930E+01  0.931E+01  0.929E+01  0.930E+01
-12.332  0.868E+01  0.869E+01  0.867E+01  0.869E+01
-12.322  0.808E+01  0.809E+01  0.807E+01  0.808E+01
-12.312  0.748E+01  0.750E+01  0.748E+01  0.749E+01
-12.302  0.691E+01  0.692E+01  0.690E+01  0.692E+01
-12.292  0.635E+01  0.637E+01  0.634E+01  0.636E+01
-12.282  0.582E+01  0.583E+01  0.581E+01  0.583E+01
-12.272  0.530E+01  0.532E+01  0.530E+01  0.531E+01
-12.262  0.482E+01  0.483E+01  0.481E+01  0.483E+01
-12.252  0.436E+01  0.437E+01  0.435E+01  0.437E+01
-12.242  0.393E+01  0.394E+01  0.392E+01  0.394E+01
-12.232  0.352E+01  0.353E+01  0.352E+01  0.353E+01
-12.222  0.314E+01  0.316E+01  0.314E+01  0.315E+01
-12.212  0.280E+01  0.281E+01  0.279E+01  0.281E+01
-12.202  0.248E+01  0.249E+01  0.247E+01  0.249E+01
-12.192  0.218E+01  0.219E+01  0.218E+01  0.219E+01
-12.182  0.192E+01  0.193E+01  0.192E+01  0.193E+01
-12.172  0.168E+01  0.169E+01  0.167E+01  0.168E+01
-12.162  0.146E+01  0.147E+01  0.146E+01  0.147E+01
-12.152  0.126E+01  0.127E+01  0.126E+01  0.127E+01
-12.142  0.109E+01  0.110E+01  0.109E+01  0.110E+01
-12.132  0.936E+00  0.942E+00  0.935E+00  0.942E+00
-12.122  0.800E+00  0.806E+00  0.800E+00  0.805E+00
-12.112  0.681E+00  0.686E+00  0.680E+00  0.686E+00
-12.102  0.577E+00  0.582E+00  0.576E+00  0.581E+00
-12.092  0.487E+00  0.491E+00  0.486E+00  0.490E+00
-12.082  0.409E+00  0.412E+00  0.408E+00  0.412E+00
-12.072  0.341E+00  0.344E+00  0.341E+00  0.344E+00
-12.062  0.284E+00  0.287E+00  0.284E+00  0.286E+00
-12.052  0.235E+00  0.237E+00  0.235E+00  0.237E+00
-12.042  0.194E+00  0.196E+00  0.194E+00  0.196E+00
-12.032  0.159E+00  0.161E+00  0.159E+00  0.161E+00
-12.022  0.130E+00  0.131E+00  0.130E+00  0.131E+00
-12.012  0.106E+00  0.107E+00  0.105E+00  0.107E+00
-12.002  0.854E-01  0.864E-01  0.853E-01  0.863E-01
-11.992  0.688E-01  0.696E-01  0.687E-01  0.695E-01
-11.982  0.551E-01  0.558E-01  0.551E-01  0.557E-01
-11.972  0.440E-01  0.445E-01  0.439E-01  0.445E-01
-11.962  0.349E-01  0.354E-01  0.349E-01  0.353E-01
-11.952  0.276E-01  0.280E-01  0.276E-01  0.279E-01
-11.942  0.217E-01  0.220E-01  0.217E-01  0.220E-01
-11.932  0.170E-01  0.172E-01  0.170E-01  0.172E-01
-11.922  0.132E-01  0.134E-01  0.132E-01  0.134E-01
-11.912  0.103E-01  0.104E-01  0.102E-01  0.104E-01
-11.902  0.792E-02  0.804E-02  0.791E-02  0.803E-02
-11.892  0.608E-02  0.618E-02  0.607E-02  0.617E-02
-11.882  0.465E-02  0.472E-02  0.464E-02  0.472E-02
-11.872  0.354E-02  0.360E-02  0.353E-02  0.359E-02
-11.862  0.268E-02  0.272E-02  0.267E-02  0.272E-02
-11.852  0.202E-02  0.205E-02  0.201E-02  0.205E-02
-11.842  0.151E-02  0.154E-02  0.151E-02  0.154E-02
-11.832  0.113E-02  0.115E-02  0.113E-02  0.115E-02
-11.822  0.838E-03  0.854E-03  0.837E-03  0.853E-03
-11.812  0.619E-03  0.632E-03  0.619E-03  0.631E-03
-11.802  0.456E-03  0.465E-03  0.455E-03  0.464E-03
-11.792  0.333E-03  0.340E-03  0.333E-03  0.340E-03
-11.782  0.243E-03  0.248E-03  0.243E-03  0.248E-03
-11.772  0.176E-03  0.180E-03  0.176E-03  0.180E-03
-11.762  0.127E-03  0.130E-03  0.127E-03  0.130E-03
-11.752  0.912E-04  0.932E-04  0.911E-04  0.932E-04
-11.742  0.652E-04  0.667E-04  0.651E-04  0.666E-04
-11.732  0.463E-04  0.474E-04  0.463E-04  0.474E-04
-11.722  0.328E-04  0.336E-04  0.328E-04  0.335E-04
-11.712  0.231E-04  0.236E-04  0.231E-04  0.236E-04
-11.702  0.162E-04  0.166E-04  0.162E-04  0.166E-04
-11.692  0.113E-04  0.116E-04  0.113E-04  0.116E-04
-11.682  0.783E-05  0.803E-05  0.782E-05  0.802E-05
-11.672  0.541E-05  0.555E-05  0.540E-05  0.554E-05
-11.662  0.371E-05  0.381E-05  0.371E-05  0.381E-05
-11.652  0.254E-05  0.261E-05  0.254E-05  0.261E-05
-11.642  0.173E-05  0.178E-05  0.173E-05  0.177E-05
-11.632  0.117E-05  0.120E-05  0.117E-05  0.120E-05
-11.622  0.789E-06  0.811E-06  0.788E-06  0.810E-06
-11.612  0.529E-06  0.544E-06  0.529E-06  0.544E-06
-11.602  0.353E-06  0.363E-06  0.353E-06  0.363E-06
-11.592  0.234E-06  0.241E-06  0.234E-06  0.241E-06
-11.582  0.155E-06  0.160E-06  0.155E-06  0.159E-06
-11.572  0.102E-06  0.105E-06  0.102E-06  0.105E-06
-11.562  0.666E-07  0.687E-07  0.666E-07  0.686E-07
-11.552  0.434E-07  0.448E-07  0.434E-07  0.447E-07
-11.542  0.281E-07  0.290E-07  0.281E-07  0.290E-07
-11.532  0.181E-07  0.187E-07  0.181E-07  0.187E-07
-11.522  0.116E-07  0.120E-07  0.116E-07  0.120E-07
-11.512  0.742E-08  0.767E-08  0.742E-08  0.766E-08
-11.502  0.471E-08  0.487E-08  0.471E-08  0.487E-08
-11.492  0.298E-08  0.308E-08  0.297E-08  0.308E-08
-11.482  0.187E-08  0.193E-08  0.187E-08  0.193E-08
-11.472  0.117E-08  0.121E-08  0.117E-08  0.121E-08
-11.462  0.720E-09  0.746E-09  0.720E-09  0.745E-09
-11.452  0.443E-09  0.459E-09  0.443E-09  0.459E-09
-11.442  0.272E-09  0.282E-09  0.272E-09  0.282E-09
-11.432  0.164E-09  0.171E-09  0.164E-09  0.171E-09
-11.422  0.985E-10  0.103E-09  0.984E-10  0.102E-09
-11.412  0.574E-10  0.597E-10  0.573E-10  0.597E-10
-11.402  0.261E-10  0.277E-10  0.261E-10  0.276E-10
-11.392  0.978E-11  0.108E-10  0.977E-11  0.108E-10
-11.382  0.130E-11  0.202E-11  0.129E-11  0.201E-11
-11.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-11.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
-10.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -9.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -8.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.332  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.322  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.312  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.302  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.292  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.282  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.272  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.262  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.252  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.242  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.232  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.222  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.212  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.202  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.192  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.182  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.172  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.162  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.152  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.142  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.132  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.122  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.112  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.102  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.092  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.082  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.072  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.062  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.052  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.042  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.032  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.022  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.012  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -7.002  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.992  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.982  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.972  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.962  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.952  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.942  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.932  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.922  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.912  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.902  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.892  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.882  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.872  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.862  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.852  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.842  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.832  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.822  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.812  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.802  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.792  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.782  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.772  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.762  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.752  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.742  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.732  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.722  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.712  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.702  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.692  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.682  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.672  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.662  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.652  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.642  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.632  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.622  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.612  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.602  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.592  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.582  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.572  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.562  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.552  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.542  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.532  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.522  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.512  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.502  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.492  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.482  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.472  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.462  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.452  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.442  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.432  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.422  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.412  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.402  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.392  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.382  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.372  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.362  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.352  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.342  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 -6.332  0.723E-12  0.460E-12  0.720E-12  0.458E-12
 -6.322  0.204E-11  0.159E-11  0.203E-11  0.159E-11
 -6.312  0.425E-11  0.369E-11  0.423E-11  0.367E-11
 -6.302  0.801E-11  0.662E-11  0.797E-11  0.659E-11
 -6.292  0.138E-10  0.119E-10  0.138E-10  0.118E-10
 -6.282  0.236E-10  0.205E-10  0.235E-10  0.204E-10
 -6.272  0.394E-10  0.344E-10  0.392E-10  0.342E-10
 -6.262  0.651E-10  0.569E-10  0.648E-10  0.567E-10
 -6.252  0.107E-09  0.935E-10  0.106E-09  0.931E-10
 -6.242  0.173E-09  0.152E-09  0.172E-09  0.152E-09
 -6.232  0.276E-09  0.244E-09  0.275E-09  0.243E-09
 -6.222  0.440E-09  0.390E-09  0.438E-09  0.388E-09
 -6.212  0.697E-09  0.618E-09  0.693E-09  0.615E-09
 -6.202  0.110E-08  0.974E-09  0.109E-08  0.969E-09
 -6.192  0.172E-08  0.153E-08  0.171E-08  0.152E-08
 -6.182  0.267E-08  0.238E-08  0.266E-08  0.237E-08
 -6.172  0.414E-08  0.370E-08  0.412E-08  0.368E-08
 -6.162  0.639E-08  0.571E-08  0.636E-08  0.569E-08
 -6.152  0.981E-08  0.878E-08  0.976E-08  0.874E-08
 -6.142  0.150E-07  0.134E-07  0.149E-07  0.134E-07
 -6.132  0.228E-07  0.205E-07  0.227E-07  0.204E-07
 -6.122  0.345E-07  0.310E-07  0.343E-07  0.308E-07
 -6.112  0.519E-07  0.467E-07  0.516E-07  0.465E-07
 -6.102  0.777E-07  0.701E-07  0.773E-07  0.697E-07
 -6.092  0.116E-06  0.105E-06  0.115E-06  0.104E-06
 -6.082  0.172E-06  0.156E-06  0.171E-06  0.155E-06
 -6.072  0.254E-06  0.230E-06  0.253E-06  0.229E-06
 -6.062  0.373E-06  0.338E-06  0.371E-06  0.337E-06
 -6.052  0.545E-06  0.496E-06  0.543E-06  0.493E-06
 -6.042  0.794E-06  0.722E-06  0.790E-06  0.719E-06
 -6.032  0.115E-05  0.105E-05  0.114E-05  0.104E-05
 -6.022  0.166E-05  0.151E-05  0.165E-05  0.151E-05
 -6.012  0.238E-05  0.217E-05  0.237E-05  0.216E-05
 -6.002  0.339E-05  0.311E-05  0.338E-05  0.309E-05
 -5.992  0.482E-05  0.442E-05  0.480E-05  0.440E-05
 -5.982  0.682E-05  0.626E-05  0.678E-05  0.623E-05
 -5.972  0.960E-05  0.882E-05  0.955E-05  0.878E-05
 -5.962  0.134E-04  0.124E-04  0.134E-04  0.123E-04
 -5.952  0.187E-04  0.173E-04  0.186E-04  0.172E-04
 -5.942  0.260E-04  0.240E-04  0.259E-04  0.239E-04
 -5.932  0.359E-04  0.332E-04  0.357E-04  0.330E-04
 -5.922  0.493E-04  0.456E-04  0.490E-04  0.454E-04
 -5.912  0.674E-04  0.625E-04  0.671E-04  0.622E-04
 -5.902  0.918E-04  0.852E-04  0.913E-04  0.848E-04
 -5.892  0.124E-03  0.116E-03  0.124E-03  0.115E-03
 -5.882  0.168E-03  0.156E-03  0.167E-03  0.155E-03
 -5.872  0.225E-03  0.210E-03  0.224E-03  0.209E-03
 -5.862  0.300E-03  0.280E-03  0.299E-03  0.279E-03
 -5.852  0.399E-03  0.373E-03  0.397E-03  0.371E-03
 -5.842  0.528E-03  0.494E-03  0.525E-03  0.492E-03
 -5.832  0.695E-03  0.652E-03  0.691E-03  0.648E-03
 -5.822  0.911E-03  0.855E-03  0.906E-03  0.851E-03
 -5.812  0.119E-02  0.112E-02  0.118E-02  0.111E-02
 -5.802  0.154E-02  0.145E-02  0.153E-02  0.144E-02
 -5.792  0.199E-02  0.188E-02  0.198E-02  0.187E-02
 -5.782  0.256E-02  0.242E-02  0.255E-02  0.241E-02
 -5.772  0.328E-02  0.310E-02  0.326E-02  0.308E-02
 -5.762  0.418E-02  0.395E-02  0.415E-02  0.393E-02
 -5.752  0.530E-02  0.502E-02  0.527E-02  0.499E-02
 -5.742  0.668E-02  0.634E-02  0.665E-02  0.631E-02
 -5.732  0.840E-02  0.798E-02  0.835E-02  0.794E-02
 -5.722  0.105E-01  0.999E-02  0.104E-01  0.993E-02
 -5.712  0.131E-01  0.124E-01  0.130E-01  0.124E-01
 -5.702  0.162E-01  0.154E-01  0.161E-01  0.154E-01
 -5.692  0.200E-01  0.191E-01  0.199E-01  0.190E-01
 -5.682  0.245E-01  0.234E-01  0.244E-01  0.233E-01
 -5.672  0.299E-01  0.287E-01  0.298E-01  0.285E-01
 -5.662  0.364E-01  0.349E-01  0.362E-01  0.347E-01
 -5.652  0.441E-01  0.423E-01  0.438E-01  0.420E-01
 -5.642  0.531E-01  0.510E-01  0.528E-01  0.507E-01
 -5.632  0.637E-01  0.613E-01  0.633E-01  0.609E-01
 -5.622  0.760E-01  0.732E-01  0.756E-01  0.728E-01
 -5.612  0.903E-01  0.871E-01  0.898E-01  0.866E-01
 -5.602  0.107E+00  0.103E+00  0.106E+00  0.103E+00
 -5.592  0.126E+00  0.122E+00  0.125E+00  0.121E+00
 -5.582  0.148E+00  0.143E+00  0.147E+00  0.142E+00
 -5.572  0.172E+00  0.167E+00  0.171E+00  0.166E+00
 -5.562  0.200E+00  0.194E+00  0.199E+00  0.193E+00
 -5.552  0.231E+00  0.225E+00  0.230E+00  0.223E+00
 -5.542  0.266E+00  0.259E+00  0.265E+00  0.258E+00
 -5.532  0.305E+00  0.297E+00  0.304E+00  0.296E+00
 -5.522  0.348E+00  0.340E+00  0.346E+00  0.338E+00
 -5.512  0.396E+00  0.386E+00  0.394E+00  0.384E+00
 -5.502  0.448E+00  0.437E+00  0.445E+00  0.435E+00
 -5.492  0.504E+00  0.493E+00  0.501E+00  0.490E+00
 -5.482  0.565E+00  0.553E+00  0.562E+00  0.550E+00
 -5.472  0.631E+00  0.618E+00  0.627E+00  0.615E+00
 -5.462  0.701E+00  0.688E+00  0.697E+00  0.684E+00
 -5.452  0.776E+00  0.762E+00  0.772E+00  0.757E+00
 -5.442  0.855E+00  0.840E+00  0.850E+00  0.835E+00
 -5.432  0.938E+00  0.923E+00  0.933E+00  0.918E+00
 -5.422  0.103E+01  0.101E+01  0.102E+01  0.100E+01
 -5.412  0.112E+01  0.110E+01  0.111E+01  0.109E+01
 -5.402  0.121E+01  0.119E+01  0.120E+01  0.119E+01
 -5.392  0.130E+01  0.129E+01  0.130E+01  0.128E+01
 -5.382  0.140E+01  0.139E+01  0.139E+01  0.138E+01
 -5.372  0.150E+01  0.149E+01  0.149E+01  0.148E+01
 -5.362  0.160E+01  0.159E+01  0.159E+01  0.158E+01
 -5.352  0.170E+01  0.169E+01  0.169E+01  0.168E+01
 -5.342  0.180E+01  0.179E+01  0.179E+01  0.178E+01
 -5.332  0.190E+01  0.189E+01  0.189E+01  0.187E+01
 -5.322  0.200E+01  0.198E+01  0.198E+01  0.197E+01
 -5.312  0.209E+01  0.208E+01  0.208E+01  0.207E+01
 -5.302  0.218E+01  0.217E+01  0.217E+01  0.216E+01
 -5.292  0.227E+01  0.226E+01  0.225E+01  0.225E+01
 -5.282  0.235E+01  0.235E+01  0.234E+01  0.233E+01
 -5.272  0.243E+01  0.243E+01  0.242E+01  0.241E+01
 -5.262  0.251E+01  0.250E+01  0.249E+01  0.249E+01
 -5.252  0.258E+01  0.258E+01  0.256E+01  0.256E+01
 -5.242  0.265E+01  0.264E+01  0.263E+01  0.263E+01
 -5.232  0.271E+01  0.271E+01  0.269E+01  0.269E+01
 -5.222  0.277E+01  0.277E+01  0.275E+01  0.275E+01
 -5.212  0.282E+01  0.282E+01  0.280E+01  0.281E+01
 -5.202  0.287E+01  0.288E+01  0.285E+01  0.286E+01
 -5.192  0.292E+01  0.293E+01  0.290E+01  0.291E+01
 -5.182  0.297E+01  0.297E+01  0.295E+01  0.295E+01
 -5.172  0.301E+01  0.302E+01  0.299E+01  0.300E+01
 -5.162  0.305E+01  0.306E+01  0.303E+01  0.304E+01
 -5.152  0.309E+01  0.311E+01  0.307E+01  0.309E+01
 -5.142  0.314E+01  0.315E+01  0.312E+01  0.313E+01
 -5.132  0.318E+01  0.319E+01  0.316E+01  0.317E+01
 -5.122  0.322E+01  0.324E+01  0.320E+01  0.322E+01
 -5.112  0.327E+01  0.329E+01  0.325E+01  0.327E+01
 -5.102  0.332E+01  0.334E+01  0.330E+01  0.332E+01
 -5.092  0.337E+01  0.339E+01  0.335E+01  0.337E+01
 -5.082  0.343E+01  0.345E+01  0.341E+01  0.342E+01
 -5.072  0.349E+01  0.351E+01  0.347E+01  0.348E+01
 -5.062  0.355E+01  0.357E+01  0.353E+01  0.355E+01
 -5.052  0.362E+01  0.364E+01  0.360E+01  0.362E+01
 -5.042  0.370E+01  0.371E+01  0.367E+01  0.369E+01
 -5.032  0.377E+01  0.379E+01  0.375E+01  0.376E+01
 -5.022  0.385E+01  0.387E+01  0.383E+01  0.384E+01
 -5.012  0.393E+01  0.395E+01  0.391E+01  0.392E+01
 -5.002  0.402E+01  0.403E+01  0.399E+01  0.401E+01
 -4.992  0.411E+01  0.412E+01  0.408E+01  0.409E+01
 -4.982  0.420E+01  0.421E+01  0.417E+01  0.418E+01
 -4.972  0.429E+01  0.430E+01  0.426E+01  0.427E+01
 -4.962  0.438E+01  0.438E+01  0.435E+01  0.436E+01
 -4.952  0.446E+01  0.447E+01  0.443E+01  0.444E+01
 -4.942  0.455E+01  0.456E+01  0.452E+01  0.453E+01
 -4.932  0.464E+01  0.464E+01  0.461E+01  0.461E+01
 -4.922  0.472E+01  0.472E+01  0.469E+01  0.469E+01
 -4.912  0.480E+01  0.480E+01  0.477E+01  0.477E+01
 -4.902  0.487E+01  0.488E+01  0.484E+01  0.484E+01
 -4.892  0.494E+01  0.495E+01  0.491E+01  0.491E+01
 -4.882  0.501E+01  0.501E+01  0.498E+01  0.498E+01
 -4.872  0.507E+01  0.507E+01  0.504E+01  0.504E+01
 -4.862  0.513E+01  0.513E+01  0.509E+01  0.509E+01
 -4.852  0.518E+01  0.518E+01  0.514E+01  0.514E+01
 -4.842  0.522E+01  0.522E+01  0.519E+01  0.518E+01
 -4.832  0.527E+01  0.526E+01  0.523E+01  0.523E+01
 -4.822  0.530E+01  0.530E+01  0.527E+01  0.526E+01
 -4.812  0.534E+01  0.533E+01  0.530E+01  0.529E+01
 -4.802  0.537E+01  0.536E+01  0.533E+01  0.532E+01
 -4.792  0.540E+01  0.539E+01  0.536E+01  0.535E+01
 -4.782  0.543E+01  0.542E+01  0.539E+01  0.538E+01
 -4.772  0.546E+01  0.545E+01  0.542E+01  0.541E+01
 -4.762  0.549E+01  0.548E+01  0.545E+01  0.544E+01
 -4.752  0.553E+01  0.551E+01  0.549E+01  0.547E+01
 -4.742  0.557E+01  0.555E+01  0.553E+01  0.551E+01
 -4.732  0.561E+01  0.559E+01  0.557E+01  0.555E+01
 -4.722  0.566E+01  0.564E+01  0.562E+01  0.560E+01
 -4.712  0.572E+01  0.570E+01  0.567E+01  0.566E+01
 -4.702  0.578E+01  0.576E+01  0.574E+01  0.572E+01
 -4.692  0.586E+01  0.584E+01  0.581E+01  0.579E+01
 -4.682  0.594E+01  0.592E+01  0.589E+01  0.587E+01
 -4.672  0.603E+01  0.601E+01  0.599E+01  0.596E+01
 -4.662  0.613E+01  0.611E+01  0.609E+01  0.607E+01
 -4.652  0.625E+01  0.623E+01  0.620E+01  0.618E+01
 -4.642  0.637E+01  0.635E+01  0.632E+01  0.630E+01
 -4.632  0.650E+01  0.648E+01  0.645E+01  0.643E+01
 -4.622  0.664E+01  0.662E+01  0.659E+01  0.657E+01
 -4.612  0.679E+01  0.677E+01  0.674E+01  0.671E+01
 -4.602  0.694E+01  0.692E+01  0.689E+01  0.686E+01
 -4.592  0.711E+01  0.708E+01  0.705E+01  0.702E+01
 -4.582  0.727E+01  0.725E+01  0.721E+01  0.719E+01
 -4.572  0.744E+01  0.741E+01  0.737E+01  0.735E+01
 -4.562  0.760E+01  0.758E+01  0.754E+01  0.752E+01
 -4.552  0.777E+01  0.775E+01  0.771E+01  0.768E+01
 -4.542  0.794E+01  0.792E+01  0.787E+01  0.785E+01
 -4.532  0.810E+01  0.808E+01  0.803E+01  0.801E+01
 -4.522  0.826E+01  0.824E+01  0.818E+01  0.817E+01
 -4.512  0.841E+01  0.839E+01  0.833E+01  0.831E+01
 -4.502  0.855E+01  0.853E+01  0.847E+01  0.846E+01
 -4.492  0.868E+01  0.867E+01  0.860E+01  0.859E+01
 -4.482  0.881E+01  0.879E+01  0.873E+01  0.871E+01
 -4.472  0.892E+01  0.891E+01  0.884E+01  0.883E+01
 -4.462  0.902E+01  0.901E+01  0.894E+01  0.893E+01
 -4.452  0.911E+01  0.910E+01  0.903E+01  0.902E+01
 -4.442  0.919E+01  0.918E+01  0.911E+01  0.910E+01
 -4.432  0.926E+01  0.925E+01  0.917E+01  0.917E+01
 -4.422  0.932E+01  0.931E+01  0.923E+01  0.922E+01
 -4.412  0.936E+01  0.936E+01  0.928E+01  0.927E+01
 -4.402  0.940E+01  0.940E+01  0.931E+01  0.931E+01
 -4.392  0.943E+01  0.943E+01  0.934E+01  0.934E+01
 -4.382  0.945E+01  0.945E+01  0.936E+01  0.936E+01
 -4.372  0.947E+01  0.947E+01  0.938E+01  0.938E+01
 -4.362  0.948E+01  0.948E+01  0.939E+01  0.939E+01
 -4.352  0.948E+01  0.948E+01  0.939E+01  0.939E+01
 -4.342  0.949E+01  0.949E+01  0.940E+01  0.940E+01
 -4.332  0.949E+01  0.949E+01  0.940E+01  0.940E+01
 -4.322  0.949E+01  0.949E+01  0.940E+01  0.940E+01
 -4.312  0.949E+01  0.949E+01  0.939E+01  0.940E+01
 -4.302  0.949E+01  0.949E+01  0.940E+01  0.940E+01
 -4.292  0.949E+01  0.949E+01  0.940E+01  0.940E+01
 -4.282  0.950E+01  0.950E+01  0.940E+01  0.940E+01
 -4.272  0.950E+01  0.950E+01  0.941E+01  0.941E+01
 -4.262  0.951E+01  0.951E+01  0.942E+01  0.942E+01
 -4.252  0.952E+01  0.953E+01  0.943E+01  0.943E+01
 -4.242  0.954E+01  0.954E+01  0.944E+01  0.944E+01
 -4.232  0.956E+01  0.956E+01  0.946E+01  0.946E+01
 -4.222  0.958E+01  0.958E+01  0.948E+01  0.948E+01
 -4.212  0.960E+01  0.960E+01  0.950E+01  0.950E+01
 -4.202  0.962E+01  0.963E+01  0.952E+01  0.953E+01
 -4.192  0.965E+01  0.965E+01  0.955E+01  0.955E+01
 -4.182  0.968E+01  0.968E+01  0.957E+01  0.958E+01
 -4.172  0.970E+01  0.971E+01  0.960E+01  0.961E+01
 -4.162  0.973E+01  0.973E+01  0.962E+01  0.963E+01
 -4.152  0.975E+01  0.976E+01  0.965E+01  0.965E+01
 -4.142  0.977E+01  0.978E+01  0.967E+01  0.968E+01
 -4.132  0.979E+01  0.980E+01  0.969E+01  0.970E+01
 -4.122  0.981E+01  0.982E+01  0.971E+01  0.972E+01
 -4.112  0.983E+01  0.984E+01  0.972E+01  0.973E+01
 -4.102  0.984E+01  0.985E+01  0.973E+01  0.974E+01
 -4.092  0.984E+01  0.986E+01  0.974E+01  0.975E+01
 -4.082  0.985E+01  0.986E+01  0.974E+01  0.975E+01
 -4.072  0.985E+01  0.986E+01  0.974E+01  0.975E+01
 -4.062  0.985E+01  0.986E+01  0.974E+01  0.975E+01
 -4.052  0.984E+01  0.985E+01  0.973E+01  0.974E+01
 -4.042  0.983E+01  0.984E+01  0.972E+01  0.973E+01
 -4.032  0.981E+01  0.982E+01  0.970E+01  0.972E+01
 -4.022  0.979E+01  0.980E+01  0.969E+01  0.970E+01
 -4.012  0.977E+01  0.978E+01  0.967E+01  0.968E+01
 -4.002  0.975E+01  0.976E+01  0.965E+01  0.965E+01
 -3.992  0.973E+01  0.974E+01  0.962E+01  0.963E+01
 -3.982  0.970E+01  0.971E+01  0.960E+01  0.960E+01
 -3.972  0.968E+01  0.968E+01  0.957E+01  0.958E+01
 -3.962  0.965E+01  0.966E+01  0.955E+01  0.955E+01
 -3.952  0.963E+01  0.963E+01  0.952E+01  0.953E+01
 -3.942  0.960E+01  0.961E+01  0.950E+01  0.951E+01
 -3.932  0.958E+01  0.959E+01  0.948E+01  0.948E+01
 -3.922  0.957E+01  0.957E+01  0.946E+01  0.947E+01
 -3.912  0.955E+01  0.956E+01  0.945E+01  0.945E+01
 -3.902  0.954E+01  0.955E+01  0.944E+01  0.944E+01
 -3.892  0.954E+01  0.954E+01  0.944E+01  0.944E+01
 -3.882  0.954E+01  0.954E+01  0.944E+01  0.944E+01
 -3.872  0.955E+01  0.955E+01  0.945E+01  0.945E+01
 -3.862  0.957E+01  0.956E+01  0.947E+01  0.946E+01
 -3.852  0.959E+01  0.959E+01  0.949E+01  0.949E+01
 -3.842  0.962E+01  0.961E+01  0.952E+01  0.951E+01
 -3.832  0.965E+01  0.965E+01  0.955E+01  0.955E+01
 -3.822  0.970E+01  0.969E+01  0.960E+01  0.959E+01
 -3.812  0.975E+01  0.975E+01  0.965E+01  0.965E+01
 -3.802  0.981E+01  0.980E+01  0.971E+01  0.970E+01
 -3.792  0.987E+01  0.987E+01  0.977E+01  0.977E+01
 -3.782  0.994E+01  0.994E+01  0.984E+01  0.984E+01
 -3.772  0.100E+02  0.100E+02  0.992E+01  0.992E+01
 -3.762  0.101E+02  0.101E+02  0.100E+02  0.100E+02
 -3.752  0.102E+02  0.102E+02  0.101E+02  0.101E+02
 -3.742  0.103E+02  0.103E+02  0.102E+02  0.102E+02
 -3.732  0.104E+02  0.104E+02  0.103E+02  0.103E+02
 -3.722  0.105E+02  0.105E+02  0.104E+02  0.104E+02
 -3.712  0.105E+02  0.105E+02  0.104E+02  0.104E+02
 -3.702  0.106E+02  0.106E+02  0.105E+02  0.105E+02
 -3.692  0.107E+02  0.107E+02  0.106E+02  0.106E+02
 -3.682  0.108E+02  0.108E+02  0.107E+02  0.107E+02
 -3.672  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -3.662  0.109E+02  0.110E+02  0.108E+02  0.108E+02
 -3.652  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -3.642  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.632  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.622  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.612  0.112E+02  0.112E+02  0.110E+02  0.111E+02
 -3.602  0.112E+02  0.112E+02  0.111E+02  0.111E+02
 -3.592  0.112E+02  0.112E+02  0.111E+02  0.111E+02
 -3.582  0.112E+02  0.112E+02  0.110E+02  0.111E+02
 -3.572  0.111E+02  0.112E+02  0.110E+02  0.110E+02
 -3.562  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.552  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.542  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -3.532  0.110E+02  0.110E+02  0.108E+02  0.109E+02
 -3.522  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -3.512  0.108E+02  0.108E+02  0.107E+02  0.107E+02
 -3.502  0.107E+02  0.108E+02  0.106E+02  0.107E+02
 -3.492  0.107E+02  0.107E+02  0.106E+02  0.106E+02
 -3.482  0.106E+02  0.106E+02  0.105E+02  0.105E+02
 -3.472  0.105E+02  0.105E+02  0.104E+02  0.104E+02
 -3.462  0.104E+02  0.104E+02  0.103E+02  0.103E+02
 -3.452  0.103E+02  0.103E+02  0.102E+02  0.102E+02
 -3.442  0.102E+02  0.102E+02  0.101E+02  0.101E+02
 -3.432  0.101E+02  0.101E+02  0.100E+02  0.100E+02
 -3.422  0.100E+02  0.100E+02  0.994E+01  0.995E+01
 -3.412  0.995E+01  0.996E+01  0.985E+01  0.986E+01
 -3.402  0.987E+01  0.988E+01  0.977E+01  0.978E+01
 -3.392  0.979E+01  0.980E+01  0.969E+01  0.970E+01
 -3.382  0.971E+01  0.972E+01  0.962E+01  0.962E+01
 -3.372  0.964E+01  0.965E+01  0.955E+01  0.955E+01
 -3.362  0.958E+01  0.958E+01  0.948E+01  0.949E+01
 -3.352  0.952E+01  0.952E+01  0.942E+01  0.943E+01
 -3.342  0.946E+01  0.947E+01  0.937E+01  0.937E+01
 -3.332  0.942E+01  0.942E+01  0.932E+01  0.932E+01
 -3.322  0.938E+01  0.937E+01  0.928E+01  0.928E+01
 -3.312  0.934E+01  0.934E+01  0.925E+01  0.925E+01
 -3.302  0.931E+01  0.931E+01  0.922E+01  0.922E+01
 -3.292  0.929E+01  0.929E+01  0.921E+01  0.920E+01
 -3.282  0.928E+01  0.927E+01  0.919E+01  0.919E+01
 -3.272  0.928E+01  0.927E+01  0.919E+01  0.918E+01
 -3.262  0.928E+01  0.927E+01  0.920E+01  0.919E+01
 -3.252  0.930E+01  0.928E+01  0.921E+01  0.920E+01
 -3.242  0.932E+01  0.931E+01  0.923E+01  0.922E+01
 -3.232  0.935E+01  0.934E+01  0.927E+01  0.925E+01
 -3.222  0.939E+01  0.938E+01  0.931E+01  0.929E+01
 -3.212  0.944E+01  0.942E+01  0.936E+01  0.934E+01
 -3.202  0.950E+01  0.948E+01  0.942E+01  0.940E+01
 -3.192  0.956E+01  0.955E+01  0.948E+01  0.947E+01
 -3.182  0.964E+01  0.962E+01  0.956E+01  0.954E+01
 -3.172  0.972E+01  0.971E+01  0.964E+01  0.963E+01
 -3.162  0.981E+01  0.980E+01  0.973E+01  0.972E+01
 -3.152  0.991E+01  0.989E+01  0.983E+01  0.982E+01
 -3.142  0.100E+02  0.100E+02  0.994E+01  0.992E+01
 -3.132  0.101E+02  0.101E+02  0.100E+02  0.100E+02
 -3.122  0.102E+02  0.102E+02  0.102E+02  0.101E+02
 -3.112  0.104E+02  0.103E+02  0.103E+02  0.103E+02
 -3.102  0.105E+02  0.105E+02  0.104E+02  0.104E+02
 -3.092  0.106E+02  0.106E+02  0.105E+02  0.105E+02
 -3.082  0.107E+02  0.107E+02  0.106E+02  0.106E+02
 -3.072  0.108E+02  0.108E+02  0.108E+02  0.108E+02
 -3.062  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -3.052  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -3.042  0.112E+02  0.112E+02  0.111E+02  0.111E+02
 -3.032  0.113E+02  0.113E+02  0.112E+02  0.112E+02
 -3.022  0.114E+02  0.114E+02  0.113E+02  0.113E+02
 -3.012  0.115E+02  0.115E+02  0.114E+02  0.114E+02
 -3.002  0.116E+02  0.116E+02  0.115E+02  0.115E+02
 -2.992  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -2.982  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -2.972  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.962  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.952  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.942  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.932  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.922  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.912  0.121E+02  0.121E+02  0.120E+02  0.121E+02
 -2.902  0.121E+02  0.122E+02  0.121E+02  0.121E+02
 -2.892  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.882  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.872  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.862  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.852  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.842  0.121E+02  0.122E+02  0.121E+02  0.121E+02
 -2.832  0.121E+02  0.122E+02  0.120E+02  0.121E+02
 -2.822  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.812  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.802  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.792  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.782  0.120E+02  0.121E+02  0.119E+02  0.119E+02
 -2.772  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.762  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.752  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.742  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.732  0.119E+02  0.120E+02  0.118E+02  0.118E+02
 -2.722  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.712  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.702  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.692  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.682  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.672  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.662  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.652  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.642  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.632  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.622  0.120E+02  0.120E+02  0.118E+02  0.118E+02
 -2.612  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.602  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.592  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.582  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.572  0.121E+02  0.121E+02  0.119E+02  0.119E+02
 -2.562  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.552  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.542  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.532  0.122E+02  0.122E+02  0.120E+02  0.120E+02
 -2.522  0.122E+02  0.122E+02  0.121E+02  0.120E+02
 -2.512  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.502  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.492  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.482  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.472  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.462  0.123E+02  0.122E+02  0.121E+02  0.121E+02
 -2.452  0.123E+02  0.122E+02  0.121E+02  0.121E+02
 -2.442  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.432  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.422  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.412  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.402  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -2.392  0.122E+02  0.122E+02  0.120E+02  0.120E+02
 -2.382  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.372  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -2.362  0.121E+02  0.121E+02  0.119E+02  0.119E+02
 -2.352  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -2.342  0.120E+02  0.120E+02  0.118E+02  0.118E+02
 -2.332  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -2.322  0.119E+02  0.119E+02  0.117E+02  0.117E+02
 -2.312  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -2.302  0.118E+02  0.118E+02  0.116E+02  0.116E+02
 -2.292  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -2.282  0.116E+02  0.116E+02  0.115E+02  0.115E+02
 -2.272  0.116E+02  0.116E+02  0.114E+02  0.114E+02
 -2.262  0.115E+02  0.115E+02  0.114E+02  0.114E+02
 -2.252  0.115E+02  0.114E+02  0.113E+02  0.113E+02
 -2.242  0.114E+02  0.114E+02  0.113E+02  0.112E+02
 -2.232  0.113E+02  0.113E+02  0.112E+02  0.112E+02
 -2.222  0.113E+02  0.113E+02  0.111E+02  0.111E+02
 -2.212  0.112E+02  0.112E+02  0.111E+02  0.111E+02
 -2.202  0.112E+02  0.112E+02  0.110E+02  0.110E+02
 -2.192  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -2.182  0.111E+02  0.111E+02  0.109E+02  0.109E+02
 -2.172  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -2.162  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -2.152  0.110E+02  0.110E+02  0.108E+02  0.108E+02
 -2.142  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -2.132  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -2.122  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -2.112  0.109E+02  0.109E+02  0.108E+02  0.108E+02
 -2.102  0.109E+02  0.110E+02  0.108E+02  0.108E+02
 -2.092  0.110E+02  0.110E+02  0.108E+02  0.108E+02
 -2.082  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -2.072  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -2.062  0.111E+02  0.111E+02  0.109E+02  0.110E+02
 -2.052  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -2.042  0.112E+02  0.112E+02  0.111E+02  0.111E+02
 -2.032  0.112E+02  0.113E+02  0.111E+02  0.111E+02
 -2.022  0.113E+02  0.113E+02  0.112E+02  0.112E+02
 -2.012  0.114E+02  0.114E+02  0.113E+02  0.113E+02
 -2.002  0.115E+02  0.115E+02  0.113E+02  0.113E+02
 -1.992  0.115E+02  0.116E+02  0.114E+02  0.114E+02
 -1.982  0.116E+02  0.116E+02  0.115E+02  0.115E+02
 -1.972  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.962  0.118E+02  0.118E+02  0.116E+02  0.117E+02
 -1.952  0.118E+02  0.119E+02  0.117E+02  0.117E+02
 -1.942  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -1.932  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -1.922  0.120E+02  0.121E+02  0.119E+02  0.119E+02
 -1.912  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -1.902  0.121E+02  0.122E+02  0.120E+02  0.120E+02
 -1.892  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -1.882  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -1.872  0.123E+02  0.123E+02  0.121E+02  0.121E+02
 -1.862  0.123E+02  0.123E+02  0.121E+02  0.122E+02
 -1.852  0.123E+02  0.123E+02  0.122E+02  0.122E+02
 -1.842  0.123E+02  0.123E+02  0.122E+02  0.122E+02
 -1.832  0.123E+02  0.123E+02  0.122E+02  0.122E+02
 -1.822  0.123E+02  0.123E+02  0.121E+02  0.122E+02
 -1.812  0.122E+02  0.123E+02  0.121E+02  0.121E+02
 -1.802  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -1.792  0.122E+02  0.122E+02  0.121E+02  0.121E+02
 -1.782  0.122E+02  0.122E+02  0.120E+02  0.120E+02
 -1.772  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -1.762  0.121E+02  0.121E+02  0.120E+02  0.120E+02
 -1.752  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -1.742  0.120E+02  0.120E+02  0.119E+02  0.119E+02
 -1.732  0.120E+02  0.120E+02  0.118E+02  0.118E+02
 -1.722  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -1.712  0.119E+02  0.119E+02  0.118E+02  0.118E+02
 -1.702  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.692  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.682  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.672  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.662  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.652  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.642  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.632  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.622  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.612  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.602  0.117E+02  0.117E+02  0.117E+02  0.116E+02
 -1.592  0.118E+02  0.117E+02  0.117E+02  0.117E+02
 -1.582  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.572  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.562  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.552  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.542  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.532  0.119E+02  0.118E+02  0.118E+02  0.117E+02
 -1.522  0.119E+02  0.118E+02  0.118E+02  0.117E+02
 -1.512  0.119E+02  0.118E+02  0.118E+02  0.117E+02
 -1.502  0.118E+02  0.118E+02  0.118E+02  0.117E+02
 -1.492  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.482  0.118E+02  0.118E+02  0.117E+02  0.117E+02
 -1.472  0.118E+02  0.117E+02  0.117E+02  0.117E+02
 -1.462  0.117E+02  0.117E+02  0.116E+02  0.116E+02
 -1.452  0.116E+02  0.116E+02  0.116E+02  0.115E+02
 -1.442  0.116E+02  0.116E+02  0.115E+02  0.115E+02
 -1.432  0.115E+02  0.115E+02  0.114E+02  0.114E+02
 -1.422  0.114E+02  0.114E+02  0.113E+02  0.113E+02
 -1.412  0.113E+02  0.113E+02  0.112E+02  0.112E+02
 -1.402  0.111E+02  0.111E+02  0.110E+02  0.110E+02
 -1.392  0.110E+02  0.110E+02  0.109E+02  0.109E+02
 -1.382  0.108E+02  0.108E+02  0.107E+02  0.107E+02
 -1.372  0.107E+02  0.107E+02  0.106E+02  0.106E+02
 -1.362  0.105E+02  0.105E+02  0.104E+02  0.104E+02
 -1.352  0.103E+02  0.103E+02  0.102E+02  0.102E+02
 -1.342  0.101E+02  0.101E+02  0.100E+02  0.100E+02
 -1.332  0.989E+01  0.990E+01  0.982E+01  0.983E+01
 -1.322  0.969E+01  0.969E+01  0.962E+01  0.962E+01
 -1.312  0.948E+01  0.948E+01  0.941E+01  0.941E+01
 -1.302  0.927E+01  0.927E+01  0.920E+01  0.921E+01
 -1.292  0.906E+01  0.906E+01  0.899E+01  0.900E+01
 -1.282  0.885E+01  0.886E+01  0.879E+01  0.879E+01
 -1.272  0.865E+01  0.865E+01  0.859E+01  0.859E+01
 -1.262  0.845E+01  0.845E+01  0.839E+01  0.839E+01
 -1.252  0.826E+01  0.826E+01  0.820E+01  0.820E+01
 -1.242  0.808E+01  0.808E+01  0.802E+01  0.802E+01
 -1.232  0.790E+01  0.790E+01  0.785E+01  0.785E+01
 -1.222  0.774E+01  0.774E+01  0.768E+01  0.768E+01
 -1.212  0.758E+01  0.758E+01  0.753E+01  0.753E+01
 -1.202  0.744E+01  0.744E+01  0.738E+01  0.739E+01
 -1.192  0.730E+01  0.730E+01  0.725E+01  0.725E+01
 -1.182  0.718E+01  0.718E+01  0.713E+01  0.713E+01
 -1.172  0.706E+01  0.706E+01  0.701E+01  0.701E+01
 -1.162  0.695E+01  0.695E+01  0.690E+01  0.690E+01
 -1.152  0.685E+01  0.685E+01  0.680E+01  0.681E+01
 -1.142  0.676E+01  0.676E+01  0.671E+01  0.671E+01
 -1.132  0.667E+01  0.667E+01  0.663E+01  0.663E+01
 -1.122  0.659E+01  0.659E+01  0.654E+01  0.654E+01
 -1.112  0.651E+01  0.651E+01  0.646E+01  0.646E+01
 -1.102  0.643E+01  0.643E+01  0.638E+01  0.638E+01
 -1.092  0.634E+01  0.635E+01  0.630E+01  0.630E+01
 -1.082  0.626E+01  0.626E+01  0.622E+01  0.622E+01
 -1.072  0.618E+01  0.618E+01  0.614E+01  0.614E+01
 -1.062  0.609E+01  0.609E+01  0.605E+01  0.605E+01
 -1.052  0.599E+01  0.599E+01  0.595E+01  0.595E+01
 -1.042  0.589E+01  0.589E+01  0.585E+01  0.585E+01
 -1.032  0.578E+01  0.578E+01  0.574E+01  0.575E+01
 -1.022  0.566E+01  0.567E+01  0.563E+01  0.563E+01
 -1.012  0.554E+01  0.554E+01  0.550E+01  0.550E+01
 -1.002  0.540E+01  0.541E+01  0.537E+01  0.537E+01
 -0.992  0.526E+01  0.526E+01  0.522E+01  0.523E+01
 -0.982  0.511E+01  0.511E+01  0.507E+01  0.508E+01
 -0.972  0.495E+01  0.495E+01  0.491E+01  0.492E+01
 -0.962  0.478E+01  0.478E+01  0.475E+01  0.475E+01
 -0.952  0.460E+01  0.461E+01  0.457E+01  0.458E+01
 -0.942  0.442E+01  0.443E+01  0.439E+01  0.440E+01
 -0.932  0.423E+01  0.424E+01  0.421E+01  0.421E+01
 -0.922  0.404E+01  0.405E+01  0.402E+01  0.402E+01
 -0.912  0.385E+01  0.385E+01  0.382E+01  0.383E+01
 -0.902  0.365E+01  0.365E+01  0.363E+01  0.363E+01
 -0.892  0.345E+01  0.345E+01  0.343E+01  0.343E+01
 -0.882  0.325E+01  0.326E+01  0.323E+01  0.323E+01
 -0.872  0.305E+01  0.306E+01  0.303E+01  0.304E+01
 -0.862  0.286E+01  0.286E+01  0.284E+01  0.284E+01
 -0.852  0.266E+01  0.267E+01  0.265E+01  0.265E+01
 -0.842  0.248E+01  0.248E+01  0.246E+01  0.246E+01
 -0.832  0.229E+01  0.230E+01  0.228E+01  0.228E+01
 -0.822  0.211E+01  0.212E+01  0.210E+01  0.210E+01
 -0.812  0.194E+01  0.195E+01  0.193E+01  0.193E+01
 -0.802  0.178E+01  0.178E+01  0.177E+01  0.177E+01
 -0.792  0.162E+01  0.163E+01  0.161E+01  0.162E+01
 -0.782  0.148E+01  0.148E+01  0.147E+01  0.147E+01
 -0.772  0.134E+01  0.134E+01  0.133E+01  0.133E+01
 -0.762  0.121E+01  0.121E+01  0.120E+01  0.120E+01
 -0.752  0.108E+01  0.108E+01  0.108E+01  0.108E+01
 -0.742  0.970E+00  0.971E+00  0.964E+00  0.965E+00
 -0.732  0.865E+00  0.866E+00  0.860E+00  0.861E+00
 -0.722  0.768E+00  0.769E+00  0.764E+00  0.765E+00
 -0.712  0.680E+00  0.681E+00  0.676E+00  0.677E+00
 -0.702  0.599E+00  0.600E+00  0.596E+00  0.596E+00
 -0.692  0.526E+00  0.527E+00  0.523E+00  0.523E+00
 -0.682  0.460E+00  0.461E+00  0.457E+00  0.458E+00
 -0.672  0.401E+00  0.401E+00  0.398E+00  0.399E+00
 -0.662  0.348E+00  0.348E+00  0.346E+00  0.346E+00
 -0.652  0.300E+00  0.301E+00  0.299E+00  0.299E+00
 -0.642  0.258E+00  0.259E+00  0.257E+00  0.257E+00
 -0.632  0.222E+00  0.222E+00  0.220E+00  0.220E+00
 -0.622  0.189E+00  0.189E+00  0.188E+00  0.188E+00
 -0.612  0.161E+00  0.161E+00  0.160E+00  0.160E+00
 -0.602  0.136E+00  0.136E+00  0.135E+00  0.135E+00
 -0.592  0.115E+00  0.115E+00  0.114E+00  0.114E+00
 -0.582  0.964E-01  0.964E-01  0.958E-01  0.958E-01
 -0.572  0.806E-01  0.806E-01  0.801E-01  0.801E-01
 -0.562  0.671E-01  0.671E-01  0.667E-01  0.667E-01
 -0.552  0.557E-01  0.557E-01  0.553E-01  0.553E-01
 -0.542  0.460E-01  0.460E-01  0.457E-01  0.457E-01
 -0.532  0.378E-01  0.378E-01  0.376E-01  0.376E-01
 -0.522  0.310E-01  0.310E-01  0.308E-01  0.308E-01
 -0.512  0.253E-01  0.253E-01  0.251E-01  0.251E-01
 -0.502  0.205E-01  0.205E-01  0.204E-01  0.204E-01
 -0.492  0.166E-01  0.166E-01  0.165E-01  0.165E-01
 -0.482  0.134E-01  0.134E-01  0.134E-01  0.134E-01
 -0.472  0.108E-01  0.108E-01  0.108E-01  0.108E-01
 -0.462  0.872E-02  0.871E-02  0.867E-02  0.866E-02
 -0.452  0.703E-02  0.703E-02  0.699E-02  0.699E-02
 -0.442  0.571E-02  0.570E-02  0.568E-02  0.567E-02
 -0.432  0.469E-02  0.469E-02  0.466E-02  0.466E-02
 -0.422  0.394E-02  0.394E-02  0.392E-02  0.391E-02
 -0.412  0.343E-02  0.343E-02  0.341E-02  0.340E-02
 -0.402  0.314E-02  0.313E-02  0.311E-02  0.311E-02
 -0.392  0.305E-02  0.305E-02  0.303E-02  0.302E-02
 -0.382  0.318E-02  0.317E-02  0.315E-02  0.314E-02
 -0.372  0.353E-02  0.352E-02  0.349E-02  0.348E-02
 -0.362  0.412E-02  0.410E-02  0.407E-02  0.406E-02
 -0.352  0.499E-02  0.497E-02  0.493E-02  0.491E-02
 -0.342  0.618E-02  0.616E-02  0.611E-02  0.608E-02
 -0.332  0.777E-02  0.774E-02  0.767E-02  0.764E-02
 -0.322  0.982E-02  0.978E-02  0.970E-02  0.966E-02
 -0.312  0.124E-01  0.124E-01  0.123E-01  0.122E-01
 -0.302  0.158E-01  0.157E-01  0.156E-01  0.155E-01
 -0.292  0.199E-01  0.198E-01  0.196E-01  0.196E-01
 -0.282  0.251E-01  0.250E-01  0.247E-01  0.246E-01
 -0.272  0.314E-01  0.313E-01  0.310E-01  0.309E-01
 -0.262  0.392E-01  0.391E-01  0.387E-01  0.386E-01
 -0.252  0.488E-01  0.486E-01  0.481E-01  0.480E-01
 -0.242  0.603E-01  0.601E-01  0.596E-01  0.594E-01
 -0.232  0.743E-01  0.741E-01  0.734E-01  0.731E-01
 -0.222  0.911E-01  0.908E-01  0.900E-01  0.897E-01
 -0.212  0.111E+00  0.111E+00  0.110E+00  0.109E+00
 -0.202  0.135E+00  0.135E+00  0.133E+00  0.133E+00
 -0.192  0.163E+00  0.163E+00  0.161E+00  0.161E+00
 -0.182  0.197E+00  0.196E+00  0.194E+00  0.193E+00
 -0.172  0.235E+00  0.235E+00  0.233E+00  0.232E+00
 -0.162  0.281E+00  0.280E+00  0.277E+00  0.276E+00
 -0.152  0.333E+00  0.332E+00  0.329E+00  0.328E+00
 -0.142  0.394E+00  0.392E+00  0.389E+00  0.388E+00
 -0.132  0.463E+00  0.461E+00  0.457E+00  0.456E+00
 -0.122  0.542E+00  0.540E+00  0.535E+00  0.534E+00
 -0.112  0.631E+00  0.629E+00  0.623E+00  0.622E+00
 -0.102  0.732E+00  0.730E+00  0.723E+00  0.721E+00
 -0.092  0.845E+00  0.843E+00  0.835E+00  0.833E+00
 -0.082  0.972E+00  0.969E+00  0.960E+00  0.957E+00
 -0.072  0.111E+01  0.111E+01  0.110E+01  0.110E+01
 -0.062  0.127E+01  0.126E+01  0.125E+01  0.125E+01
 -0.052  0.144E+01  0.143E+01  0.142E+01  0.141E+01
 -0.042  0.162E+01  0.162E+01  0.160E+01  0.160E+01
 -0.032  0.182E+01  0.182E+01  0.180E+01  0.180E+01
 -0.022  0.204E+01  0.203E+01  0.201E+01  0.201E+01
 -0.012  0.227E+01  0.227E+01  0.224E+01  0.224E+01
 -0.002  0.252E+01  0.251E+01  0.249E+01  0.248E+01
  0.008  0.278E+01  0.277E+01  0.275E+01  0.274E+01
  0.018  0.305E+01  0.305E+01  0.302E+01  0.301E+01
  0.028  0.334E+01  0.334E+01  0.330E+01  0.330E+01
  0.038  0.364E+01  0.364E+01  0.360E+01  0.360E+01
  0.048  0.396E+01  0.395E+01  0.391E+01  0.390E+01
  0.058  0.427E+01  0.427E+01  0.422E+01  0.422E+01
  0.068  0.460E+01  0.459E+01  0.454E+01  0.454E+01
  0.078  0.493E+01  0.492E+01  0.487E+01  0.486E+01
  0.088  0.526E+01  0.525E+01  0.520E+01  0.519E+01
  0.098  0.559E+01  0.559E+01  0.552E+01  0.552E+01
  0.108  0.592E+01  0.591E+01  0.585E+01  0.584E+01
  0.118  0.624E+01  0.623E+01  0.616E+01  0.616E+01
  0.128  0.655E+01  0.655E+01  0.647E+01  0.647E+01
  0.138  0.685E+01  0.685E+01  0.677E+01  0.677E+01
  0.148  0.714E+01  0.713E+01  0.705E+01  0.705E+01
  0.158  0.741E+01  0.740E+01  0.732E+01  0.732E+01
  0.168  0.766E+01  0.766E+01  0.757E+01  0.757E+01
  0.178  0.789E+01  0.789E+01  0.779E+01  0.780E+01
  0.188  0.809E+01  0.810E+01  0.800E+01  0.800E+01
  0.198  0.828E+01  0.828E+01  0.818E+01  0.818E+01
  0.208  0.843E+01  0.844E+01  0.834E+01  0.834E+01
  0.218  0.856E+01  0.857E+01  0.846E+01  0.847E+01
  0.228  0.867E+01  0.867E+01  0.857E+01  0.857E+01
  0.238  0.874E+01  0.875E+01  0.864E+01  0.865E+01
  0.248  0.879E+01  0.879E+01  0.869E+01  0.869E+01
  0.258  0.881E+01  0.881E+01  0.870E+01  0.871E+01
  0.268  0.880E+01  0.881E+01  0.870E+01  0.870E+01
  0.278  0.876E+01  0.877E+01  0.866E+01  0.867E+01
  0.288  0.870E+01  0.871E+01  0.860E+01  0.861E+01
  0.298  0.862E+01  0.863E+01  0.852E+01  0.853E+01
  0.308  0.851E+01  0.852E+01  0.841E+01  0.842E+01
  0.318  0.838E+01  0.839E+01  0.829E+01  0.830E+01
  0.328  0.824E+01  0.825E+01  0.814E+01  0.815E+01
  0.338  0.807E+01  0.808E+01  0.798E+01  0.799E+01
  0.348  0.789E+01  0.790E+01  0.780E+01  0.781E+01
  0.358  0.769E+01  0.770E+01  0.761E+01  0.762E+01
  0.368  0.748E+01  0.749E+01  0.740E+01  0.741E+01
  0.378  0.726E+01  0.727E+01  0.718E+01  0.719E+01
  0.388  0.704E+01  0.704E+01  0.696E+01  0.696E+01
  0.398  0.680E+01  0.681E+01  0.672E+01  0.673E+01
  0.408  0.656E+01  0.656E+01  0.648E+01  0.649E+01
  0.418  0.631E+01  0.631E+01  0.624E+01  0.624E+01
  0.428  0.606E+01  0.606E+01  0.599E+01  0.599E+01
  0.438  0.580E+01  0.581E+01  0.574E+01  0.574E+01
  0.448  0.555E+01  0.555E+01  0.549E+01  0.549E+01
  0.458  0.529E+01  0.529E+01  0.523E+01  0.524E+01
  0.468  0.504E+01  0.504E+01  0.498E+01  0.498E+01
  0.478  0.478E+01  0.478E+01  0.473E+01  0.473E+01
  0.488  0.453E+01  0.453E+01  0.448E+01  0.448E+01
  0.498  0.428E+01  0.428E+01  0.423E+01  0.423E+01
  0.508  0.403E+01  0.403E+01  0.399E+01  0.399E+01
  0.518  0.379E+01  0.379E+01  0.375E+01  0.375E+01
  0.528  0.356E+01  0.356E+01  0.352E+01  0.352E+01
  0.538  0.333E+01  0.333E+01  0.329E+01  0.329E+01
  0.548  0.310E+01  0.310E+01  0.307E+01  0.307E+01
  0.558  0.289E+01  0.288E+01  0.286E+01  0.285E+01
  0.568  0.268E+01  0.267E+01  0.265E+01  0.265E+01
  0.578  0.247E+01  0.247E+01  0.245E+01  0.245E+01
  0.588  0.228E+01  0.228E+01  0.226E+01  0.225E+01
  0.598  0.210E+01  0.209E+01  0.207E+01  0.207E+01
  0.608  0.192E+01  0.191E+01  0.190E+01  0.190E+01
  0.618  0.175E+01  0.175E+01  0.173E+01  0.173E+01
  0.628  0.159E+01  0.159E+01  0.158E+01  0.157E+01
  0.638  0.144E+01  0.144E+01  0.143E+01  0.142E+01
  0.648  0.130E+01  0.130E+01  0.129E+01  0.129E+01
  0.658  0.117E+01  0.117E+01  0.116E+01  0.116E+01
  0.668  0.105E+01  0.105E+01  0.104E+01  0.104E+01
  0.678  0.936E+00  0.934E+00  0.927E+00  0.924E+00
  0.688  0.832E+00  0.830E+00  0.824E+00  0.822E+00
  0.698  0.737E+00  0.735E+00  0.730E+00  0.727E+00
  0.708  0.650E+00  0.648E+00  0.644E+00  0.642E+00
  0.718  0.571E+00  0.569E+00  0.565E+00  0.563E+00
  0.728  0.500E+00  0.498E+00  0.495E+00  0.493E+00
  0.738  0.435E+00  0.434E+00  0.431E+00  0.429E+00
  0.748  0.378E+00  0.376E+00  0.374E+00  0.372E+00
  0.758  0.326E+00  0.325E+00  0.323E+00  0.322E+00
  0.768  0.280E+00  0.279E+00  0.278E+00  0.277E+00
  0.778  0.240E+00  0.239E+00  0.238E+00  0.237E+00
  0.788  0.205E+00  0.204E+00  0.203E+00  0.202E+00
  0.798  0.174E+00  0.173E+00  0.172E+00  0.171E+00
  0.808  0.147E+00  0.146E+00  0.146E+00  0.145E+00
  0.818  0.124E+00  0.123E+00  0.122E+00  0.122E+00
  0.828  0.104E+00  0.103E+00  0.103E+00  0.102E+00
  0.838  0.864E-01  0.859E-01  0.856E-01  0.851E-01
  0.848  0.717E-01  0.713E-01  0.710E-01  0.707E-01
  0.858  0.593E-01  0.590E-01  0.587E-01  0.584E-01
  0.868  0.488E-01  0.485E-01  0.483E-01  0.480E-01
  0.878  0.399E-01  0.397E-01  0.396E-01  0.393E-01
  0.888  0.325E-01  0.324E-01  0.322E-01  0.321E-01
  0.898  0.264E-01  0.263E-01  0.262E-01  0.260E-01
  0.908  0.213E-01  0.212E-01  0.211E-01  0.210E-01
  0.918  0.172E-01  0.170E-01  0.170E-01  0.169E-01
  0.928  0.137E-01  0.136E-01  0.136E-01  0.135E-01
  0.938  0.109E-01  0.109E-01  0.108E-01  0.108E-01
  0.948  0.867E-02  0.861E-02  0.859E-02  0.853E-02
  0.958  0.684E-02  0.680E-02  0.678E-02  0.673E-02
  0.968  0.537E-02  0.534E-02  0.532E-02  0.529E-02
  0.978  0.420E-02  0.417E-02  0.416E-02  0.413E-02
  0.988  0.327E-02  0.325E-02  0.324E-02  0.322E-02
  0.998  0.253E-02  0.251E-02  0.251E-02  0.249E-02
  1.008  0.195E-02  0.194E-02  0.193E-02  0.192E-02
  1.018  0.150E-02  0.149E-02  0.148E-02  0.147E-02
  1.028  0.114E-02  0.113E-02  0.113E-02  0.112E-02
  1.038  0.869E-03  0.862E-03  0.861E-03  0.854E-03
  1.048  0.657E-03  0.652E-03  0.651E-03  0.646E-03
  1.058  0.495E-03  0.491E-03  0.490E-03  0.486E-03
  1.068  0.371E-03  0.368E-03  0.367E-03  0.364E-03
  1.078  0.276E-03  0.274E-03  0.274E-03  0.272E-03
  1.088  0.205E-03  0.204E-03  0.203E-03  0.202E-03
  1.098  0.152E-03  0.150E-03  0.150E-03  0.149E-03
  1.108  0.112E-03  0.111E-03  0.111E-03  0.110E-03
  1.118  0.820E-04  0.813E-04  0.812E-04  0.806E-04
  1.128  0.601E-04  0.597E-04  0.595E-04  0.591E-04
  1.138  0.442E-04  0.439E-04  0.437E-04  0.434E-04
  1.148  0.328E-04  0.326E-04  0.323E-04  0.322E-04
  1.158  0.248E-04  0.248E-04  0.244E-04  0.243E-04
  1.168  0.196E-04  0.197E-04  0.192E-04  0.192E-04
  1.178  0.166E-04  0.168E-04  0.161E-04  0.163E-04
  1.188  0.156E-04  0.159E-04  0.149E-04  0.152E-04
  1.198  0.164E-04  0.169E-04  0.155E-04  0.160E-04
  1.208  0.192E-04  0.200E-04  0.179E-04  0.187E-04
  1.218  0.242E-04  0.253E-04  0.224E-04  0.235E-04
  1.228  0.319E-04  0.335E-04  0.295E-04  0.310E-04
  1.238  0.431E-04  0.453E-04  0.398E-04  0.419E-04
  1.248  0.589E-04  0.620E-04  0.544E-04  0.572E-04
  1.258  0.807E-04  0.849E-04  0.745E-04  0.784E-04
  1.268  0.111E-03  0.116E-03  0.102E-03  0.107E-03
  1.278  0.151E-03  0.159E-03  0.139E-03  0.146E-03
  1.288  0.206E-03  0.216E-03  0.190E-03  0.199E-03
  1.298  0.279E-03  0.292E-03  0.257E-03  0.270E-03
  1.308  0.376E-03  0.394E-03  0.347E-03  0.364E-03
  1.318  0.505E-03  0.530E-03  0.467E-03  0.489E-03
  1.328  0.676E-03  0.708E-03  0.624E-03  0.654E-03
  1.338  0.900E-03  0.942E-03  0.831E-03  0.870E-03
  1.348  0.119E-02  0.125E-02  0.110E-02  0.115E-02
  1.358  0.157E-02  0.165E-02  0.145E-02  0.152E-02
  1.368  0.207E-02  0.216E-02  0.191E-02  0.200E-02
  1.378  0.270E-02  0.282E-02  0.250E-02  0.261E-02
  1.388  0.352E-02  0.367E-02  0.325E-02  0.339E-02
  1.398  0.456E-02  0.475E-02  0.422E-02  0.440E-02
  1.408  0.589E-02  0.613E-02  0.544E-02  0.567E-02
  1.418  0.756E-02  0.787E-02  0.699E-02  0.728E-02
  1.428  0.967E-02  0.101E-01  0.895E-02  0.930E-02
  1.438  0.123E-01  0.128E-01  0.114E-01  0.118E-01
  1.448  0.156E-01  0.162E-01  0.144E-01  0.150E-01
  1.458  0.197E-01  0.204E-01  0.182E-01  0.189E-01
  1.468  0.247E-01  0.256E-01  0.229E-01  0.237E-01
  1.478  0.309E-01  0.320E-01  0.287E-01  0.297E-01
  1.488  0.385E-01  0.399E-01  0.357E-01  0.370E-01
  1.498  0.477E-01  0.494E-01  0.443E-01  0.458E-01
  1.508  0.589E-01  0.609E-01  0.546E-01  0.565E-01
  1.518  0.724E-01  0.748E-01  0.672E-01  0.694E-01
  1.528  0.886E-01  0.915E-01  0.822E-01  0.849E-01
  1.538  0.108E+00  0.111E+00  0.100E+00  0.103E+00
  1.548  0.131E+00  0.135E+00  0.122E+00  0.125E+00
  1.558  0.158E+00  0.163E+00  0.147E+00  0.151E+00
  1.568  0.190E+00  0.196E+00  0.177E+00  0.182E+00
  1.578  0.228E+00  0.235E+00  0.212E+00  0.218E+00
  1.588  0.272E+00  0.280E+00  0.253E+00  0.260E+00
  1.598  0.323E+00  0.332E+00  0.301E+00  0.309E+00
  1.608  0.382E+00  0.392E+00  0.356E+00  0.365E+00
  1.618  0.450E+00  0.462E+00  0.419E+00  0.430E+00
  1.628  0.528E+00  0.541E+00  0.492E+00  0.504E+00
  1.638  0.616E+00  0.632E+00  0.575E+00  0.589E+00
  1.648  0.717E+00  0.734E+00  0.669E+00  0.685E+00
  1.658  0.831E+00  0.850E+00  0.775E+00  0.793E+00
  1.668  0.958E+00  0.980E+00  0.895E+00  0.915E+00
  1.678  0.110E+01  0.113E+01  0.103E+01  0.105E+01
  1.688  0.126E+01  0.129E+01  0.118E+01  0.120E+01
  1.698  0.144E+01  0.147E+01  0.134E+01  0.137E+01
  1.708  0.163E+01  0.166E+01  0.153E+01  0.156E+01
  1.718  0.184E+01  0.188E+01  0.173E+01  0.176E+01
  1.728  0.208E+01  0.212E+01  0.195E+01  0.198E+01
  1.738  0.233E+01  0.237E+01  0.218E+01  0.222E+01
  1.748  0.261E+01  0.265E+01  0.244E+01  0.248E+01
  1.758  0.290E+01  0.295E+01  0.272E+01  0.277E+01
  1.768  0.322E+01  0.327E+01  0.302E+01  0.307E+01
  1.778  0.356E+01  0.361E+01  0.334E+01  0.339E+01
  1.788  0.391E+01  0.397E+01  0.368E+01  0.373E+01
  1.798  0.429E+01  0.435E+01  0.403E+01  0.409E+01
  1.808  0.469E+01  0.475E+01  0.441E+01  0.447E+01
  1.818  0.510E+01  0.517E+01  0.480E+01  0.486E+01
  1.828  0.554E+01  0.560E+01  0.521E+01  0.527E+01
  1.838  0.598E+01  0.605E+01  0.563E+01  0.570E+01
  1.848  0.644E+01  0.651E+01  0.607E+01  0.613E+01
  1.858  0.691E+01  0.698E+01  0.651E+01  0.658E+01
  1.868  0.738E+01  0.745E+01  0.696E+01  0.703E+01
  1.878  0.786E+01  0.793E+01  0.742E+01  0.749E+01
  1.888  0.835E+01  0.842E+01  0.788E+01  0.795E+01
  1.898  0.883E+01  0.890E+01  0.834E+01  0.841E+01
  1.908  0.931E+01  0.937E+01  0.880E+01  0.886E+01
  1.918  0.978E+01  0.984E+01  0.925E+01  0.931E+01
  1.928  0.102E+02  0.103E+02  0.969E+01  0.975E+01
  1.938  0.107E+02  0.107E+02  0.101E+02  0.102E+02
  1.948  0.111E+02  0.112E+02  0.105E+02  0.106E+02
  1.958  0.115E+02  0.116E+02  0.109E+02  0.110E+02
  1.968  0.119E+02  0.120E+02  0.113E+02  0.113E+02
  1.978  0.123E+02  0.123E+02  0.116E+02  0.117E+02
  1.988  0.126E+02  0.126E+02  0.120E+02  0.120E+02
  1.998  0.129E+02  0.129E+02  0.122E+02  0.123E+02
  2.008  0.132E+02  0.132E+02  0.125E+02  0.125E+02
  2.018  0.134E+02  0.134E+02  0.127E+02  0.128E+02
  2.028  0.136E+02  0.136E+02  0.129E+02  0.130E+02
  2.038  0.138E+02  0.138E+02  0.131E+02  0.131E+02
  2.048  0.139E+02  0.139E+02  0.133E+02  0.133E+02
  2.058  0.140E+02  0.140E+02  0.134E+02  0.134E+02
  2.068  0.141E+02  0.141E+02  0.134E+02  0.134E+02
  2.078  0.142E+02  0.142E+02  0.135E+02  0.135E+02
  2.088  0.142E+02  0.142E+02  0.135E+02  0.135E+02
  2.098  0.142E+02  0.142E+02  0.135E+02  0.135E+02
  2.108  0.141E+02  0.141E+02  0.135E+02  0.135E+02
  2.118  0.141E+02  0.141E+02  0.134E+02  0.134E+02
  2.128  0.140E+02  0.140E+02  0.134E+02  0.134E+02
  2.138  0.139E+02  0.139E+02  0.133E+02  0.133E+02
  2.148  0.138E+02  0.138E+02  0.132E+02  0.132E+02
  2.158  0.137E+02  0.137E+02  0.131E+02  0.131E+02
  2.168  0.136E+02  0.136E+02  0.130E+02  0.130E+02
  2.178  0.135E+02  0.135E+02  0.129E+02  0.129E+02
  2.188  0.134E+02  0.134E+02  0.128E+02  0.128E+02
  2.198  0.133E+02  0.133E+02  0.127E+02  0.127E+02
  2.208  0.132E+02  0.132E+02  0.126E+02  0.126E+02
  2.218  0.131E+02  0.131E+02  0.125E+02  0.125E+02
  2.228  0.130E+02  0.130E+02  0.124E+02  0.124E+02
  2.238  0.129E+02  0.129E+02  0.124E+02  0.124E+02
  2.248  0.129E+02  0.129E+02  0.123E+02  0.123E+02
  2.258  0.128E+02  0.128E+02  0.123E+02  0.123E+02
  2.268  0.127E+02  0.127E+02  0.122E+02  0.122E+02
  2.278  0.127E+02  0.127E+02  0.122E+02  0.122E+02
  2.288  0.127E+02  0.127E+02  0.121E+02  0.121E+02
  2.298  0.126E+02  0.126E+02  0.121E+02  0.121E+02
  2.308  0.126E+02  0.126E+02  0.121E+02  0.121E+02
  2.318  0.126E+02  0.126E+02  0.121E+02  0.121E+02
  2.328  0.126E+02  0.126E+02  0.121E+02  0.121E+02
  2.338  0.125E+02  0.126E+02  0.121E+02  0.121E+02
  2.348  0.125E+02  0.125E+02  0.120E+02  0.120E+02
  2.358  0.125E+02  0.125E+02  0.120E+02  0.120E+02
  2.368  0.124E+02  0.124E+02  0.120E+02  0.120E+02
  2.378  0.124E+02  0.124E+02  0.119E+02  0.119E+02
  2.388  0.123E+02  0.123E+02  0.119E+02  0.119E+02
  2.398  0.122E+02  0.122E+02  0.118E+02  0.118E+02
  2.408  0.121E+02  0.121E+02  0.117E+02  0.117E+02
  2.418  0.120E+02  0.120E+02  0.116E+02  0.115E+02
  2.428  0.118E+02  0.118E+02  0.114E+02  0.114E+02
  2.438  0.117E+02  0.116E+02  0.113E+02  0.112E+02
  2.448  0.115E+02  0.114E+02  0.111E+02  0.110E+02
  2.458  0.112E+02  0.112E+02  0.109E+02  0.108E+02
  2.468  0.110E+02  0.110E+02  0.106E+02  0.106E+02
  2.478  0.107E+02  0.107E+02  0.104E+02  0.103E+02
  2.488  0.104E+02  0.104E+02  0.101E+02  0.101E+02
  2.498  0.101E+02  0.101E+02  0.979E+01  0.975E+01
  2.508  0.979E+01  0.974E+01  0.947E+01  0.942E+01
  2.518  0.943E+01  0.938E+01  0.913E+01  0.908E+01
  2.528  0.906E+01  0.901E+01  0.878E+01  0.872E+01
  2.538  0.868E+01  0.862E+01  0.841E+01  0.835E+01
  2.548  0.828E+01  0.822E+01  0.803E+01  0.797E+01
  2.558  0.788E+01  0.781E+01  0.764E+01  0.757E+01
  2.568  0.746E+01  0.740E+01  0.724E+01  0.717E+01
  2.578  0.705E+01  0.698E+01  0.684E+01  0.677E+01
  2.588  0.663E+01  0.656E+01  0.643E+01  0.637E+01
  2.598  0.621E+01  0.615E+01  0.603E+01  0.597E+01
  2.608  0.580E+01  0.573E+01  0.563E+01  0.557E+01
  2.618  0.540E+01  0.533E+01  0.524E+01  0.518E+01
  2.628  0.500E+01  0.494E+01  0.486E+01  0.479E+01
  2.638  0.462E+01  0.455E+01  0.448E+01  0.442E+01
  2.648  0.424E+01  0.418E+01  0.412E+01  0.406E+01
  2.658  0.388E+01  0.382E+01  0.378E+01  0.372E+01
  2.668  0.354E+01  0.349E+01  0.344E+01  0.339E+01
  2.678  0.322E+01  0.316E+01  0.313E+01  0.308E+01
  2.688  0.291E+01  0.286E+01  0.283E+01  0.278E+01
  2.698  0.262E+01  0.257E+01  0.255E+01  0.250E+01
  2.708  0.235E+01  0.231E+01  0.229E+01  0.224E+01
  2.718  0.210E+01  0.206E+01  0.204E+01  0.200E+01
  2.728  0.187E+01  0.183E+01  0.182E+01  0.178E+01
  2.738  0.165E+01  0.162E+01  0.161E+01  0.158E+01
  2.748  0.146E+01  0.143E+01  0.142E+01  0.139E+01
  2.758  0.128E+01  0.125E+01  0.125E+01  0.122E+01
  2.768  0.112E+01  0.109E+01  0.109E+01  0.106E+01
  2.778  0.975E+00  0.951E+00  0.949E+00  0.926E+00
  2.788  0.845E+00  0.824E+00  0.823E+00  0.802E+00
  2.798  0.729E+00  0.710E+00  0.710E+00  0.692E+00
  2.808  0.627E+00  0.610E+00  0.610E+00  0.594E+00
  2.818  0.536E+00  0.521E+00  0.522E+00  0.508E+00
  2.828  0.457E+00  0.444E+00  0.445E+00  0.432E+00
  2.838  0.387E+00  0.376E+00  0.377E+00  0.366E+00
  2.848  0.327E+00  0.317E+00  0.318E+00  0.309E+00
  2.858  0.275E+00  0.266E+00  0.268E+00  0.259E+00
  2.868  0.230E+00  0.222E+00  0.224E+00  0.217E+00
  2.878  0.191E+00  0.185E+00  0.186E+00  0.180E+00
  2.888  0.159E+00  0.153E+00  0.155E+00  0.149E+00
  2.898  0.131E+00  0.126E+00  0.128E+00  0.123E+00
  2.908  0.108E+00  0.104E+00  0.105E+00  0.101E+00
  2.918  0.879E-01  0.848E-01  0.857E-01  0.827E-01
  2.928  0.716E-01  0.690E-01  0.698E-01  0.673E-01
  2.938  0.580E-01  0.558E-01  0.566E-01  0.545E-01
  2.948  0.468E-01  0.450E-01  0.456E-01  0.439E-01
  2.958  0.376E-01  0.361E-01  0.367E-01  0.352E-01
  2.968  0.300E-01  0.288E-01  0.293E-01  0.281E-01
  2.978  0.239E-01  0.229E-01  0.233E-01  0.224E-01
  2.988  0.189E-01  0.181E-01  0.185E-01  0.177E-01
  2.998  0.149E-01  0.143E-01  0.146E-01  0.139E-01
  3.008  0.117E-01  0.112E-01  0.114E-01  0.109E-01
  3.018  0.914E-02  0.874E-02  0.892E-02  0.853E-02
  3.028  0.710E-02  0.679E-02  0.693E-02  0.662E-02
  3.038  0.550E-02  0.525E-02  0.536E-02  0.512E-02
  3.048  0.423E-02  0.404E-02  0.413E-02  0.394E-02
  3.058  0.324E-02  0.309E-02  0.317E-02  0.302E-02
  3.068  0.248E-02  0.236E-02  0.242E-02  0.230E-02
  3.078  0.188E-02  0.179E-02  0.183E-02  0.175E-02
  3.088  0.142E-02  0.135E-02  0.139E-02  0.132E-02
  3.098  0.107E-02  0.101E-02  0.104E-02  0.990E-03
  3.108  0.800E-03  0.759E-03  0.781E-03  0.741E-03
  3.118  0.596E-03  0.565E-03  0.582E-03  0.552E-03
  3.128  0.442E-03  0.419E-03  0.432E-03  0.409E-03
  3.138  0.326E-03  0.309E-03  0.319E-03  0.301E-03
  3.148  0.240E-03  0.227E-03  0.234E-03  0.221E-03
  3.158  0.175E-03  0.166E-03  0.171E-03  0.162E-03
  3.168  0.128E-03  0.120E-03  0.125E-03  0.118E-03


==> up.dat <==
x       y
-0.5	0
-0.499	0
-0.498	0
-0.497	0
-0.496	0
-0.495	0
-0.494	0
-0.493	0
-0.492	0
-0.491	0
-0.49	0
-0.489	0
-0.488	0
-0.487	0
-0.486	0
-0.485	0
-0.484	0
-0.483	0
-0.482	0
-0.481	0
-0.48	0
-0.479	0
-0.478	0
-0.477	0
-0.476	0
-0.475	0
-0.474	0
-0.473	0
-0.472	0
-0.471	0
-0.47	0
-0.469	0
-0.46799999999999997	0
-0.46699999999999997	0
-0.46599999999999997	0
-0.46499999999999997	0
-0.46399999999999997	0
-0.463	0
-0.462	0
-0.461	0
-0.46	0
-0.459	0
-0.458	0
-0.457	0
-0.456	0
-0.455	0
-0.454	0
-0.453	0
-0.452	0
-0.451	0
-0.45	0
-0.449	0
-0.448	0
-0.447	0
-0.446	0
-0.445	0
-0.444	0
-0.443	0
-0.442	0
-0.441	0
-0.44	0
-0.439	0
-0.438	0
-0.437	0
-0.436	0
-0.435	0
-0.434	0
-0.433	0
-0.432	0
-0.431	0
-0.43	0
-0.429	0
-0.428	0
-0.427	0
-0.426	0
-0.425	0
-0.424	0
-0.423	0
-0.422	0
-0.421	0
-0.42	0
-0.419	0
-0.418	0
-0.417	0
-0.416	0
-0.415	0
-0.414	0
-0.413	0
-0.41200000000000003	0
-0.41100000000000003	0
-0.41000000000000003	0
-0.40900000000000003	0
-0.40800000000000003	0
-0.40700000000000003	0
-0.406	0
-0.405	0
-0.404	0
-0.403	0
-0.402	0
-0.401	0
-0.4	0
-0.399	0
-0.398	0
-0.397	0
-0.396	0
-0.395	0
-0.394	0
-0.393	0
-0.392	0
-0.391	0
-0.39	0
-0.389	0
-0.388	0
-0.387	0
-0.386	0
-0.385	0
-0.384	0
-0.383	0
-0.382	0
-0.381	0
-0.38	0
-0.379	0
-0.378	0
-0.377	0
-0.376	0
-0.375	0
-0.374	0
-0.373	0
-0.372	0
-0.371	0
-0.37	0
-0.369	0
-0.368	0
-0.367	0
-0.366	0
-0.365	0
-0.364	0
-0.363	0
-0.362	0
-0.361	0
-0.36	0
-0.359	0
-0.358	0
-0.357	0
-0.356	0
-0.355	0
-0.354	0
-0.353	0
-0.352	0
-0.351	0
-0.35	0
-0.349	0
-0.348	0
-0.347	0
-0.346	0
-0.345	0
-0.344	0
-0.34299999999999997	0
-0.34199999999999997	0
-0.34099999999999997	0
-0.33999999999999997	0
-0.33899999999999997	0
-0.33799999999999997	0
-0.33699999999999997	0
-0.33599999999999997	0
-0.33499999999999996	0
-0.33399999999999996	0
-0.33299999999999996	0
-0.33199999999999996	0
-0.33099999999999996	0
-0.32999999999999996	0
-0.32899999999999996	0
-0.32799999999999996	0
-0.32699999999999996	0
-0.32599999999999996	0
-0.32499999999999996	0
-0.324	0
-0.323	0
-0.322	0
-0.321	0
-0.32	0
-0.319	0
-0.318	0
-0.317	0
-0.316	0
-0.315	0
-0.314	0
-0.313	0
-0.312	0
-0.311	0
-0.31	0
-0.309	0
-0.308	0
-0.307	0
-0.306	0
-0.305	0
-0.304	0
-0.303	0
-0.302	0
-0.301	0
-0.3	0
-0.299	0
-0.298	0
-0.297	0
-0.296	0
-0.295	0
-0.294	0
-0.293	0
-0.292	0
-0.29100000000000004	0
-0.29000000000000004	0
-0.28900000000000003	0
-0.28800000000000003	0
-0.28700000000000003	0
-0.28600000000000003	0
-0.28500000000000003	0
-0.28400000000000003	0
-0.28300000000000003	0
-0.28200000000000003	0
-0.281	0
-0.28	0
-0.279	0
-0.278	0
-0.277	0
-0.276	0
-0.275	0
-0.274	0
-0.273	0
-0.272	0
-0.271	0
-0.27	0
-0.269	0
-0.268	0
-0.267	0
-0.266	0
-0.265	0
-0.264	0
-0.263	0
-0.262	0
-0.261	0
-0.26	0
-0.259	0
-0.258	0
-0.257	0
-0.256	0
-0.255	0
-0.254	0
-0.253	0
-0.252	0
-0.251	0
-0.25	0
-0.249	0
-0.248	0
-0.247	0
-0.246	0
-0.245	0
-0.244	0
-0.243	0
-0.242	0
-0.241	0
-0.24	0
-0.239	0
-0.238	0
-0.237	0
-0.236	0
-0.235	0
-0.23399999999999999	0
-0.23299999999999998	0
-0.23199999999999998	0
-0.23099999999999998	0
-0.22999999999999998	0
-0.22899999999999998	0
-0.22799999999999998	0
-0.22699999999999998	0
-0.22599999999999998	0
-0.22499999999999998	0
-0.22399999999999998	0
-0.22299999999999998	0
-0.22199999999999998	0
-0.22099999999999997	0
-0.21999999999999997	0
-0.21899999999999997	0
-0.21799999999999997	0
-0.21699999999999997	0
-0.21599999999999997	0
-0.21499999999999997	0
-0.21399999999999997	0
-0.21299999999999997	0
-0.21199999999999997	0
-0.21100000000000002	0
-0.21000000000000002	0
-0.20900000000000002	0
-0.20800000000000002	0
-0.20700000000000002	0
-0.20600000000000002	0
-0.20500000000000002	0
-0.20400000000000001	0
-0.203	0
-0.202	0
-0.201	0
-0.2	0
-0.199	0
-0.198	0
-0.197	0
-0.196	0
-0.195	0
-0.194	0
-0.193	0
-0.192	0
-0.191	0
-0.19	0
-0.189	0
-0.188	0
-0.187	0
-0.186	0
-0.185	0
-0.184	0
-0.183	0
-0.182	0
-0.181	0
-0.18	0
-0.179	0
-0.178	0
-0.177	0
-0.176	0
-0.175	0
-0.174	0
-0.173	0
-0.172	0
-0.17099999999999999	0
-0.16999999999999998	0
-0.16899999999999998	0
-0.16799999999999998	0
-0.16699999999999998	0
-0.16599999999999998	0
-0.16499999999999998	0
-0.16399999999999998	0
-0.16299999999999998	0
-0.16199999999999998	0
-0.16099999999999998	0
-0.15999999999999998	0
-0.15899999999999997	0
-0.15799999999999997	0
-0.15699999999999997	0
-0.15599999999999997	0
-0.15499999999999997	0
-0.15399999999999997	0
-0.15299999999999997	0
-0.15199999999999997	0
-0.15099999999999997	0
-0.14999999999999997	0
-0.14899999999999997	0
-0.14800000000000002	0
-0.14700000000000002	0
-0.14600000000000002	0
-0.14500000000000002	0
-0.14400000000000002	0
-0.14300000000000002	0
-0.14200000000000002	0
-0.14100000000000001	0
-0.14	0
-0.139	0
-0.138	0
-0.137	0
-0.136	0
-0.135	0
-0.134	0
-0.133	0
-0.132	0
-0.131	0
-0.13	0
-0.129	0
-0.128	0
-0.127	0
-0.126	0
-0.125	0
-0.124	0
-0.123	0
-0.122	0
-0.121	0
-0.12	0
-0.119	0
-0.118	0
-0.11699999999999999	0
-0.11599999999999999	0
-0.11499999999999999	0
-0.11399999999999999	0
-0.11299999999999999	0
-0.11199999999999999	0
-0.11099999999999999	0
-0.10999999999999999	0
-0.10899999999999999	0
-0.10799999999999998	0
-0.10699999999999998	0
-0.10599999999999998	0
-0.10499999999999998	0
-0.10399999999999998	0
-0.10299999999999998	0
-0.10199999999999998	0
-0.10099999999999998	0
-0.09999999999999998	0
-0.09899999999999998	0
-0.09799999999999998	0
-0.09699999999999998	0
-0.09599999999999997	0
-0.09499999999999997	0
-0.09399999999999997	0
-0.09299999999999997	0
-0.09199999999999997	0
-0.09099999999999997	0
-0.08999999999999997	0
-0.08899999999999997	0
-0.08799999999999997	0
-0.08699999999999997	0
-0.08599999999999997	0
-0.08499999999999996	0
-0.08399999999999996	0
-0.08300000000000002	0
-0.08200000000000002	0
-0.08100000000000002	0
-0.08000000000000002	0
-0.07900000000000001	0
-0.07800000000000001	0
-0.07700000000000001	0
-0.07600000000000001	0
-0.07500000000000001	0
-0.07400000000000001	0
-0.07300000000000001	0
-0.07200000000000001	0
-0.07100000000000001	0
-0.07	0
-0.069	0
-0.068	0
-0.067	0
-0.066	0
-0.065	0
-0.064	0
-0.063	0
-0.062	0
-0.061	0
-0.06	0
-0.059	0
-0.057999999999999996	0
-0.056999999999999995	0
-0.055999999999999994	0
-0.05499999999999999	0
-0.05399999999999999	0
-0.05299999999999999	0
-0.05199999999999999	0
-0.05099999999999999	0
-0.04999999999999999	0
-0.04899999999999999	0
-0.04799999999999999	0
-0.046999999999999986	0
-0.045999999999999985	0
-0.044999999999999984	0
-0.043999999999999984	0
-0.04299999999999998	0
-0.04199999999999998	0
-0.04099999999999998	0
-0.03999999999999998	0
-0.03899999999999998	0
-0.03799999999999998	0
-0.03699999999999998	0
-0.035999999999999976	0
-0.034999999999999976	0
-0.033999999999999975	0
-0.032999999999999974	0
-0.03199999999999997	0
-0.030999999999999972	0
-0.02999999999999997	0
-0.02899999999999997	0
-0.02799999999999997	0
-0.02699999999999997	0
-0.025999999999999968	0
-0.024999999999999967	0
-0.023999999999999966	0
-0.022999999999999965	0
-0.021999999999999964	0
-0.020999999999999963	0
-0.020000000000000018	0
-0.019000000000000017	0
-0.018000000000000016	0
-0.017000000000000015	0
-0.016000000000000014	0
-0.015000000000000013	0
-0.014000000000000012	0
-0.013000000000000012	0
-0.01200000000000001	0
-0.01100000000000001	0
-0.010000000000000009	0
-0.009000000000000008	0
-0.008000000000000007	0
-0.007000000000000006	0
-0.006000000000000005	0
-0.0050000000000000044	0
-0.0040000000000000036	0
-0.0030000000000000027	0
-0.0020000000000000018	0
-0.0010000000000000009	0
0.	0
0.0010000000000000009	-0.00011976012000000023
0.0020000000000000018	-0.0004780819200000008
0.0030000000000000027	-0.001073529720000002
0.0040000000000000036	-0.0019046707200000028
0.0050000000000000044	-0.0029700750000000056
0.006000000000000005	-0.0042683155200000066
0.007000000000000006	-0.00579796812000001
0.008000000000000007	-0.007557611520000014
0.009000000000000008	-0.009545827320000018
0.010000000000000009	-0.011761200000000022
0.01100000000000001	-0.014202316920000027
0.01200000000000001	-0.01686776832000003
0.013000000000000012	-0.019756147320000035
0.014000000000000012	-0.02286604992000004
0.015000000000000013	-0.026196075000000044
0.016000000000000014	-0.029744824320000057
0.017000000000000015	-0.03351090252000005
0.018000000000000016	-0.037492917120000066
0.019000000000000017	-0.04168947852000007
0.020000000000000018	-0.046099200000000076
0.02100000000000002	-0.05072069772000009
0.02200000000000002	-0.055552590720000086
0.02300000000000002	-0.060593500920000105
0.02400000000000002	-0.06584205312000012
0.025000000000000022	-0.07129687500000012
0.026000000000000023	-0.07695659712000014
0.027000000000000024	-0.08281985292000014
0.028000000000000025	-0.08888527872000017
0.029000000000000026	-0.09515151372000016
0.030000000000000027	-0.10161720000000017
0.031000000000000028	-0.10828098252000021
0.03200000000000003	-0.11514150912000021
0.03300000000000003	-0.12219743052000022
0.03400000000000003	-0.12944740032000018
0.03500000000000003	-0.13689007500000022
0.03600000000000003	-0.14452411392000022
0.03700000000000003	-0.15234817932000025
0.038000000000000034	-0.1603609363200003
0.039000000000000035	-0.16856105292000031
0.040000000000000036	-0.17694720000000028
0.041000000000000036	-0.18551805132000032
0.04200000000000004	-0.19427228352000034
0.04300000000000004	-0.20320857612000034
0.04400000000000004	-0.21232561152000037
0.04500000000000004	-0.22162207500000033
0.04600000000000004	-0.23109665472000035
0.04700000000000004	-0.24074804172000042
0.04800000000000004	-0.2505749299200004
0.049000000000000044	-0.26057601612000036
0.050000000000000044	-0.2707500000000005
0.051000000000000045	-0.28109558412000046
0.052000000000000046	-0.29161147392000053
0.05300000000000005	-0.3022963777200005
0.05400000000000005	-0.31314900672000057
0.05500000000000005	-0.32416807500000056
0.05600000000000005	-0.33535229952000056
0.05700000000000005	-0.3467004001200006
0.05800000000000005	-0.3582110995200006
0.05900000000000005	-0.3698831233200006
0.06000000000000005	-0.38171520000000064
0.061000000000000054	-0.39370606092000066
0.062000000000000055	-0.4058544403200007
0.06300000000000006	-0.4181590753200007
0.06400000000000006	-0.43061870592000073
0.06500000000000006	-0.4432320750000007
0.06600000000000006	-0.4559979283200008
0.06700000000000006	-0.4689150145200008
0.06800000000000006	-0.48198208512000085
0.06900000000000006	-0.4951978945200007
0.07000000000000006	-0.5085612000000008
0.07100000000000006	-0.5220707617200009
0.07200000000000006	-0.5357253427200008
0.07300000000000006	-0.5495237089200009
0.07400000000000007	-0.563464629120001
0.07500000000000007	-0.577546875000001
0.07600000000000007	-0.5917692211200011
0.07699999999999996	-0.6061304449199995
0.07799999999999996	-0.6206293267199994
0.07899999999999996	-0.6352646497199994
0.07999999999999996	-0.6500351999999995
0.08099999999999996	-0.6649397665199993
0.08199999999999996	-0.6799771411199994
0.08299999999999996	-0.6951461185199994
0.08399999999999996	-0.7104454963199995
0.08499999999999996	-0.7258740749999995
0.08599999999999997	-0.7414306579199994
0.08699999999999997	-0.7571140513199995
0.08799999999999997	-0.7729230643199994
0.08899999999999997	-0.7888565089199994
0.08999999999999997	-0.8049131999999994
0.09099999999999997	-0.8210919553199995
0.09199999999999997	-0.8373915955199994
0.09299999999999997	-0.8538109441199996
0.09399999999999997	-0.8703488275199994
0.09499999999999997	-0.8870040749999997
0.09599999999999997	-0.9037755187199994
0.09699999999999998	-0.9206619937199995
0.09799999999999998	-0.9376623379199995
0.09899999999999998	-0.9547753921199997
0.09999999999999998	-0.9719999999999995
0.10099999999999998	-0.9893350081199994
0.10199999999999998	-1.0067792659199997
0.10299999999999998	-1.0243316257199997
0.10399999999999998	-1.0419909427199998
0.10499999999999998	-1.0597560749999997
0.10599999999999998	-1.0776258835199997
0.10699999999999998	-1.0955992321199997
0.10799999999999998	-1.1136749875199996
0.10899999999999999	-1.1318520193199997
0.10999999999999999	-1.1501291999999999
0.11099999999999999	-1.1685054049199997
0.11199999999999999	-1.1869795123199998
0.11299999999999999	-1.2055504033199997
0.11399999999999999	-1.2242169619199998
0.11499999999999999	-1.2429780749999997
0.11599999999999999	-1.26183263232
0.11699999999999999	-1.28077952652
0.118	-1.2998176531199999
0.119	-1.31894591052
0.12	-1.3381631999999999
0.121	-1.3574684257199998
0.122	-1.37686049472
0.123	-1.3963383169199999
0.124	-1.41590080512
0.125	-1.435546875
0.126	-1.45527544512
0.127	-1.47508543692
0.128	-1.49497577472
0.129	-1.51494538572
0.13	-1.5349932000000002
0.131	-1.5551181505200002
0.132	-1.5753191731200002
0.133	-1.59559520652
0.134	-1.6159451923200001
0.135	-1.6363680750000003
0.136	-1.6568628019200002
0.137	-1.67742832332
0.138	-1.6980635923200003
0.139	-1.7187675649200003
0.14	-1.7395392
0.14100000000000001	-1.7603774593200001
0.14200000000000002	-1.7812813075200002
0.14300000000000002	-1.8022497121200003
0.14400000000000002	-1.8232816435200003
0.14500000000000002	-1.8443760750000004
0.14600000000000002	-1.8655319827200005
0.14700000000000002	-1.8867483457199998
0.14800000000000002	-1.9080241459200002
0.14900000000000002	-1.9293583681200008
0.15000000000000002	-1.95075
0.15100000000000002	-1.9721980321200003
0.15200000000000002	-1.9937014579200005
0.15300000000000002	-2.0152592737200004
0.15400000000000003	-2.0368704787200005
0.15500000000000003	-2.0585340750000003
0.15600000000000003	-2.080249067520001
0.15700000000000003	-2.1020144641200007
0.15800000000000003	-2.123829275520001
0.15900000000000003	-2.1456925153200013
0.16000000000000003	-2.1676032000000003
0.16100000000000003	-2.189560348920001
0.16200000000000003	-2.2115629843200004
0.16300000000000003	-2.2336101313200007
0.16400000000000003	-2.255700817920001
0.16500000000000004	-2.2778340750000012
0.16600000000000004	-2.3000089363200003
0.16700000000000004	-2.3222244385200006
0.16800000000000004	-2.3444796211200014
0.16900000000000004	-2.366773526520001
0.17000000000000004	-2.389105200000001
0.17100000000000004	-2.4114736897200006
0.17200000000000004	-2.4338780467200003
0.17300000000000004	-2.456317324920001
0.17400000000000004	-2.4787905811200006
0.17500000000000004	-2.5012968750000013
0.17600000000000005	-2.5238352691200014
0.17700000000000005	-2.546404828920001
0.17800000000000005	-2.569004622720001
0.17900000000000005	-2.5916337217200014
0.18000000000000005	-2.6142912000000016
0.18100000000000005	-2.636976134520001
0.18200000000000005	-2.659687605120001
0.18300000000000005	-2.682424694520001
0.18400000000000005	-2.7051864883200007
0.18500000000000005	-2.7279720750000007
0.18600000000000005	-2.7507805459200014
0.18700000000000006	-2.773610995320001
0.18800000000000006	-2.7964625203200013
0.18900000000000006	-2.819334220920001
0.19000000000000006	-2.8422252000000015
0.19100000000000006	-2.8651345633200016
0.19200000000000006	-2.888061419520001
0.19300000000000006	-2.911004880120001
0.19400000000000006	-2.933964059520001
0.19500000000000006	-2.9569380750000014
0.19600000000000006	-2.9799260467200015
0.19700000000000006	-3.0029270977200007
0.19800000000000006	-3.0259403539200016
0.19900000000000007	-3.0489649441200015
0.20000000000000007	-3.0720000000000014
0.20100000000000007	-3.095044656120002
0.20200000000000007	-3.1180980499200013
0.20300000000000007	-3.141159321720002
0.20399999999999996	-3.1642276147199992
0.20499999999999996	-3.187302074999999
0.20599999999999996	-3.2103818515199998
0.20699999999999996	-3.23346609612
0.20799999999999996	-3.2565539635199987
0.20899999999999996	-3.2796446113199984
0.20999999999999996	-3.3027371999999997
0.21099999999999997	-3.3258308929199996
0.21199999999999997	-3.348924856319999
0.21299999999999997	-3.372018259319999
0.21399999999999997	-3.3951102739199994
0.21499999999999997	-3.4182000749999992
0.21599999999999997	-3.44128684032
0.21699999999999997	-3.464369750519999
0.21799999999999997	-3.4874479891199996
0.21899999999999997	-3.51052074252
0.21999999999999997	-3.5335871999999986
0.22099999999999997	-3.5566465537199994
0.22199999999999998	-3.579697998719999
0.22299999999999998	-3.602740732919999
0.22399999999999998	-3.625773957119999
0.22499999999999998	-3.648796874999999
0.22599999999999998	-3.67180869312
0.22699999999999998	-3.6948086209199995
0.22799999999999998	-3.717795870719999
0.22899999999999998	-3.74076965772
0.22999999999999998	-3.7637291999999993
0.23099999999999998	-3.78667371852
0.23199999999999998	-3.8096024371199997
0.23299999999999998	-3.832514582519999
0.23399999999999999	-3.8554093843199997
0.235	-3.8782860749999997
0.236	-3.9011438899199997
0.237	-3.92398206732
0.238	-3.946799848319999
0.239	-3.9695964769199996
0.24	-3.9923712000000005
0.241	-4.01512326732
0.242	-4.03785193152
0.243	-4.06055644812
0.244	-4.0832360755199995
0.245	-4.105890075
0.246	-4.128517710720001
0.247	-4.151118249719999
0.248	-4.173690961919999
0.249	-4.19623512012
0.25	-4.21875
0.251	-4.24123488012
0.252	-4.263689041919999
0.253	-4.28611176972
0.254	-4.30850235072
0.255	-4.330860075
0.256	-4.3531842355200006
0.257	-4.3754741281200005
0.258	-4.39772905152
0.259	-4.41994830732
0.26	-4.4421312
0.261	-4.4642770369199996
0.262	-4.48638512832
0.263	-4.50845478732
0.264	-4.530485329919999
0.265	-4.552476075
0.266	-4.57442634432
0.267	-4.59633546252
0.268	-4.618202757120001
0.269	-4.640027558520001
0.27	-4.6618092
0.271	-4.6835470177200005
0.272	-4.70524035072
0.273	-4.72688854092
0.274	-4.74849093312
0.275	-4.770046875
0.276	-4.7915557171200005
0.277	-4.81301681292
0.278	-4.83442951872
0.279	-4.85579319372
0.28	-4.8771072
0.281	-4.898370902520002
0.28200000000000003	-4.919583669120001
0.28300000000000003	-4.9407448705200006
0.28400000000000003	-4.961853880320001
0.28500000000000003	-4.982910075
0.28600000000000003	-5.003912833920001
0.28700000000000003	-5.024861539320001
0.28800000000000003	-5.04575557632
0.28900000000000003	-5.066594332920001
0.29000000000000004	-5.0873772000000015
0.29100000000000004	-5.10810357132
0.29200000000000004	-5.12877284352
0.29300000000000004	-5.149384416120001
0.29400000000000004	-5.169937691520001
0.29500000000000004	-5.190432075
0.29600000000000004	-5.210866974720001
0.29700000000000004	-5.23124180172
0.29800000000000004	-5.251555969920001
0.29900000000000004	-5.2718088961200005
0.30000000000000004	-5.292000000000001
0.30100000000000005	-5.312128704120002
0.30200000000000005	-5.332194433920001
0.30300000000000005	-5.3521966177200015
0.30400000000000005	-5.372134686720002
0.30500000000000005	-5.3920080750000015
0.30600000000000005	-5.411816219520001
0.30700000000000005	-5.431558560120001
0.30800000000000005	-5.4512345395200015
0.30900000000000005	-5.470843603320001
0.31000000000000005	-5.4903852
0.31100000000000005	-5.509858780920001
0.31200000000000006	-5.529263800320001
0.31300000000000006	-5.548599715320001
0.31400000000000006	-5.56786598592
0.31500000000000006	-5.587062075000001
0.31600000000000006	-5.606187448320002
0.31700000000000006	-5.62524157452
0.31800000000000006	-5.644223925120001
0.31900000000000006	-5.663133974520001
0.32000000000000006	-5.6819712
0.32100000000000006	-5.70073508172
0.32200000000000006	-5.719425102720001
0.32300000000000006	-5.738040748920001
0.32400000000000007	-5.756581509120002
0.32500000000000007	-5.775046875000001
0.32600000000000007	-5.793436341120001
0.32700000000000007	-5.8117494049200005
0.32800000000000007	-5.829985566720001
0.32900000000000007	-5.848144329720001
0.33000000000000007	-5.866225200000001
0.33100000000000007	-5.884227686520001
0.3320000000000001	-5.902151301120002
0.33299999999999996	-5.919995558519998
0.33399999999999996	-5.937759976319999
0.33499999999999996	-5.955444075
0.33599999999999997	-5.9730473779199995
0.33699999999999997	-5.99056941132
0.33799999999999997	-6.008009704319999
0.33899999999999997	-6.025367788920001
0.33999999999999997	-6.0426432
0.34099999999999997	-6.05983547532
0.34199999999999997	-6.076944155519999
0.34299999999999997	-6.09396878412
0.344	-6.11090890752
0.345	-6.127764074999999
0.346	-6.144533838719999
0.347	-6.16121775372
0.348	-6.177815377919999
0.349	-6.194326272119999
0.35	-6.210749999999999
0.351	-6.227086128120001
0.352	-6.243334225919999
0.353	-6.25949386572
0.354	-6.27556462272
0.355	-6.291546074999999
0.356	-6.30743780352
0.357	-6.3232393921200005
0.358	-6.3389504275199995
0.359	-6.354570499319999
0.36	-6.370099199999999
0.361	-6.38553612492
0.362	-6.40088087232
0.363	-6.4161330433199995
0.364	-6.43129224192
0.365	-6.446358075000001
0.366	-6.4613301523199995
0.367	-6.47620808652
0.368	-6.49099149312
0.369	-6.50567999052
0.37	-6.5202732
0.371	-6.53477074572
0.372	-6.549172254719999
0.373	-6.56347735692
0.374	-6.57768568512
0.375	-6.591796875
0.376	-6.6058105651200005
0.377	-6.61972639692
0.378	-6.633544014719999
0.379	-6.647263065720001
0.38	-6.6608832
0.381	-6.67440407052
0.382	-6.687825333120001
0.383	-6.70114664652
0.384	-6.714367672320001
0.385	-6.727488075000001
0.386	-6.74050752192
0.387	-6.75342568332
0.388	-6.76624223232
0.389	-6.77895684492
0.39	-6.7915692
0.391	-6.80407897932
0.392	-6.81648586752
0.393	-6.828789552120001
0.394	-6.84098972352
0.395	-6.853086074999999
0.396	-6.865078302720001
0.397	-6.876966105719999
0.398	-6.88874918592
0.399	-6.900427248120001
0.4	-6.912
0.401	-6.92346715212
0.402	-6.9348284179199995
0.403	-6.94608351372
0.404	-6.95723215872
0.405	-6.968274075
0.406	-6.979208987520001
0.40700000000000003	-6.99003662412
0.40800000000000003	-7.00075671552
0.40900000000000003	-7.011368995320001
0.41000000000000003	-7.0218732
0.41100000000000003	-7.032269068920002
0.41200000000000003	-7.04255634432
0.41300000000000003	-7.052734771320001
0.41400000000000003	-7.062804097920001
0.41500000000000004	-7.072764075000001
0.41600000000000004	-7.082614456319999
0.41700000000000004	-7.092354998519999
0.41800000000000004	-7.101985461120002
0.41900000000000004	-7.1115056065200015
0.42000000000000004	-7.120915200000001
0.42100000000000004	-7.13021400972
0.42200000000000004	-7.13940180672
0.42300000000000004	-7.148478364920001
0.42400000000000004	-7.15744346112
0.42500000000000004	-7.1662968750000005
0.42600000000000005	-7.175038389120001
0.42700000000000005	-7.183667788919999
0.42800000000000005	-7.19218486272
0.42900000000000005	-7.200589401720001
0.43000000000000005	-7.2088812
0.43100000000000005	-7.217060054520001
0.43200000000000005	-7.225125765120001
0.43300000000000005	-7.23307813452
0.43400000000000005	-7.2409169683200005
0.43500000000000005	-7.248642075
0.43600000000000005	-7.256253265920001
0.43700000000000006	-7.26375035532
0.43800000000000006	-7.271133160320001
0.43900000000000006	-7.278401500919999
0.44000000000000006	-7.2855552
0.44100000000000006	-7.292594083320001
0.44200000000000006	-7.29951797952
0.44300000000000006	-7.3063267201199995
0.44400000000000006	-7.31302013952
0.44500000000000006	-7.319598075
0.44600000000000006	-7.32606036672
0.44700000000000006	-7.33240685772
0.44800000000000006	-7.338637393920001
0.44900000000000007	-7.34475182412
0.45000000000000007	-7.35075
0.45100000000000007	-7.356631776120001
0.45200000000000007	-7.3623970099200005
0.45300000000000007	-7.368045561720001
0.45400000000000007	-7.37357729472
0.45500000000000007	-7.378992075
0.45600000000000007	-7.38428977152
0.4570000000000001	-7.389470256120001
0.4580000000000001	-7.3945334035200005
0.4590000000000001	-7.39947909132
0.45999999999999996	-7.404307200000001
0.46099999999999997	-7.40901761292
0.46199999999999997	-7.41361021632
0.46299999999999997	-7.418084899319999
0.46399999999999997	-7.422441553920001
0.46499999999999997	-7.426680074999999
0.46599999999999997	-7.430800360320001
0.46699999999999997	-7.434802310519999
0.46799999999999997	-7.438685829120001
0.469	-7.442450822520001
0.47	-7.446097199999999
0.471	-7.4496248737199995
0.472	-7.453033758719999
0.473	-7.456323772919999
0.474	-7.459494837119999
0.475	-7.462546874999999
0.476	-7.46547981312
0.477	-7.468293580919999
0.478	-7.47098811072
0.479	-7.47356333772
0.48	-7.4760192
0.481	-7.47835563852
0.482	-7.48057259712
0.483	-7.482670022519999
0.484	-7.484647864319999
0.485	-7.486506074999999
0.486	-7.48824460992
0.487	-7.48986342732
0.488	-7.49136248832
0.489	-7.49274175692
0.49	-7.4940012000000005
0.491	-7.49514078732
0.492	-7.4961604915199995
0.493	-7.497060288120001
0.494	-7.49784015552
0.495	-7.498500075000001
0.496	-7.499040030720001
0.497	-7.499460009719999
0.498	-7.4997600019199995
0.499	-7.49994000012
0.5	-7.5
0.5010000000000001	-7.49994000012
0.502	-7.4997600019199995
0.5030000000000001	-7.499460009719999
0.504	-7.499040030720001
0.5050000000000001	-7.498500075000001
0.506	-7.49784015552
0.5070000000000001	-7.497060288120001
0.508	-7.4961604915199995
0.5090000000000001	-7.49514078732
0.51	-7.4940012000000005
0.5110000000000001	-7.49274175692
0.512	-7.49136248832
0.5130000000000001	-7.48986342732
0.514	-7.48824460992
0.5150000000000001	-7.486506074999999
0.516	-7.484647864319999
0.5170000000000001	-7.482670022519999
0.518	-7.48057259712
0.5190000000000001	-7.47835563852
0.52	-7.4760192
0.5210000000000001	-7.47356333772
0.522	-7.47098811072
0.5230000000000001	-7.468293580919999
0.524	-7.46547981312
0.5249999999999999	-7.462546875000001
0.526	-7.459494837119999
0.5269999999999999	-7.456323772919999
0.528	-7.453033758719999
0.5289999999999999	-7.4496248737199995
0.53	-7.446097199999999
0.5309999999999999	-7.442450822520001
0.532	-7.438685829120001
0.5329999999999999	-7.434802310519999
0.534	-7.430800360320001
0.5349999999999999	-7.426680074999999
0.536	-7.422441553920001
0.5369999999999999	-7.418084899320001
0.538	-7.41361021632
0.5389999999999999	-7.40901761292
0.54	-7.404307200000001
0.5409999999999999	-7.39947909132
0.542	-7.394533403519999
0.5429999999999999	-7.389470256120001
0.544	-7.38428977152
0.5449999999999999	-7.378992075
0.546	-7.37357729472
0.5469999999999999	-7.368045561720001
0.548	-7.3623970099200005
0.5489999999999999	-7.356631776120001
0.55	-7.35075
0.5509999999999999	-7.34475182412
0.552	-7.338637393919999
0.5529999999999999	-7.33240685772
0.554	-7.32606036672
0.5549999999999999	-7.319598075
0.556	-7.31302013952
0.5569999999999999	-7.3063267201199995
0.558	-7.29951797952
0.5589999999999999	-7.292594083320001
0.56	-7.285555199999998
0.5609999999999999	-7.278401500919999
0.562	-7.271133160319999
0.563	-7.26375035532
0.5640000000000001	-7.256253265919999
0.565	-7.248642075
0.5660000000000001	-7.2409169683200005
0.567	-7.23307813452
0.5680000000000001	-7.22512576512
0.569	-7.217060054520001
0.5700000000000001	-7.208881199999999
0.571	-7.200589401720001
0.5720000000000001	-7.19218486272
0.573	-7.183667788919999
0.5740000000000001	-7.175038389119999
0.575	-7.1662968750000005
0.5760000000000001	-7.15744346112
0.577	-7.148478364920001
0.5780000000000001	-7.13940180672
0.579	-7.13021400972
0.5800000000000001	-7.120915199999999
0.581	-7.1115056065200015
0.5820000000000001	-7.10198546112
0.583	-7.092354998519999
0.5840000000000001	-7.082614456319999
0.585	-7.072764075000001
0.5860000000000001	-7.062804097919999
0.587	-7.052734771320001
0.5880000000000001	-7.04255634432
0.589	-7.032269068920002
0.5900000000000001	-7.021873199999999
0.591	-7.011368995320001
0.5920000000000001	-7.000756715519999
0.593	-6.99003662412
0.5940000000000001	-6.97920898752
0.595	-6.968274075
0.5960000000000001	-6.957232158719998
0.597	-6.94608351372
0.5980000000000001	-6.934828417919999
0.599	-6.92346715212
0.6000000000000001	-6.912
0.601	-6.900427248120001
0.6020000000000001	-6.888749185919999
0.603	-6.876966105719999
0.6040000000000001	-6.865078302719999
0.605	-6.853086074999999
0.6060000000000001	-6.840989723519999
0.607	-6.828789552120001
0.6080000000000001	-6.81648586752
0.609	-6.80407897932
0.6100000000000001	-6.791569199999998
0.611	-6.77895684492
0.6120000000000001	-6.766242232319998
0.613	-6.75342568332
0.6140000000000001	-6.740507521919998
0.615	-6.727488075000001
0.6160000000000001	-6.714367672319999
0.617	-6.70114664652
0.6180000000000001	-6.687825333119999
0.619	-6.67440407052
0.6200000000000001	-6.660883199999999
0.621	-6.647263065720001
0.6220000000000001	-6.633544014719997
0.623	-6.61972639692
0.6240000000000001	-6.605810565119999
0.625	-6.591796875
0.6260000000000001	-6.577685685119999
0.627	-6.56347735692
0.6280000000000001	-6.5491722547199975
0.629	-6.53477074572
0.6300000000000001	-6.520273199999998
0.631	-6.50567999052
0.6320000000000001	-6.490991493119999
0.633	-6.47620808652
0.6340000000000001	-6.461330152319998
0.635	-6.446358075000001
0.6360000000000001	-6.431292241919998
0.637	-6.4161330433199995
0.6380000000000001	-6.400880872319998
0.639	-6.38553612492
0.6400000000000001	-6.3700991999999985
0.641	-6.354570499319999
0.6420000000000001	-6.338950427519998
0.643	-6.3232393921200005
0.6440000000000001	-6.307437803519998
0.645	-6.291546074999999
0.6460000000000001	-6.275564622719998
0.647	-6.25949386572
0.6480000000000001	-6.243334225919998
0.649	-6.227086128120001
0.6500000000000001	-6.210749999999997
0.651	-6.194326272119999
0.6520000000000001	-6.177815377919997
0.653	-6.16121775372
0.6539999999999999	-6.14453383872
0.655	-6.127764074999999
0.6559999999999999	-6.110908907520002
0.657	-6.09396878412
0.6579999999999999	-6.076944155520001
0.659	-6.05983547532
0.6599999999999999	-6.042643200000001
0.661	-6.025367788920001
0.6619999999999999	-6.008009704320002
0.663	-5.99056941132
0.6639999999999999	-5.973047377920001
0.665	-5.955444075
0.6659999999999999	-5.9377599763200015
0.667	-5.919995558519998
0.6679999999999999	-5.902151301120002
0.669	-5.88422768652
0.6699999999999999	-5.866225200000001
0.671	-5.848144329719999
0.6719999999999999	-5.829985566720001
0.673	-5.811749404919999
0.6739999999999999	-5.793436341120001
0.675	-5.775046874999999
0.6759999999999999	-5.756581509120002
0.677	-5.73804074892
0.6779999999999999	-5.719425102720001
0.679	-5.7007350817199995
0.6799999999999999	-5.6819712
0.681	-5.66313397452
0.6819999999999999	-5.644223925120001
0.683	-5.625241574519999
0.6839999999999999	-5.606187448320002
0.685	-5.587062074999999
0.6859999999999999	-5.56786598592
0.687	-5.548599715319999
0.688	-5.529263800320001
0.6890000000000001	-5.509858780919998
0.69	-5.4903852
0.6910000000000001	-5.47084360332
0.692	-5.4512345395200015
0.6930000000000001	-5.431558560119998
0.694	-5.411816219520001
0.6950000000000001	-5.392008074999999
0.696	-5.372134686720002
0.6970000000000001	-5.352196617719998
0.698	-5.332194433920001
0.6990000000000001	-5.312128704119998
0.7	-5.292000000000001
0.7010000000000001	-5.271808896119999
0.702	-5.251555969920001
0.7030000000000001	-5.231241801719999
0.704	-5.210866974720001
0.7050000000000001	-5.190432074999999
0.706	-5.169937691520001
0.7070000000000001	-5.149384416119998
0.708	-5.12877284352
0.7090000000000001	-5.108103571319999
0.71	-5.0873772000000015
0.7110000000000001	-5.0665943329199985
0.712	-5.04575557632
0.7130000000000001	-5.024861539319999
0.714	-5.003912833920001
0.7150000000000001	-4.982910074999998
0.716	-4.961853880320001
0.7170000000000001	-4.940744870519998
0.718	-4.919583669120001
0.7190000000000001	-4.898370902519998
0.72	-4.8771072
0.7210000000000001	-4.855793193719997
0.722	-4.83442951872
0.7230000000000001	-4.813016812919997
0.724	-4.7915557171200005
0.7250000000000001	-4.7700468749999985
0.726	-4.74849093312
0.7270000000000001	-4.726888540919997
0.728	-4.70524035072
0.7290000000000001	-4.683547017719998
0.73	-4.6618092
0.7310000000000001	-4.640027558519998
0.732	-4.618202757120001
0.7330000000000001	-4.596335462519998
0.734	-4.57442634432
0.7350000000000001	-4.552476074999998
0.736	-4.530485329919999
0.7370000000000001	-4.508454787319997
0.738	-4.48638512832
0.7390000000000001	-4.464277036919998
0.74	-4.4421312
0.7410000000000001	-4.419948307319998
0.742	-4.39772905152
0.7430000000000001	-4.375474128119998
0.744	-4.3531842355200006
0.7450000000000001	-4.330860074999998
0.746	-4.30850235072
0.7470000000000001	-4.286111769719997
0.748	-4.263689041919999
0.7490000000000001	-4.241234880119998
0.75	-4.21875
0.7510000000000001	-4.196235120119997
0.752	-4.173690961919999
0.7530000000000001	-4.151118249719997
0.754	-4.128517710720001
0.7550000000000001	-4.105890074999998
0.756	-4.0832360755199995
0.7570000000000001	-4.060556448119997
0.758	-4.03785193152
0.7590000000000001	-4.015123267319997
0.76	-3.9923712000000005
0.7610000000000001	-3.969596476919997
0.762	-3.946799848319999
0.7630000000000001	-3.923982067319997
0.764	-3.9011438899199997
0.7650000000000001	-3.8782860749999974
0.766	-3.8554093843199997
0.7670000000000001	-3.8325145825199964
0.768	-3.8096024371199997
0.7690000000000001	-3.7866737185199977
0.77	-3.7637291999999993
0.7710000000000001	-3.7407696577199974
0.772	-3.717795870719999
0.7730000000000001	-3.6948086209199973
0.774	-3.67180869312
0.7750000000000001	-3.6487968749999964
0.776	-3.625773957119999
0.7770000000000001	-3.602740732919997
0.778	-3.579697998719999
0.7790000000000001	-3.5566465537199967
0.78	-3.5335871999999986
0.7809999999999999	-3.510520742520002
0.782	-3.4874479891199996
0.7829999999999999	-3.4643697505200013
0.784	-3.44128684032
0.7849999999999999	-3.4182000750000014
0.786	-3.3951102739199994
0.7869999999999999	-3.372018259320002
0.788	-3.348924856319999
0.7889999999999999	-3.325830892920002
0.79	-3.3027371999999997
0.7909999999999999	-3.279644611320002
0.792	-3.2565539635199987
0.7929999999999999	-3.2334660961200017
0.794	-3.2103818515199998
0.7949999999999999	-3.187302075000001
0.796	-3.1642276147199992
0.7969999999999999	-3.141159321720002
0.798	-3.118098049919999
0.7989999999999999	-3.095044656120002
0.8	-3.0719999999999987
0.8009999999999999	-3.0489649441200015
0.802	-3.0259403539199985
0.8029999999999999	-3.0029270977200007
0.804	-2.9799260467199993
0.8049999999999999	-2.9569380750000014
0.806	-2.933964059519999
0.8069999999999999	-2.911004880120001
0.808	-2.8880614195199987
0.8089999999999999	-2.8651345633200016
0.81	-2.842225199999998
0.8109999999999999	-2.819334220920001
0.812	-2.7964625203199986
0.813	-2.773610995320001
0.8140000000000001	-2.7507805459199988
0.815	-2.7279720750000007
0.8160000000000001	-2.705186488319999
0.817	-2.682424694520001
0.8180000000000001	-2.6596876051199985
0.819	-2.636976134520001
0.8200000000000001	-2.6142911999999985
0.821	-2.5916337217200014
0.8220000000000001	-2.5690046227199983
0.823	-2.546404828920001
0.8240000000000001	-2.523835269119999
0.825	-2.5012968750000013
0.8260000000000001	-2.478790581119999
0.827	-2.456317324920001
0.8280000000000001	-2.4338780467199985
0.829	-2.4114736897200006
0.8300000000000001	-2.389105199999998
0.831	-2.366773526520001
0.8320000000000001	-2.3444796211199983
0.833	-2.3222244385200006
0.8340000000000001	-2.3000089363199985
0.835	-2.2778340750000012
0.8360000000000001	-2.255700817919998
0.837	-2.2336101313200007
0.8380000000000001	-2.2115629843199986
0.839	-2.189560348920001
0.8400000000000001	-2.167603199999998
0.841	-2.1456925153200013
0.8420000000000001	-2.1238292755199977
0.843	-2.1020144641200007
0.8440000000000001	-2.0802490675199983
0.845	-2.0585340750000003
0.8460000000000001	-2.0368704787199974
0.847	-2.0152592737200004
0.8480000000000001	-1.9937014579199976
0.849	-1.9721980321200003
0.8500000000000001	-1.9507499999999984
0.851	-1.9293583681200008
0.8520000000000001	-1.9080241459199978
0.853	-1.8867483457199998
0.8540000000000001	-1.865531982719998
0.855	-1.8443760750000004
0.8560000000000001	-1.8232816435199979
0.857	-1.8022497121200003
0.8580000000000001	-1.781281307519998
0.859	-1.7603774593200001
0.8600000000000001	-1.7395391999999978
0.861	-1.7187675649200003
0.8620000000000001	-1.6980635923199978
0.863	-1.67742832332
0.8640000000000001	-1.656862801919998
0.865	-1.6363680750000003
0.8660000000000001	-1.615945192319998
0.867	-1.59559520652
0.8680000000000001	-1.575319173119998
0.869	-1.5551181505200002
0.8700000000000001	-1.534993199999998
0.871	-1.51494538572
0.8720000000000001	-1.494975774719998
0.873	-1.47508543692
0.8740000000000001	-1.4552754451199976
0.875	-1.435546875
0.8760000000000001	-1.4159008051199977
0.877	-1.3963383169199999
0.8780000000000001	-1.376860494719998
0.879	-1.3574684257199998
0.8800000000000001	-1.3381631999999979
0.881	-1.31894591052
0.8820000000000001	-1.2998176531199976
0.883	-1.28077952652
0.8840000000000001	-1.2618326323199978
0.885	-1.2429780749999997
0.8860000000000001	-1.2242169619199978
0.887	-1.2055504033199997
0.8880000000000001	-1.1869795123199978
0.889	-1.1685054049199997
0.8900000000000001	-1.1501291999999976
0.891	-1.1318520193199997
0.8920000000000001	-1.1136749875199978
0.893	-1.0955992321199997
0.8940000000000001	-1.0776258835199977
0.895	-1.0597560749999997
0.8960000000000001	-1.0419909427199974
0.897	-1.0243316257199997
0.8980000000000001	-1.0067792659199977
0.899	-0.9893350081199994
0.9000000000000001	-0.9719999999999979
0.901	-0.9547753921199997
0.9020000000000001	-0.9376623379199976
0.903	-0.9206619937199995
0.9040000000000001	-0.9037755187199977
0.905	-0.8870040749999997
0.9060000000000001	-0.8703488275199978
0.907	-0.8538109441199996
0.9079999999999999	-0.8373915955200013
0.909	-0.8210919553199995
0.9099999999999999	-0.8049132000000013
0.911	-0.7888565089199994
0.9119999999999999	-0.7729230643200012
0.913	-0.7571140513199995
0.9139999999999999	-0.7414306579200012
0.915	-0.7258740749999995
0.9159999999999999	-0.7104454963200013
0.917	-0.6951461185199994
0.9179999999999999	-0.6799771411200012
0.919	-0.6649397665199993
0.9199999999999999	-0.6500352000000009
0.921	-0.6352646497199994
0.9219999999999999	-0.620629326720001
0.923	-0.6061304449199995
0.9239999999999999	-0.5917692211200011
0.925	-0.5775468749999993
0.9259999999999999	-0.563464629120001
0.927	-0.5495237089199995
0.9279999999999999	-0.5357253427200008
0.929	-0.5220707617199994
0.9299999999999999	-0.5085612000000008
0.931	-0.4951978945199994
0.9319999999999999	-0.48198208512000085
0.933	-0.46891501451999934
0.9339999999999999	-0.4559979283200008
0.935	-0.44323207499999934
0.9359999999999999	-0.43061870592000073
0.937	-0.4181590753199993
0.938	-0.4058544403200007
0.9390000000000001	-0.39370606091999927
0.94	-0.38171520000000064
0.9410000000000001	-0.36988312331999934
0.942	-0.3582110995200006
0.9430000000000001	-0.34670040011999925
0.944	-0.33535229952000056
0.9450000000000001	-0.3241680749999993
0.946	-0.31314900672000057
0.9470000000000001	-0.30229637771999934
0.948	-0.29161147392000053
0.9490000000000001	-0.2810955841199993
0.95	-0.2707500000000005
0.9510000000000001	-0.2605760161199993
0.952	-0.2505749299200004
0.9530000000000001	-0.2407480417199993
0.954	-0.23109665472000035
0.9550000000000001	-0.22162207499999936
0.956	-0.21232561152000037
0.9570000000000001	-0.20320857611999932
0.958	-0.19427228352000034
0.9590000000000001	-0.18551805131999935
0.96	-0.17694720000000028
0.9610000000000001	-0.16856105291999937
0.962	-0.1603609363200003
0.9630000000000001	-0.1523481793199994
0.964	-0.14452411392000022
0.9650000000000001	-0.13689007499999936
0.966	-0.12944740032000018
0.9670000000000001	-0.12219743051999943
0.968	-0.11514150912000021
0.9690000000000001	-0.10828098251999944
0.97	-0.10161720000000017
0.9710000000000001	-0.09515151371999946
0.972	-0.08888527872000017
0.9730000000000001	-0.08281985291999946
0.974	-0.07695659712000014
0.9750000000000001	-0.0712968749999995
0.976	-0.06584205312000012
0.9770000000000001	-0.060593500919999536
0.978	-0.055552590720000086
0.9790000000000001	-0.050720697719999555
0.98	-0.046099200000000076
0.9810000000000001	-0.041689478519999594
0.982	-0.037492917120000066
0.9830000000000001	-0.03351090251999962
0.984	-0.029744824320000057
0.9850000000000001	-0.02619607499999966
0.986	-0.02286604992000004
0.9870000000000001	-0.019756147319999702
0.988	-0.01686776832000003
0.9890000000000001	-0.014202316919999741
0.99	-0.011761200000000022
0.9910000000000001	-0.009545827319999783
0.992	-0.007557611520000014
0.9930000000000001	-0.0057979681199998275
0.994	-0.0042683155200000066
0.9950000000000001	-0.002970074999999874
0.996	-0.0019046707200000028
0.9970000000000001	-0.0010735297199999227
0.998	-0.0004780819200000008
0.9990000000000001	-0.00011976011999997365
1.	0
1.0010000000000001	0
1.002	0
1.0030000000000001	0
1.004	0
1.0050000000000001	0
1.006	0
1.0070000000000001	0
1.008	0
1.0090000000000001	0
1.01	0
1.0110000000000001	0
1.012	0
1.0130000000000001	0
1.014	0
1.0150000000000001	0
1.016	0
1.0170000000000001	0
1.018	0
1.0190000000000001	0
1.02	0
1.0210000000000001	0
1.022	0
1.0230000000000001	0
1.024	0
1.0250000000000001	0
1.026	0
1.0270000000000001	0
1.028	0
1.0290000000000001	0
1.03	0
1.0310000000000001	0
1.032	0
1.0330000000000001	0
1.034	0
1.0350000000000001	0
1.036	0
1.037	0
1.038	0
1.039	0
1.04	0
1.041	0
1.042	0
1.043	0
1.044	0
1.045	0
1.046	0
1.047	0
1.048	0
1.049	0
1.05	0
1.051	0
1.052	0
1.053	0
1.054	0
1.055	0
1.056	0
1.057	0
1.058	0
1.059	0
1.06	0
1.061	0
1.062	0
1.063	0
1.064	0
1.065	0
1.066	0
1.067	0
1.068	0
1.069	0
1.07	0
1.071	0
1.072	0
1.073	0
1.074	0
1.075	0
1.076	0
1.077	0
1.078	0
1.079	0
1.08	0
1.081	0
1.082	0
1.083	0
1.084	0
1.085	0
1.086	0
1.087	0
1.088	0
1.089	0
1.09	0
1.091	0
1.092	0
1.093	0
1.094	0
1.095	0
1.096	0
1.097	0
1.098	0
1.099	0
1.1	0
1.101	0
1.102	0
1.103	0
1.104	0
1.105	0
1.106	0
1.107	0
1.108	0
1.109	0
1.11	0
1.111	0
1.112	0
1.113	0
1.114	0
1.115	0
1.116	0
1.117	0
1.118	0
1.119	0
1.12	0
1.121	0
1.122	0
1.123	0
1.124	0
1.125	0
1.1260000000000001	0
1.127	0
1.1280000000000001	0
1.129	0
1.1300000000000001	0
1.131	0
1.1320000000000001	0
1.133	0
1.1340000000000001	0
1.135	0
1.1360000000000001	0
1.137	0
1.1380000000000001	0
1.139	0
1.1400000000000001	0
1.141	0
1.1420000000000001	0
1.143	0
1.1440000000000001	0
1.145	0
1.1460000000000001	0
1.147	0
1.1480000000000001	0
1.149	0
1.1500000000000001	0
1.151	0
1.1520000000000001	0
1.153	0
1.1540000000000001	0
1.155	0
1.1560000000000001	0
1.157	0
1.1580000000000001	0
1.159	0
1.1600000000000001	0
1.161	0
1.1620000000000001	0
1.163	0
1.1640000000000001	0
1.165	0
1.166	0
1.167	0
1.168	0
1.169	0
1.17	0
1.171	0
1.172	0
1.173	0
1.174	0
1.175	0
1.176	0
1.177	0
1.178	0
1.179	0
1.18	0
1.181	0
1.182	0
1.183	0
1.184	0
1.185	0
1.186	0
1.187	0
1.188	0
1.189	0
1.19	0
1.191	0
1.192	0
1.193	0
1.194	0
1.195	0
1.196	0
1.197	0
1.198	0
1.199	0
1.2	0
1.201	0
1.202	0
1.203	0
1.204	0
1.205	0
1.206	0
1.207	0
1.208	0
1.209	0
1.21	0
1.211	0
1.212	0
1.213	0
1.214	0
1.215	0
1.216	0
1.217	0
1.218	0
1.219	0
1.22	0
1.221	0
1.222	0
1.223	0
1.224	0
1.225	0
1.226	0
1.227	0
1.228	0
1.229	0
1.23	0
1.231	0
1.232	0
1.233	0
1.234	0
1.235	0
1.236	0
1.237	0
1.238	0
1.239	0
1.24	0
1.241	0
1.242	0
1.243	0
1.244	0
1.245	0
1.246	0
1.247	0
1.248	0
1.249	0
1.25	0
1.2510000000000001	0
1.252	0
1.2530000000000001	0
1.254	0
1.2550000000000001	0
1.256	0
1.2570000000000001	0
1.258	0
1.2590000000000001	0
1.26	0
1.2610000000000001	0
1.262	0
1.2630000000000001	0
1.264	0
1.2650000000000001	0
1.266	0
1.2670000000000001	0
1.268	0
1.2690000000000001	0
1.27	0
1.2710000000000001	0
1.272	0
1.2730000000000001	0
1.274	0
1.2750000000000001	0
1.276	0
1.2770000000000001	0
1.278	0
1.2790000000000001	0
1.28	0
1.2810000000000001	0
1.282	0
1.2830000000000001	0
1.284	0
1.2850000000000001	0
1.286	0
1.2870000000000001	0
1.288	0
1.2890000000000001	0
1.29	0
1.2910000000000001	0
1.292	0
1.293	0
1.294	0
1.295	0
1.296	0
1.297	0
1.298	0
1.299	0
1.3	0
1.301	0
1.302	0
1.303	0
1.304	0
1.305	0
1.306	0
1.307	0
1.308	0
1.309	0
1.31	0
1.311	0
1.312	0
1.313	0
1.314	0
1.315	0
1.316	0
1.317	0
1.318	0
1.319	0
1.32	0
1.321	0
1.322	0
1.323	0
1.324	0
1.325	0
1.326	0
1.327	0
1.328	0
1.329	0
1.33	0
1.331	0
1.332	0
1.333	0
1.334	0
1.335	0
1.336	0
1.337	0
1.338	0
1.339	0
1.34	0
1.341	0
1.342	0
1.343	0
1.344	0
1.345	0
1.346	0
1.347	0
1.348	0
1.349	0
1.35	0
1.351	0
1.352	0
1.353	0
1.354	0
1.355	0
1.356	0
1.357	0
1.358	0
1.359	0
1.36	0
1.361	0
1.362	0
1.363	0
1.364	0
1.365	0
1.366	0
1.367	0
1.368	0
1.369	0
1.37	0
1.371	0
1.372	0
1.373	0
1.374	0
1.375	0
1.3760000000000001	0
1.377	0
1.3780000000000001	0
1.379	0
1.3800000000000001	0
1.381	0
1.3820000000000001	0
1.383	0
1.3840000000000001	0
1.385	0
1.3860000000000001	0
1.387	0
1.3880000000000001	0
1.389	0
1.3900000000000001	0
1.391	0
1.3920000000000001	0
1.393	0
1.3940000000000001	0
1.395	0
1.3960000000000001	0
1.397	0
1.3980000000000001	0
1.399	0
1.4000000000000001	0
1.401	0
1.4020000000000001	0
1.403	0
1.4040000000000001	0
1.405	0
1.4060000000000001	0
1.407	0
1.4080000000000001	0
1.409	0
1.4100000000000001	0
1.411	0
1.4120000000000001	0
1.413	0
1.4140000000000001	0
1.415	0
1.4160000000000001	0
1.417	0
1.4180000000000001	0
1.419	0
1.42	0
1.421	0
1.422	0
1.423	0
1.424	0
1.425	0
1.426	0
1.427	0
1.428	0
1.429	0
1.43	0
1.431	0
1.432	0
1.433	0
1.434	0
1.435	0
1.436	0
1.437	0
1.438	0
1.439	0
1.44	0
1.441	0
1.442	0
1.443	0
1.444	0
1.445	0
1.446	0
1.447	0
1.448	0
1.449	0
1.45	0
1.451	0
1.452	0
1.453	0
1.454	0
1.455	0
1.456	0
1.457	0
1.458	0
1.459	0
1.46	0
1.461	0
1.462	0
1.463	0
1.464	0
1.465	0
1.466	0
1.467	0
1.468	0
1.469	0
1.47	0
1.471	0
1.472	0
1.473	0
1.474	0
1.475	0
1.476	0
1.477	0
1.478	0
1.479	0
1.48	0
1.481	0
1.482	0
1.483	0
1.484	0
1.485	0
1.486	0
1.487	0
1.488	0
1.489	0
1.49	0
1.491	0
1.492	0
1.493	0
1.494	0
1.495	0
1.496	0
1.497	0
1.498	0
1.499	0
1.5	0

==> up1.txt <==
x          y
-0.2       0
-0.156     000
-0.15      000
-0.14999999999999997    0
-0.09999999999999998    0
-0.04999999999999999    0
0.      0
0.050000000000000044    0.2707500000000005
0.10000000000000009     0.9720000000000014
0.15000000000000002     1.95075
0.20000000000000007     3.0720000000000014
0.25    4.21875
0.30000000000000004     5.292000000000001
0.3500000000000001      6.210750000000002
0.4     6.912
0.45000000000000007     7.35075
0.5     7.5
0.55    7.35075
0.6000000000000001      6.912
0.6500000000000001      6.210749999999997
0.7000000000000002      5.291999999999996
0.75    4.21875
0.8     3.0719999999999987
0.8500000000000001      1.9507499999999984
0.9000000000000001      0.9719999999999979
0.9500000000000002      0.27074999999999816
1.      0
1.05    0
1.1     0
1.1500000000000001      0
1.2000000000000002      0
1.25    0
1.3     0
1.35    0
1.4000000000000001      0
1.4500000000000002      0
1.5     0


==> up2.dat <==
x      y
-0.5	0
-0.499	0
-0.498	0
-0.497	0
-0.496	0
-0.495	0
-0.494	0
-0.493	0
-0.492	0
-0.491	0
-0.49	0
-0.489	0
-0.488	0
-0.487	0
-0.486	0
-0.485	0
-0.484	0
-0.483	0
-0.482	0
-0.481	0
-0.48	0
-0.479	0
-0.478	0
-0.477	0
-0.476	0
-0.475	0
-0.474	0
-0.473	0
-0.472	0
-0.471	0
-0.47	0
-0.469	0
-0.46799999999999997	0
-0.46699999999999997	0
-0.46599999999999997	0
-0.46499999999999997	0
-0.46399999999999997	0
-0.463	0
-0.462	0
-0.461	0
-0.46	0
-0.459	0
-0.458	0
-0.457	0
-0.456	0
-0.455	0
-0.454	0
-0.453	0
-0.452	0
-0.451	0
-0.45	0
-0.449	0
-0.448	0
-0.447	0
-0.446	0
-0.445	0
-0.444	0
-0.443	0
-0.442	0
-0.441	0
-0.44	0
-0.439	0
-0.438	0
-0.437	0
-0.436	0
-0.435	0
-0.434	0
-0.433	0
-0.432	0
-0.431	0
-0.43	0
-0.429	0
-0.428	0
-0.427	0
-0.426	0
-0.425	0
-0.424	0
-0.423	0
-0.422	0
-0.421	0
-0.42	0
-0.419	0
-0.418	0
-0.417	0
-0.416	0
-0.415	0
-0.414	0
-0.413	0
-0.41200000000000003	0
-0.41100000000000003	0
-0.41000000000000003	0
-0.40900000000000003	0
-0.40800000000000003	0
-0.40700000000000003	0
-0.406	0
-0.405	0
-0.404	0
-0.403	0
-0.402	0
-0.401	0
-0.4	0
-0.399	0
-0.398	0
-0.397	0
-0.396	0
-0.395	0
-0.394	0
-0.393	0
-0.392	0
-0.391	0
-0.39	0
-0.389	0
-0.388	0
-0.387	0
-0.386	0
-0.385	0
-0.384	0
-0.383	0
-0.382	0
-0.381	0
-0.38	0
-0.379	0
-0.378	0
-0.377	0
-0.376	0
-0.375	0
-0.374	0
-0.373	0
-0.372	0
-0.371	0
-0.37	0
-0.369	0
-0.368	0
-0.367	0
-0.366	0
-0.365	0
-0.364	0
-0.363	0
-0.362	0
-0.361	0
-0.36	0
-0.359	0
-0.358	0
-0.357	0
-0.356	0
-0.355	0
-0.354	0
-0.353	0
-0.352	0
-0.351	0
-0.35	0
-0.349	0
-0.348	0
-0.347	0
-0.346	0
-0.345	0
-0.344	0
-0.34299999999999997	0
-0.34199999999999997	0
-0.34099999999999997	0
-0.33999999999999997	0
-0.33899999999999997	0
-0.33799999999999997	0
-0.33699999999999997	0
-0.33599999999999997	0
-0.33499999999999996	0
-0.33399999999999996	0
-0.33299999999999996	0
-0.33199999999999996	0
-0.33099999999999996	0
-0.32999999999999996	0
-0.32899999999999996	0
-0.32799999999999996	0
-0.32699999999999996	0
-0.32599999999999996	0
-0.32499999999999996	0
-0.324	0
-0.323	0
-0.322	0
-0.321	0
-0.32	0
-0.319	0
-0.318	0
-0.317	0
-0.316	0
-0.315	0
-0.314	0
-0.313	0
-0.312	0
-0.311	0
-0.31	0
-0.309	0
-0.308	0
-0.307	0
-0.306	0
-0.305	0
-0.304	0
-0.303	0
-0.302	0
-0.301	0
-0.3	0
-0.299	0
-0.298	0
-0.297	0
-0.296	0
-0.295	0
-0.294	0
-0.293	0
-0.292	0
-0.29100000000000004	0
-0.29000000000000004	0
-0.28900000000000003	0
-0.28800000000000003	0
-0.28700000000000003	0
-0.28600000000000003	0
-0.28500000000000003	0
-0.28400000000000003	0
-0.28300000000000003	0
-0.28200000000000003	0
-0.281	0
-0.28	0
-0.279	0
-0.278	0
-0.277	0
-0.276	0
-0.275	0
-0.274	0
-0.273	0
-0.272	0
-0.271	0
-0.27	0
-0.269	0
-0.268	0
-0.267	0
-0.266	0
-0.265	0
-0.264	0
-0.263	0
-0.262	0
-0.261	0
-0.26	0
-0.259	0
-0.258	0
-0.257	0
-0.256	0
-0.255	0
-0.254	0
-0.253	0
-0.252	0
-0.251	0
-0.25	0
-0.249	0
-0.248	0
-0.247	0
-0.246	0
-0.245	0
-0.244	0
-0.243	0
-0.242	0
-0.241	0
-0.24	0
-0.239	0
-0.238	0
-0.237	0
-0.236	0
-0.235	0
-0.23399999999999999	0
-0.23299999999999998	0
-0.23199999999999998	0
-0.23099999999999998	0
-0.22999999999999998	0
-0.22899999999999998	0
-0.22799999999999998	0
-0.22699999999999998	0
-0.22599999999999998	0
-0.22499999999999998	0
-0.22399999999999998	0
-0.22299999999999998	0
-0.22199999999999998	0
-0.22099999999999997	0
-0.21999999999999997	0
-0.21899999999999997	0
-0.21799999999999997	0
-0.21699999999999997	0
-0.21599999999999997	0
-0.21499999999999997	0
-0.21399999999999997	0
-0.21299999999999997	0
-0.21199999999999997	0
-0.21100000000000002	0
-0.21000000000000002	0
-0.20900000000000002	0
-0.20800000000000002	0
-0.20700000000000002	0
-0.20600000000000002	0
-0.20500000000000002	0
-0.20400000000000001	0
-0.203	0
-0.202	0
-0.201	0
-0.2	0
-0.199	0
-0.198	0
-0.197	0
-0.196	0
-0.195	0
-0.194	0
-0.193	0
-0.192	0
-0.191	0
-0.19	0
-0.189	0
-0.188	0
-0.187	0
-0.186	0
-0.185	0
-0.184	0
-0.183	0
-0.182	0
-0.181	0
-0.18	0
-0.179	0
-0.178	0
-0.177	0
-0.176	0
-0.175	0
-0.174	0
-0.173	0
-0.172	0
-0.17099999999999999	0
-0.16999999999999998	0
-0.16899999999999998	0
-0.16799999999999998	0
-0.16699999999999998	0
-0.16599999999999998	0
-0.16499999999999998	0
-0.16399999999999998	0
-0.16299999999999998	0
-0.16199999999999998	0
-0.16099999999999998	0
-0.15999999999999998	0
-0.15899999999999997	0
-0.15799999999999997	0
-0.15699999999999997	0
-0.15599999999999997	0
-0.15499999999999997	0
-0.15399999999999997	0
-0.15299999999999997	0
-0.15199999999999997	0
-0.15099999999999997	0
-0.14999999999999997	0
-0.14899999999999997	0
-0.14800000000000002	0
-0.14700000000000002	0
-0.14600000000000002	0
-0.14500000000000002	0
-0.14400000000000002	0
-0.14300000000000002	0
-0.14200000000000002	0
-0.14100000000000001	0
-0.14	0
-0.139	0
-0.138	0
-0.137	0
-0.136	0
-0.135	0
-0.134	0
-0.133	0
-0.132	0
-0.131	0
-0.13	0
-0.129	0
-0.128	0
-0.127	0
-0.126	0
-0.125	0
-0.124	0
-0.123	0
-0.122	0
-0.121	0
-0.12	0
-0.119	0
-0.118	0
-0.11699999999999999	0
-0.11599999999999999	0
-0.11499999999999999	0
-0.11399999999999999	0
-0.11299999999999999	0
-0.11199999999999999	0
-0.11099999999999999	0
-0.10999999999999999	0
-0.10899999999999999	0
-0.10799999999999998	0
-0.10699999999999998	0
-0.10599999999999998	0
-0.10499999999999998	0
-0.10399999999999998	0
-0.10299999999999998	0
-0.10199999999999998	0
-0.10099999999999998	0
-0.09999999999999998	0
-0.09899999999999998	0
-0.09799999999999998	0
-0.09699999999999998	0
-0.09599999999999997	0
-0.09499999999999997	0
-0.09399999999999997	0
-0.09299999999999997	0
-0.09199999999999997	0
-0.09099999999999997	0
-0.08999999999999997	0
-0.08899999999999997	0
-0.08799999999999997	0
-0.08699999999999997	0
-0.08599999999999997	0
-0.08499999999999996	0
-0.08399999999999996	0
-0.08300000000000002	0
-0.08200000000000002	0
-0.08100000000000002	0
-0.08000000000000002	0
-0.07900000000000001	0
-0.07800000000000001	0
-0.07700000000000001	0
-0.07600000000000001	0
-0.07500000000000001	0
-0.07400000000000001	0
-0.07300000000000001	0
-0.07200000000000001	0
-0.07100000000000001	0
-0.07	0
-0.069	0
-0.068	0
-0.067	0
-0.066	0
-0.065	0
-0.064	0
-0.063	0
-0.062	0
-0.061	0
-0.06	0
-0.059	0
-0.057999999999999996	0
-0.056999999999999995	0
-0.055999999999999994	0
-0.05499999999999999	0
-0.05399999999999999	0
-0.05299999999999999	0
-0.05199999999999999	0
-0.05099999999999999	0
-0.04999999999999999	0
-0.04899999999999999	0
-0.04799999999999999	0
-0.046999999999999986	0
-0.045999999999999985	0
-0.044999999999999984	0
-0.043999999999999984	0
-0.04299999999999998	0
-0.04199999999999998	0
-0.04099999999999998	0
-0.03999999999999998	0
-0.03899999999999998	0
-0.03799999999999998	0
-0.03699999999999998	0
-0.035999999999999976	0
-0.034999999999999976	0
-0.033999999999999975	0
-0.032999999999999974	0
-0.03199999999999997	0
-0.030999999999999972	0
-0.02999999999999997	0
-0.02899999999999997	0
-0.02799999999999997	0
-0.02699999999999997	0
-0.025999999999999968	0
-0.024999999999999967	0
-0.023999999999999966	0
-0.022999999999999965	0
-0.021999999999999964	0
-0.020999999999999963	0
-0.020000000000000018	0
-0.019000000000000017	0
-0.018000000000000016	0
-0.017000000000000015	0
-0.016000000000000014	0
-0.015000000000000013	0
-0.014000000000000012	0
-0.013000000000000012	0
-0.01200000000000001	0
-0.01100000000000001	0
-0.010000000000000009	0
-0.009000000000000008	0
-0.008000000000000007	0
-0.007000000000000006	0
-0.006000000000000005	0
-0.0050000000000000044	0
-0.0040000000000000036	0
-0.0030000000000000027	0
-0.0020000000000000018	0
-0.0010000000000000009	0
0.	0
0.0010000000000000009	0
0.0020000000000000018	0
0.0030000000000000027	0
0.0040000000000000036	0
0.0050000000000000044	0
0.006000000000000005	0
0.007000000000000006	0
0.008000000000000007	0
0.009000000000000008	0
0.010000000000000009	0
0.01100000000000001	0
0.01200000000000001	0
0.013000000000000012	0
0.014000000000000012	0
0.015000000000000013	0
0.016000000000000014	0
0.017000000000000015	0
0.018000000000000016	0
0.019000000000000017	0
0.020000000000000018	0
0.02100000000000002	0
0.02200000000000002	0
0.02300000000000002	0
0.02400000000000002	0
0.025000000000000022	0
0.026000000000000023	0
0.027000000000000024	0
0.028000000000000025	0
0.029000000000000026	0
0.030000000000000027	0
0.031000000000000028	0
0.03200000000000003	0
0.03300000000000003	0
0.03400000000000003	0
0.03500000000000003	0
0.03600000000000003	0
0.03700000000000003	0
0.038000000000000034	0
0.039000000000000035	0
0.040000000000000036	0
0.041000000000000036	0
0.04200000000000004	0
0.04300000000000004	0
0.04400000000000004	0
0.04500000000000004	0
0.04600000000000004	0
0.04700000000000004	0
0.04800000000000004	0
0.049000000000000044	0
0.050000000000000044	0
0.051000000000000045	0
0.052000000000000046	0
0.05300000000000005	0
0.05400000000000005	0
0.05500000000000005	0
0.05600000000000005	0
0.05700000000000005	0
0.05800000000000005	0
0.05900000000000005	0
0.06000000000000005	0
0.061000000000000054	0
0.062000000000000055	0
0.06300000000000006	0
0.06400000000000006	0
0.06500000000000006	0
0.06600000000000006	0
0.06700000000000006	0
0.06800000000000006	0
0.06900000000000006	0
0.07000000000000006	0
0.07100000000000006	0
0.07200000000000006	0
0.07300000000000006	0
0.07400000000000007	0
0.07500000000000007	0
0.07600000000000007	0
0.07699999999999996	0
0.07799999999999996	0
0.07899999999999996	0
0.07999999999999996	0
0.08099999999999996	0
0.08199999999999996	0
0.08299999999999996	0
0.08399999999999996	0
0.08499999999999996	0
0.08599999999999997	0
0.08699999999999997	0
0.08799999999999997	0
0.08899999999999997	0
0.08999999999999997	0
0.09099999999999997	0
0.09199999999999997	0
0.09299999999999997	0
0.09399999999999997	0
0.09499999999999997	0
0.09599999999999997	0
0.09699999999999998	0
0.09799999999999998	0
0.09899999999999998	0
0.09999999999999998	0
0.10099999999999998	0.00011976011999999358
0.10199999999999998	0.0004780819199999875
0.10299999999999998	0.001073529719999982
0.10399999999999998	0.0019046707199999772
0.10499999999999998	0.0029700749999999727
0.10599999999999998	0.004268315519999968
0.10699999999999998	0.005797968119999965
0.10799999999999998	0.007557611519999962
0.10899999999999999	0.009545827319999959
0.10999999999999999	0.011761199999999956
0.11099999999999999	0.014202316919999954
0.11199999999999999	0.01686776831999995
0.11299999999999999	0.01975614731999995
0.11399999999999999	0.02286604991999995
0.11499999999999999	0.02619607499999995
0.11599999999999999	0.029744824319999953
0.11699999999999999	0.03351090251999994
0.118	0.03749291711999995
0.119	0.041689478519999955
0.12	0.046099199999999944
0.121	0.05072069771999996
0.122	0.05555259071999995
0.123	0.06059350091999995
0.124	0.06584205311999997
0.125	0.07129687499999997
0.126	0.07695659711999997
0.127	0.08281985291999998
0.128	0.08888527871999999
0.129	0.09515151371999997
0.13	0.10161719999999998
0.131	0.10828098252
0.132	0.11514150912
0.133	0.12219743052000001
0.134	0.12944740032
0.135	0.136890075
0.136	0.14452411392000006
0.137	0.15234817932000003
0.138	0.16036093632000004
0.139	0.16856105292000004
0.14	0.17694720000000003
0.14100000000000001	0.18551805132000007
0.14200000000000002	0.1942722835200001
0.14300000000000002	0.20320857612000007
0.14400000000000002	0.21232561152000012
0.14500000000000002	0.22162207500000014
0.14600000000000002	0.23109665472000016
0.14700000000000002	0.24074804172000008
0.14800000000000002	0.25057492992000013
0.14900000000000002	0.2605760161200002
0.15000000000000002	0.27075000000000016
0.15100000000000002	0.28109558412000013
0.15200000000000002	0.29161147392000014
0.15300000000000002	0.3022963777200002
0.15400000000000003	0.31314900672000023
0.15500000000000003	0.32416807500000017
0.15600000000000003	0.33535229952000023
0.15700000000000003	0.34670040012000025
0.15800000000000003	0.35821109952000024
0.15900000000000003	0.3698831233200003
0.16000000000000003	0.38171520000000025
0.16100000000000003	0.3937060609200003
0.16200000000000003	0.4058544403200003
0.16300000000000003	0.4181590753200003
0.16400000000000003	0.4306187059200004
0.16500000000000004	0.44323207500000034
0.16600000000000004	0.45599792832000036
0.16700000000000004	0.4689150145200004
0.16800000000000004	0.4819820851200004
0.16900000000000004	0.49519789452000046
0.17000000000000004	0.5085612000000005
0.17100000000000004	0.5220707617200004
0.17200000000000004	0.5357253427200005
0.17300000000000004	0.5495237089200004
0.17400000000000004	0.5634646291200005
0.17500000000000004	0.5775468750000006
0.17600000000000005	0.5917692211200006
0.17700000000000005	0.6061304449200007
0.17800000000000005	0.6206293267200006
0.17900000000000005	0.6352646497200005
0.18000000000000005	0.6500352000000007
0.18100000000000005	0.6649397665200005
0.18200000000000005	0.6799771411200006
0.18300000000000005	0.6951461185200007
0.18400000000000005	0.7104454963200008
0.18500000000000005	0.7258740750000007
0.18600000000000005	0.7414306579200007
0.18700000000000006	0.7571140513200008
0.18800000000000006	0.7729230643200007
0.18900000000000006	0.7888565089200008
0.19000000000000006	0.8049132000000009
0.19100000000000006	0.8210919553200008
0.19200000000000006	0.8373915955200009
0.19300000000000006	0.8538109441200007
0.19400000000000006	0.8703488275200009
0.19500000000000006	0.8870040750000008
0.19600000000000006	0.9037755187200008
0.19700000000000006	0.9206619937200009
0.19800000000000006	0.937662337920001
0.19900000000000007	0.954775392120001
0.20000000000000007	0.9720000000000012
0.20100000000000007	0.9893350081200011
0.20200000000000007	1.0067792659200012
0.20300000000000007	1.0243316257200008
0.20399999999999996	1.0419909427199991
0.20499999999999996	1.0597560749999992
0.20599999999999996	1.077625883519999
0.20699999999999996	1.0955992321199992
0.20799999999999996	1.1136749875199992
0.20899999999999996	1.1318520193199992
0.20999999999999996	1.1501291999999992
0.21099999999999997	1.168505404919999
0.21199999999999997	1.186979512319999
0.21299999999999997	1.2055504033199995
0.21399999999999997	1.2242169619199994
0.21499999999999997	1.242978074999999
0.21599999999999997	1.2618326323199993
0.21699999999999997	1.2807795265199993
0.21799999999999997	1.2998176531199994
0.21899999999999997	1.3189459105199994
0.21999999999999997	1.3381631999999992
0.22099999999999997	1.3574684257199991
0.22199999999999998	1.3768604947199994
0.22299999999999998	1.3963383169199997
0.22399999999999998	1.415900805119999
0.22499999999999998	1.4355468749999993
0.22599999999999998	1.4552754451199992
0.22699999999999998	1.4750854369199995
0.22799999999999998	1.4949757747199994
0.22899999999999998	1.5149453857199993
0.22999999999999998	1.5349931999999993
0.23099999999999998	1.5551181505199996
0.23199999999999998	1.5753191731199996
0.23299999999999998	1.5955952065199996
0.23399999999999999	1.6159451923199994
0.235	1.6363680749999994
0.236	1.6568628019199996
0.237	1.6774283233199996
0.238	1.6980635923199994
0.239	1.7187675649199994
0.24	1.7395391999999994
0.241	1.7603774593199997
0.242	1.7812813075199996
0.243	1.8022497121199998
0.244	1.8232816435199997
0.245	1.8443760749999998
0.246	1.8655319827199996
0.247	1.8867483457199998
0.248	1.9080241459199994
0.249	1.92935836812
0.25	1.95075
0.251	1.9721980321199992
0.252	1.9937014579199996
0.253	2.0152592737199995
0.254	2.036870478719999
0.255	2.0585340750000003
0.256	2.08024906752
0.257	2.10201446412
0.258	2.1238292755199994
0.259	2.1456925153200004
0.26	2.1676032
0.261	2.1895603489199997
0.262	2.2115629843199995
0.263	2.23361013132
0.264	2.25570081792
0.265	2.2778340750000003
0.266	2.3000089363200003
0.267	2.3222244385200006
0.268	2.3444796211200005
0.269	2.3667735265200003
0.27	2.3891052
0.271	2.4114736897199998
0.272	2.4338780467200003
0.273	2.45631732492
0.274	2.4787905811200006
0.275	2.501296875
0.276	2.5238352691200006
0.277	2.54640482892
0.278	2.56900462272
0.279	2.59163372172
0.28	2.6142912000000003
0.281	2.6369761345200002
0.28200000000000003	2.6596876051200002
0.28300000000000003	2.68242469452
0.28400000000000003	2.70518648832
0.28500000000000003	2.7279720750000007
0.28600000000000003	2.75078054592
0.28700000000000003	2.77361099532
0.28800000000000003	2.7964625203200004
0.28900000000000003	2.819334220920001
0.29000000000000004	2.8422252
0.29100000000000004	2.8651345633200007
0.29200000000000004	2.888061419520001
0.29300000000000004	2.911004880120001
0.29400000000000004	2.93396405952
0.29500000000000004	2.956938075
0.29600000000000004	2.9799260467200015
0.29700000000000004	3.0029270977200007
0.29800000000000004	3.025940353920001
0.29900000000000004	3.0489649441200006
0.30000000000000004	3.0720000000000014
0.30100000000000005	3.0950446561200007
0.30200000000000005	3.1180980499200004
0.30300000000000005	3.141159321720001
0.30400000000000005	3.164227614720001
0.30500000000000005	3.1873020750000003
0.30600000000000005	3.21038185152
0.30700000000000005	3.2334660961200004
0.30800000000000005	3.2565539635200005
0.30900000000000005	3.279644611320001
0.31000000000000005	3.3027372000000006
0.31100000000000005	3.3258308929200004
0.31200000000000006	3.3489248563200005
0.31300000000000006	3.372018259320001
0.31400000000000006	3.3951102739200008
0.31500000000000006	3.4182000750000014
0.31600000000000006	3.4412868403200005
0.31700000000000006	3.4643697505200013
0.31800000000000006	3.4874479891200005
0.31900000000000006	3.510520742520001
0.32000000000000006	3.5335872000000013
0.32100000000000006	3.556646553720001
0.32200000000000006	3.5796979987200013
0.32300000000000006	3.6027407329200014
0.32400000000000007	3.6257739571200016
0.32500000000000007	3.6487968750000013
0.32600000000000007	3.671808693120001
0.32700000000000007	3.6948086209200004
0.32800000000000007	3.717795870720001
0.32900000000000007	3.740769657720001
0.33000000000000007	3.763729200000001
0.33100000000000007	3.786673718520001
0.3320000000000001	3.8096024371200015
0.33299999999999996	3.832514582519999
0.33399999999999996	3.855409384319998
0.33499999999999996	3.8782860749999983
0.33599999999999997	3.9011438899199984
0.33699999999999997	3.923982067319998
0.33799999999999997	3.9467998483199986
0.33899999999999997	3.9695964769199996
0.33999999999999997	3.9923711999999996
0.34099999999999997	4.015123267319999
0.34199999999999997	4.03785193152
0.34299999999999997	4.060556448119999
0.344	4.0832360755199995
0.345	4.105890074999999
0.346	4.128517710719999
0.347	4.151118249719999
0.348	4.173690961919998
0.349	4.196235120119998
0.35	4.218749999999999
0.351	4.24123488012
0.352	4.263689041919999
0.353	4.28611176972
0.354	4.30850235072
0.355	4.330860075
0.356	4.3531842355200006
0.357	4.3754741281200005
0.358	4.39772905152
0.359	4.41994830732
0.36	4.4421312
0.361	4.4642770369199996
0.362	4.48638512832
0.363	4.50845478732
0.364	4.530485329919999
0.365	4.552476075
0.366	4.57442634432
0.367	4.59633546252
0.368	4.618202757120001
0.369	4.640027558520001
0.37	4.6618092
0.371	4.6835470177200005
0.372	4.70524035072
0.373	4.72688854092
0.374	4.74849093312
0.375	4.770046875
0.376	4.7915557171200005
0.377	4.81301681292
0.378	4.83442951872
0.379	4.85579319372
0.38	4.8771072
0.381	4.898370902520002
0.382	4.919583669120001
0.383	4.9407448705200006
0.384	4.961853880320001
0.385	4.982910075
0.386	5.003912833920001
0.387	5.024861539320001
0.388	5.04575557632
0.389	5.066594332920001
0.39	5.0873772000000015
0.391	5.10810357132
0.392	5.12877284352
0.393	5.149384416120001
0.394	5.169937691520001
0.395	5.190432075
0.396	5.210866974720001
0.397	5.23124180172
0.398	5.251555969920001
0.399	5.2718088961200005
0.4	5.292000000000001
0.401	5.312128704120002
0.402	5.332194433920001
0.403	5.3521966177200015
0.404	5.372134686720002
0.405	5.3920080750000015
0.406	5.411816219520001
0.40700000000000003	5.431558560120001
0.40800000000000003	5.4512345395200015
0.40900000000000003	5.470843603320001
0.41000000000000003	5.4903852
0.41100000000000003	5.509858780920001
0.41200000000000003	5.529263800320001
0.41300000000000003	5.548599715320001
0.41400000000000003	5.56786598592
0.41500000000000004	5.587062075000001
0.41600000000000004	5.606187448320002
0.41700000000000004	5.62524157452
0.41800000000000004	5.644223925120001
0.41900000000000004	5.663133974520001
0.42000000000000004	5.6819712
0.42100000000000004	5.70073508172
0.42200000000000004	5.719425102720001
0.42300000000000004	5.738040748920001
0.42400000000000004	5.756581509120002
0.42500000000000004	5.775046875000001
0.42600000000000005	5.793436341120001
0.42700000000000005	5.8117494049200005
0.42800000000000005	5.829985566720001
0.42900000000000005	5.848144329720001
0.43000000000000005	5.866225200000001
0.43100000000000005	5.884227686520001
0.43200000000000005	5.902151301120002
0.43300000000000005	5.919995558520002
0.43400000000000005	5.9377599763200015
0.43500000000000005	5.955444075000002
0.43600000000000005	5.973047377920001
0.43700000000000006	5.990569411320001
0.43800000000000006	6.008009704320002
0.43900000000000006	6.025367788920002
0.44000000000000006	6.042643200000001
0.44100000000000006	6.059835475320002
0.44200000000000006	6.076944155520001
0.44300000000000006	6.093968784120001
0.44400000000000006	6.110908907520002
0.44500000000000006	6.127764075000002
0.44600000000000006	6.14453383872
0.44700000000000006	6.161217753720001
0.44800000000000006	6.177815377920001
0.44900000000000007	6.194326272120002
0.45000000000000007	6.210750000000002
0.45100000000000007	6.227086128120002
0.45200000000000007	6.243334225920001
0.45300000000000007	6.259493865720002
0.45400000000000007	6.275564622720002
0.45500000000000007	6.291546075000002
0.45600000000000007	6.307437803520001
0.4570000000000001	6.323239392120002
0.4580000000000001	6.338950427520002
0.4590000000000001	6.354570499320001
0.45999999999999996	6.370099199999999
0.46099999999999997	6.38553612492
0.46199999999999997	6.40088087232
0.46299999999999997	6.4161330433199995
0.46399999999999997	6.43129224192
0.46499999999999997	6.446358075000001
0.46599999999999997	6.4613301523199995
0.46699999999999997	6.47620808652
0.46799999999999997	6.49099149312
0.469	6.50567999052
0.47	6.5202732
0.471	6.53477074572
0.472	6.549172254719999
0.473	6.56347735692
0.474	6.57768568512
0.475	6.591796875
0.476	6.6058105651200005
0.477	6.61972639692
0.478	6.633544014719999
0.479	6.647263065720001
0.48	6.6608832
0.481	6.67440407052
0.482	6.687825333120001
0.483	6.70114664652
0.484	6.714367672320001
0.485	6.727488075000001
0.486	6.74050752192
0.487	6.75342568332
0.488	6.76624223232
0.489	6.77895684492
0.49	6.7915692
0.491	6.80407897932
0.492	6.81648586752
0.493	6.828789552120001
0.494	6.84098972352
0.495	6.853086074999999
0.496	6.865078302720001
0.497	6.876966105719999
0.498	6.88874918592
0.499	6.900427248120001
0.5	6.912
0.5010000000000001	6.9234671521200015
0.502	6.9348284179199995
0.5030000000000001	6.946083513720001
0.504	6.95723215872
0.5050000000000001	6.968274075000001
0.506	6.979208987520001
0.5070000000000001	6.990036624120002
0.508	7.00075671552
0.5090000000000001	7.011368995320001
0.51	7.0218732
0.5110000000000001	7.032269068920002
0.512	7.04255634432
0.5130000000000001	7.052734771320003
0.514	7.062804097920001
0.5150000000000001	7.072764075000001
0.516	7.082614456319999
0.5170000000000001	7.092354998520001
0.518	7.101985461120002
0.5190000000000001	7.1115056065200015
0.52	7.120915200000001
0.5210000000000001	7.130214009720002
0.522	7.13940180672
0.5230000000000001	7.148478364920001
0.524	7.15744346112
0.5249999999999999	7.166296875
0.526	7.175038389120001
0.5269999999999999	7.183667788919999
0.528	7.19218486272
0.5289999999999999	7.200589401719999
0.53	7.2088812
0.5309999999999999	7.217060054519999
0.532	7.225125765120001
0.5329999999999999	7.233078134519999
0.534	7.2409169683200005
0.5349999999999999	7.248642075
0.536	7.256253265920001
0.5369999999999999	7.26375035532
0.538	7.271133160320001
0.5389999999999999	7.278401500919999
0.54	7.2855552
0.5409999999999999	7.292594083319999
0.542	7.29951797952
0.5429999999999999	7.3063267201199995
0.544	7.31302013952
0.5449999999999999	7.319598075
0.546	7.32606036672
0.5469999999999999	7.33240685772
0.548	7.338637393920001
0.5489999999999999	7.34475182412
0.55	7.35075
0.5509999999999999	7.3566317761199995
0.552	7.3623970099200005
0.5529999999999999	7.368045561719999
0.554	7.37357729472
0.5549999999999999	7.378992075
0.556	7.38428977152
0.5569999999999999	7.389470256120001
0.558	7.3945334035200005
0.5589999999999999	7.399479091319999
0.56	7.404307200000001
0.5609999999999999	7.40901761292
0.562	7.41361021632
0.563	7.418084899319999
0.5640000000000001	7.422441553920001
0.565	7.426680074999999
0.5660000000000001	7.430800360320001
0.567	7.434802310519999
0.5680000000000001	7.438685829120001
0.569	7.442450822520001
0.5700000000000001	7.4460972000000005
0.571	7.4496248737199995
0.5720000000000001	7.453033758719999
0.573	7.456323772919999
0.5740000000000001	7.459494837120001
0.575	7.462546874999999
0.5760000000000001	7.46547981312
0.577	7.468293580919999
0.5780000000000001	7.470988110720001
0.579	7.47356333772
0.5800000000000001	7.4760192000000005
0.581	7.47835563852
0.5820000000000001	7.48057259712
0.583	7.482670022519999
0.5840000000000001	7.484647864319999
0.585	7.486506074999999
0.5860000000000001	7.48824460992
0.587	7.48986342732
0.5880000000000001	7.49136248832
0.589	7.49274175692
0.5900000000000001	7.4940012000000005
0.591	7.49514078732
0.5920000000000001	7.4961604915199995
0.593	7.497060288120001
0.5940000000000001	7.49784015552
0.595	7.498500075000001
0.5960000000000001	7.499040030720001
0.597	7.499460009719999
0.5980000000000001	7.4997600019199995
0.599	7.49994000012
0.6000000000000001	7.5
0.601	7.49994000012
0.6020000000000001	7.4997600019199995
0.603	7.499460009719999
0.6040000000000001	7.499040030720001
0.605	7.498500075000001
0.6060000000000001	7.49784015552
0.607	7.497060288120001
0.6080000000000001	7.4961604915199995
0.609	7.49514078732
0.6100000000000001	7.4940012000000005
0.611	7.49274175692
0.6120000000000001	7.49136248832
0.613	7.48986342732
0.6140000000000001	7.48824460992
0.615	7.486506074999999
0.6160000000000001	7.484647864319999
0.617	7.482670022519999
0.6180000000000001	7.48057259712
0.619	7.47835563852
0.6200000000000001	7.4760192
0.621	7.47356333772
0.6220000000000001	7.47098811072
0.623	7.468293580919999
0.6240000000000001	7.46547981312
0.625	7.462546874999999
0.6260000000000001	7.459494837119999
0.627	7.456323772919999
0.6280000000000001	7.453033758719999
0.629	7.4496248737199995
0.6300000000000001	7.446097199999999
0.631	7.442450822520001
0.6320000000000001	7.438685829120001
0.633	7.434802310519999
0.6340000000000001	7.430800360319999
0.635	7.426680074999999
0.6360000000000001	7.422441553919999
0.637	7.418084899319999
0.6380000000000001	7.41361021632
0.639	7.40901761292
0.6400000000000001	7.404307199999999
0.641	7.399479091319999
0.6420000000000001	7.394533403519999
0.643	7.389470256120001
0.6440000000000001	7.384289771519999
0.645	7.378992075
0.6460000000000001	7.37357729472
0.647	7.368045561719999
0.6480000000000001	7.362397009919999
0.649	7.3566317761199995
0.6500000000000001	7.35075
0.651	7.34475182412
0.6520000000000001	7.338637393919999
0.653	7.33240685772
0.6539999999999999	7.32606036672
0.655	7.319598075
0.6559999999999999	7.31302013952
0.657	7.3063267201199995
0.6579999999999999	7.29951797952
0.659	7.292594083319999
0.6599999999999999	7.2855552
0.661	7.278401500919999
0.6619999999999999	7.271133160320001
0.663	7.26375035532
0.6639999999999999	7.256253265920001
0.665	7.248642075
0.6659999999999999	7.2409169683200005
0.667	7.233078134519999
0.6679999999999999	7.225125765120001
0.669	7.217060054519999
0.6699999999999999	7.2088812
0.671	7.200589401719999
0.6719999999999999	7.19218486272
0.673	7.183667788919999
0.6739999999999999	7.175038389120001
0.675	7.166296875
0.6759999999999999	7.15744346112
0.677	7.148478364919999
0.6779999999999999	7.13940180672
0.679	7.130214009719999
0.6799999999999999	7.120915200000001
0.681	7.11150560652
0.6819999999999999	7.101985461120002
0.683	7.092354998519999
0.6839999999999999	7.082614456319999
0.685	7.072764074999999
0.6859999999999999	7.062804097920001
0.687	7.052734771319999
0.688	7.04255634432
0.6890000000000001	7.03226906892
0.69	7.0218732
0.6910000000000001	7.01136899532
0.692	7.00075671552
0.6930000000000001	6.990036624119999
0.694	6.979208987520001
0.6950000000000001	6.968274075
0.696	6.95723215872
0.6970000000000001	6.946083513719998
0.698	6.9348284179199995
0.6990000000000001	6.92346715212
0.7	6.912
0.7010000000000001	6.900427248119999
0.702	6.88874918592
0.7030000000000001	6.876966105719999
0.704	6.865078302720001
0.7050000000000001	6.853086074999999
0.706	6.84098972352
0.7070000000000001	6.828789552119999
0.708	6.81648586752
0.7090000000000001	6.804078979319998
0.71	6.7915692
0.7110000000000001	6.778956844919998
0.712	6.76624223232
0.7130000000000001	6.753425683319998
0.714	6.74050752192
0.7150000000000001	6.727488074999999
0.716	6.714367672320001
0.7170000000000001	6.701146646519998
0.718	6.687825333120001
0.7190000000000001	6.674404070519998
0.72	6.6608832
0.7210000000000001	6.647263065719999
0.722	6.633544014719999
0.7230000000000001	6.619726396919998
0.724	6.6058105651200005
0.7250000000000001	6.591796874999998
0.726	6.57768568512
0.7270000000000001	6.563477356919998
0.728	6.549172254719999
0.7290000000000001	6.5347707457199995
0.73	6.5202732
0.7310000000000001	6.505679990519998
0.732	6.49099149312
0.7330000000000001	6.476208086519998
0.734	6.4613301523199995
0.7350000000000001	6.446358074999999
0.736	6.43129224192
0.7370000000000001	6.416133043319998
0.738	6.40088087232
0.7390000000000001	6.385536124919998
0.74	6.370099199999999
0.7410000000000001	6.354570499319998
0.742	6.3389504275199995
0.7430000000000001	6.323239392119999
0.744	6.30743780352
0.7450000000000001	6.291546074999998
0.746	6.27556462272
0.7470000000000001	6.259493865719998
0.748	6.243334225919999
0.7490000000000001	6.227086128119999
0.75	6.210749999999999
0.7510000000000001	6.194326272119998
0.752	6.177815377919999
0.7530000000000001	6.161217753719998
0.754	6.144533838719999
0.7550000000000001	6.127764074999997
0.756	6.11090890752
0.7570000000000001	6.0939687841199985
0.758	6.076944155519999
0.7590000000000001	6.059835475319997
0.76	6.0426432
0.7610000000000001	6.025367788919997
0.762	6.008009704319999
0.7630000000000001	5.990569411319998
0.764	5.9730473779199995
0.7650000000000001	5.955444074999996
0.766	5.937759976319999
0.7670000000000001	5.919995558519997
0.768	5.90215130112
0.7690000000000001	5.8842276865199965
0.77	5.8662252
0.7710000000000001	5.8481443297199975
0.772	5.829985566719999
0.7730000000000001	5.811749404919997
0.774	5.793436341119999
0.7750000000000001	5.7750468749999975
0.776	5.75658150912
0.7770000000000001	5.738040748919998
0.778	5.719425102719999
0.7790000000000001	5.700735081719996
0.78	5.6819711999999996
0.7809999999999999	5.663133974520001
0.782	5.6442239251199995
0.7829999999999999	5.62524157452
0.784	5.606187448319999
0.7849999999999999	5.587062075000001
0.786	5.567865985919999
0.7869999999999999	5.548599715320001
0.788	5.529263800319999
0.7889999999999999	5.509858780920001
0.79	5.490385199999999
0.7909999999999999	5.470843603320001
0.792	5.451234539519998
0.7929999999999999	5.431558560120001
0.794	5.411816219519999
0.7949999999999999	5.3920080750000015
0.796	5.372134686719998
0.7969999999999999	5.3521966177200015
0.798	5.332194433919999
0.7989999999999999	5.312128704120002
0.8	5.291999999999998
0.8009999999999999	5.2718088961200005
0.802	5.251555969919998
0.8029999999999999	5.23124180172
0.804	5.210866974719997
0.8049999999999999	5.190432075
0.806	5.169937691519999
0.8069999999999999	5.149384416120001
0.808	5.128772843519998
0.8089999999999999	5.10810357132
0.81	5.087377199999999
0.8109999999999999	5.066594332920001
0.812	5.045755576319998
0.813	5.024861539320001
0.8140000000000001	5.0039128339199985
0.815	4.982910075
0.8160000000000001	4.961853880319998
0.817	4.9407448705200006
0.8180000000000001	4.919583669119999
0.819	4.898370902520002
0.8200000000000001	4.877107199999998
0.821	4.85579319372
0.8220000000000001	4.834429518719998
0.823	4.81301681292
0.8240000000000001	4.791555717119999
0.825	4.770046875
0.8260000000000001	4.7484909331199985
0.827	4.72688854092
0.8280000000000001	4.705240350719999
0.829	4.6835470177200005
0.8300000000000001	4.661809199999999
0.831	4.640027558520001
0.8320000000000001	4.618202757119998
0.833	4.59633546252
0.8340000000000001	4.574426344319997
0.835	4.552476075
0.8360000000000001	4.530485329919998
0.837	4.50845478732
0.8380000000000001	4.486385128319998
0.839	4.4642770369199996
0.8400000000000001	4.442131199999998
0.841	4.41994830732
0.8420000000000001	4.397729051519997
0.843	4.3754741281200005
0.8440000000000001	4.353184235519998
0.845	4.330860075
0.8460000000000001	4.308502350719998
0.847	4.28611176972
0.8480000000000001	4.2636890419199975
0.849	4.24123488012
0.8500000000000001	4.218749999999997
0.851	4.19623512012
0.8520000000000001	4.173690961919997
0.853	4.151118249719999
0.8540000000000001	4.128517710719998
0.855	4.105890075
0.8560000000000001	4.083236075519997
0.857	4.06055644812
0.8580000000000001	4.037851931519997
0.859	4.01512326732
0.8600000000000001	3.992371199999998
0.861	3.9695964769199996
0.8620000000000001	3.946799848319997
0.863	3.92398206732
0.8640000000000001	3.9011438899199975
0.865	3.8782860749999997
0.8660000000000001	3.855409384319997
0.867	3.832514582519999
0.8680000000000001	3.8096024371199975
0.869	3.78667371852
0.8700000000000001	3.763729199999997
0.871	3.74076965772
0.8720000000000001	3.7177958707199967
0.873	3.6948086209199995
0.8740000000000001	3.6718086931199974
0.875	3.648796874999999
0.8760000000000001	3.6257739571199967
0.877	3.602740732919999
0.8780000000000001	3.579697998719997
0.879	3.5566465537199994
0.8800000000000001	3.533587199999997
0.881	3.51052074252
0.8820000000000001	3.4874479891199974
0.883	3.464369750519999
0.8840000000000001	3.4412868403199965
0.885	3.4182000749999992
0.8860000000000001	3.3951102739199963
0.887	3.372018259319999
0.8880000000000001	3.348924856319997
0.889	3.3258308929199996
0.8900000000000001	3.3027371999999966
0.891	3.2796446113199984
0.8920000000000001	3.2565539635199965
0.893	3.23346609612
0.8940000000000001	3.210381851519996
0.895	3.187302074999999
0.8960000000000001	3.1642276147199966
0.897	3.1411593217199987
0.8980000000000001	3.118098049919996
0.899	3.0950446561199985
0.9000000000000001	3.071999999999997
0.901	3.0489649441199993
0.9020000000000001	3.0259403539199963
0.903	3.002927097719999
0.9040000000000001	2.9799260467199957
0.905	2.956938074999999
0.9060000000000001	2.9339640595199956
0.907	2.911004880119999
0.9079999999999999	2.888061419520001
0.909	2.8651345633199985
0.9099999999999999	2.8422252000000015
0.911	2.819334220919999
0.9119999999999999	2.7964625203200013
0.913	2.773610995319999
0.9139999999999999	2.7507805459200014
0.915	2.7279720749999985
0.9159999999999999	2.7051864883200007
0.917	2.6824246945199985
0.9179999999999999	2.659687605120001
0.919	2.6369761345199985
0.9199999999999999	2.6142912000000016
0.921	2.5916337217199983
0.9219999999999999	2.569004622720001
0.923	2.5464048289199988
0.9239999999999999	2.5238352691200014
0.925	2.501296874999998
0.9259999999999999	2.4787905811200006
0.927	2.4563173249199983
0.9279999999999999	2.4338780467200003
0.929	2.411473689719998
0.9299999999999999	2.389105200000001
0.931	2.3667735265199985
0.9319999999999999	2.3444796211200014
0.933	2.3222244385199984
0.9339999999999999	2.3000089363200003
0.935	2.2778340749999986
0.9359999999999999	2.255700817920001
0.937	2.233610131319998
0.938	2.2115629843200004
0.9390000000000001	2.1895603489199984
0.94	2.1676032000000003
0.9410000000000001	2.145692515319998
0.942	2.123829275520001
0.9430000000000001	2.102014464119998
0.944	2.080249067520001
0.9450000000000001	2.0585340749999985
0.946	2.0368704787200005
0.9470000000000001	2.0152592737199977
0.948	1.9937014579200005
0.9490000000000001	1.9721980321199983
0.95	1.95075
0.9510000000000001	1.9293583681199982
0.952	1.9080241459200002
0.9530000000000001	1.8867483457199983
0.954	1.8655319827200005
0.9550000000000001	1.844376074999998
0.956	1.8232816435200003
0.9570000000000001	1.8022497121199983
0.958	1.7812813075200002
0.9590000000000001	1.7603774593199981
0.96	1.7395392
0.9610000000000001	1.7187675649199978
0.962	1.6980635923200003
0.9630000000000001	1.6774283233199982
0.964	1.6568628019200002
0.9650000000000001	1.6363680749999978
0.966	1.6159451923200001
0.9670000000000001	1.5955952065199979
0.968	1.5753191731200002
0.9690000000000001	1.555118150519998
0.97	1.5349932000000002
0.9710000000000001	1.5149453857199977
0.972	1.49497577472
0.9730000000000001	1.4750854369199977
0.974	1.45527544512
0.9750000000000001	1.435546874999998
0.976	1.41590080512
0.9770000000000001	1.3963383169199977
0.978	1.37686049472
0.9790000000000001	1.3574684257199978
0.98	1.3381631999999999
0.9810000000000001	1.3189459105199977
0.982	1.2998176531199999
0.9830000000000001	1.2807795265199977
0.984	1.26183263232
0.9850000000000001	1.2429780749999977
0.986	1.2242169619199998
0.9870000000000001	1.2055504033199977
0.988	1.1869795123199998
0.9890000000000001	1.1685054049199977
0.99	1.1501291999999999
0.9910000000000001	1.1318520193199977
0.992	1.1136749875199996
0.9930000000000001	1.0955992321199977
0.994	1.0776258835199997
0.9950000000000001	1.0597560749999975
0.996	1.0419909427199998
0.9970000000000001	1.0243316257199975
0.998	1.0067792659199997
0.9990000000000001	0.9893350081199977
1.	0.9719999999999995
1.0010000000000001	0.9547753921199976
1.002	0.9376623379199995
1.0030000000000001	0.9206619937199977
1.004	0.9037755187199994
1.0050000000000001	0.8870040749999976
1.006	0.8703488275199994
1.0070000000000001	0.8538109441199976
1.008	0.8373915955199994
1.0090000000000001	0.8210919553199978
1.01	0.8049131999999994
1.0110000000000001	0.7888565089199978
1.012	0.7729230643199994
1.0130000000000001	0.7571140513199976
1.014	0.7414306579199994
1.0150000000000001	0.7258740749999976
1.016	0.7104454963199995
1.0170000000000001	0.6951461185199977
1.018	0.6799771411199994
1.0190000000000001	0.6649397665199979
1.02	0.6500351999999995
1.0210000000000001	0.6352646497199977
1.022	0.6206293267199994
1.0230000000000001	0.6061304449199978
1.024	0.5917692211199995
1.0250000000000001	0.5775468749999978
1.026	0.5634646291199993
1.0270000000000001	0.5495237089199979
1.028	0.5357253427199993
1.0290000000000001	0.5220707617199979
1.03	0.5085611999999994
1.0310000000000001	0.49519789451999796
1.032	0.4819820851199994
1.0330000000000001	0.46891501451999784
1.034	0.4559979283199993
1.0350000000000001	0.44323207499999795
1.036	0.4306187059199993
1.037	0.4181590753200007
1.038	0.4058544403199993
1.039	0.39370606092000066
1.04	0.3817151999999993
1.041	0.3698831233200006
1.042	0.35821109951999935
1.043	0.3467004001200006
1.044	0.33535229951999934
1.045	0.32416807500000056
1.046	0.3131490067199993
1.047	0.3022963777200005
1.048	0.29161147391999936
1.049	0.28109558412000046
1.05	0.27074999999999927
1.051	0.26057601612000036
1.052	0.2505749299199993
1.053	0.24074804172000042
1.054	0.23109665471999935
1.055	0.22162207500000033
1.056	0.21232561151999935
1.057	0.20320857612000034
1.058	0.19427228351999934
1.059	0.18551805132000032
1.06	0.17694719999999933
1.061	0.16856105292000031
1.062	0.16036093631999937
1.063	0.15234817932000025
1.064	0.14452411391999942
1.065	0.13689007500000022
1.066	0.12944740031999938
1.067	0.12219743052000022
1.068	0.11514150911999943
1.069	0.10828098252000021
1.07	0.10161719999999945
1.071	0.09515151372000016
1.072	0.08888527871999946
1.073	0.08281985292000014
1.074	0.0769565971199995
1.075	0.07129687500000012
1.076	0.06584205311999951
1.077	0.060593500920000105
1.078	0.05555259071999956
1.079	0.05072069772000009
1.08	0.04609919999999958
1.081	0.04168947852000007
1.082	0.03749291711999961
1.083	0.03351090252000005
1.084	0.029744824319999648
1.085	0.026196075000000044
1.086	0.022866049919999687
1.087	0.019756147320000035
1.088	0.01686776831999972
1.089	0.014202316920000027
1.09	0.011761199999999764
1.091	0.009545827320000018
1.092	0.007557611519999806
1.093	0.00579796812000001
1.094	0.00426831551999985
1.095	0.0029700750000000056
1.096	0.0019046707199998976
1.097	0.001073529720000002
1.098	0.00047808191999994785
1.099	0.00011976012000000023
1.1	0
1.101	0
1.102	0
1.103	0
1.104	0
1.105	0
1.106	0
1.107	0
1.108	0
1.109	0
1.11	0
1.111	0
1.112	0
1.113	0
1.114	0
1.115	0
1.116	0
1.117	0
1.118	0
1.119	0
1.12	0
1.121	0
1.122	0
1.123	0
1.124	0
1.125	0
1.1260000000000001	0
1.127	0
1.1280000000000001	0
1.129	0
1.1300000000000001	0
1.131	0
1.1320000000000001	0
1.133	0
1.1340000000000001	0
1.135	0
1.1360000000000001	0
1.137	0
1.1380000000000001	0
1.139	0
1.1400000000000001	0
1.141	0
1.1420000000000001	0
1.143	0
1.1440000000000001	0
1.145	0
1.1460000000000001	0
1.147	0
1.1480000000000001	0
1.149	0
1.1500000000000001	0
1.151	0
1.1520000000000001	0
1.153	0
1.1540000000000001	0
1.155	0
1.1560000000000001	0
1.157	0
1.1580000000000001	0
1.159	0
1.1600000000000001	0
1.161	0
1.1620000000000001	0
1.163	0
1.1640000000000001	0
1.165	0
1.166	0
1.167	0
1.168	0
1.169	0
1.17	0
1.171	0
1.172	0
1.173	0
1.174	0
1.175	0
1.176	0
1.177	0
1.178	0
1.179	0
1.18	0
1.181	0
1.182	0
1.183	0
1.184	0
1.185	0
1.186	0
1.187	0
1.188	0
1.189	0
1.19	0
1.191	0
1.192	0
1.193	0
1.194	0
1.195	0
1.196	0
1.197	0
1.198	0
1.199	0
1.2	0
1.201	0
1.202	0
1.203	0
1.204	0
1.205	0
1.206	0
1.207	0
1.208	0
1.209	0
1.21	0
1.211	0
1.212	0
1.213	0
1.214	0
1.215	0
1.216	0
1.217	0
1.218	0
1.219	0
1.22	0
1.221	0
1.222	0
1.223	0
1.224	0
1.225	0
1.226	0
1.227	0
1.228	0
1.229	0
1.23	0
1.231	0
1.232	0
1.233	0
1.234	0
1.235	0
1.236	0
1.237	0
1.238	0
1.239	0
1.24	0
1.241	0
1.242	0
1.243	0
1.244	0
1.245	0
1.246	0
1.247	0
1.248	0
1.249	0
1.25	0
1.2510000000000001	0
1.252	0
1.2530000000000001	0
1.254	0
1.2550000000000001	0
1.256	0
1.2570000000000001	0
1.258	0
1.2590000000000001	0
1.26	0
1.2610000000000001	0
1.262	0
1.2630000000000001	0
1.264	0
1.2650000000000001	0
1.266	0
1.2670000000000001	0
1.268	0
1.2690000000000001	0
1.27	0
1.2710000000000001	0
1.272	0
1.2730000000000001	0
1.274	0
1.2750000000000001	0
1.276	0
1.2770000000000001	0
1.278	0
1.2790000000000001	0
1.28	0
1.2810000000000001	0
1.282	0
1.2830000000000001	0
1.284	0
1.2850000000000001	0
1.286	0
1.2870000000000001	0
1.288	0
1.2890000000000001	0
1.29	0
1.2910000000000001	0
1.292	0
1.293	0
1.294	0
1.295	0
1.296	0
1.297	0
1.298	0
1.299	0
1.3	0
1.301	0
1.302	0
1.303	0
1.304	0
1.305	0
1.306	0
1.307	0
1.308	0
1.309	0
1.31	0
1.311	0
1.312	0
1.313	0
1.314	0
1.315	0
1.316	0
1.317	0
1.318	0
1.319	0
1.32	0
1.321	0
1.322	0
1.323	0
1.324	0
1.325	0
1.326	0
1.327	0
1.328	0
1.329	0
1.33	0
1.331	0
1.332	0
1.333	0
1.334	0
1.335	0
1.336	0
1.337	0
1.338	0
1.339	0
1.34	0
1.341	0
1.342	0
1.343	0
1.344	0
1.345	0
1.346	0
1.347	0
1.348	0
1.349	0
1.35	0
1.351	0
1.352	0
1.353	0
1.354	0
1.355	0
1.356	0
1.357	0
1.358	0
1.359	0
1.36	0
1.361	0
1.362	0
1.363	0
1.364	0
1.365	0
1.366	0
1.367	0
1.368	0
1.369	0
1.37	0
1.371	0
1.372	0
1.373	0
1.374	0
1.375	0
1.3760000000000001	0
1.377	0
1.3780000000000001	0
1.379	0
1.3800000000000001	0
1.381	0
1.3820000000000001	0
1.383	0
1.3840000000000001	0
1.385	0
1.3860000000000001	0
1.387	0
1.3880000000000001	0
1.389	0
1.3900000000000001	0
1.391	0
1.3920000000000001	0
1.393	0
1.3940000000000001	0
1.395	0
1.3960000000000001	0
1.397	0
1.3980000000000001	0
1.399	0
1.4000000000000001	0
1.401	0
1.4020000000000001	0
1.403	0
1.4040000000000001	0
1.405	0
1.4060000000000001	0
1.407	0
1.4080000000000001	0
1.409	0
1.4100000000000001	0
1.411	0
1.4120000000000001	0
1.413	0
1.4140000000000001	0
1.415	0
1.4160000000000001	0
1.417	0
1.4180000000000001	0
1.419	0
1.42	0
1.421	0
1.422	0
1.423	0
1.424	0
1.425	0
1.426	0
1.427	0
1.428	0
1.429	0
1.43	0
1.431	0
1.432	0
1.433	0
1.434	0
1.435	0
1.436	0
1.437	0
1.438	0
1.439	0
1.44	0
1.441	0
1.442	0
1.443	0
1.444	0
1.445	0
1.446	0
1.447	0
1.448	0
1.449	0
1.45	0
1.451	0
1.452	0
1.453	0
1.454	0
1.455	0
1.456	0
1.457	0
1.458	0
1.459	0
1.46	0
1.461	0
1.462	0
1.463	0
1.464	0
1.465	0
1.466	0
1.467	0
1.468	0
1.469	0
1.47	0
1.471	0
1.472	0
1.473	0
1.474	0
1.475	0
1.476	0
1.477	0
1.478	0
1.479	0
1.48	0
1.481	0
1.482	0
1.483	0
1.484	0
1.485	0
1.486	0
1.487	0
1.488	0
1.489	0
1.49	0
1.491	0
1.492	0
1.493	0
1.494	0
1.495	0
1.496	0
1.497	0
1.498	0
1.499	0
1.5	0

==> up3.dat <==
x      y
-0.5	0.
-0.499	0.
-0.498	0.
-0.497	0.
-0.496	0.
-0.495	0.
-0.494	0.
-0.493	0.
-0.492	0.
-0.491	0.
-0.49	0.
-0.489	0.
-0.488	0.
-0.487	0.
-0.486	0.
-0.485	0.
-0.484	0.
-0.483	0.
-0.482	0.
-0.481	0.
-0.48	0.
-0.479	0.
-0.478	0.
-0.477	0.
-0.476	0.
-0.475	0.
-0.474	0.
-0.473	0.
-0.472	0.
-0.471	0.
-0.47	0.
-0.469	0.
-0.46799999999999997	0.
-0.46699999999999997	0.
-0.46599999999999997	0.
-0.46499999999999997	0.
-0.46399999999999997	0.
-0.463	0.
-0.462	0.
-0.461	0.
-0.46	0.
-0.459	0.
-0.458	0.
-0.457	0.
-0.456	0.
-0.455	0.
-0.454	0.
-0.453	0.
-0.452	0.
-0.451	0.
-0.45	0.
-0.449	0.
-0.448	0.
-0.447	0.
-0.446	0.
-0.445	0.
-0.444	0.
-0.443	0.
-0.442	0.
-0.441	0.
-0.44	0.
-0.439	0.
-0.438	0.
-0.437	0.
-0.436	0.
-0.435	0.
-0.434	0.
-0.433	0.
-0.432	0.
-0.431	0.
-0.43	0.
-0.429	0.
-0.428	0.
-0.427	0.
-0.426	0.
-0.425	0.
-0.424	0.
-0.423	0.
-0.422	0.
-0.421	0.
-0.42	0.
-0.419	0.
-0.418	0.
-0.417	0.
-0.416	0.
-0.415	0.
-0.414	0.
-0.413	0.
-0.41200000000000003	0.
-0.41100000000000003	0.
-0.41000000000000003	0.
-0.40900000000000003	0.
-0.40800000000000003	0.
-0.40700000000000003	0.
-0.406	0.
-0.405	0.
-0.404	0.
-0.403	0.
-0.402	0.
-0.401	0.
-0.4	0.
-0.399	0.
-0.398	0.
-0.397	0.
-0.396	0.
-0.395	0.
-0.394	0.
-0.393	0.
-0.392	0.
-0.391	0.
-0.39	0.
-0.389	0.
-0.388	0.
-0.387	0.
-0.386	0.
-0.385	0.
-0.384	0.
-0.383	0.
-0.382	0.
-0.381	0.
-0.38	0.
-0.379	0.
-0.378	0.
-0.377	0.
-0.376	0.
-0.375	0.
-0.374	0.
-0.373	0.
-0.372	0.
-0.371	0.
-0.37	0.
-0.369	0.
-0.368	0.
-0.367	0.
-0.366	0.
-0.365	0.
-0.364	0.
-0.363	0.
-0.362	0.
-0.361	0.
-0.36	0.
-0.359	0.
-0.358	0.
-0.357	0.
-0.356	0.
-0.355	0.
-0.354	0.
-0.353	0.
-0.352	0.
-0.351	0.
-0.35	0.
-0.349	0.
-0.348	0.
-0.347	0.
-0.346	0.
-0.345	0.
-0.344	0.
-0.34299999999999997	0.
-0.34199999999999997	0.
-0.34099999999999997	0.
-0.33999999999999997	0.
-0.33899999999999997	0.
-0.33799999999999997	0.
-0.33699999999999997	0.
-0.33599999999999997	0.
-0.33499999999999996	0.
-0.33399999999999996	0.
-0.33299999999999996	0.
-0.33199999999999996	0.
-0.33099999999999996	0.
-0.32999999999999996	0.
-0.32899999999999996	0.
-0.32799999999999996	0.
-0.32699999999999996	0.
-0.32599999999999996	0.
-0.32499999999999996	0.
-0.324	0.
-0.323	0.
-0.322	0.
-0.321	0.
-0.32	0.
-0.319	0.
-0.318	0.
-0.317	0.
-0.316	0.
-0.315	0.
-0.314	0.
-0.313	0.
-0.312	0.
-0.311	0.
-0.31	0.
-0.309	0.
-0.308	0.
-0.307	0.
-0.306	0.
-0.305	0.
-0.304	0.
-0.303	0.
-0.302	0.
-0.301	0.
-0.3	0.
-0.299	0.
-0.298	0.
-0.297	0.
-0.296	0.
-0.295	0.
-0.294	0.
-0.293	0.
-0.292	0.
-0.29100000000000004	0.
-0.29000000000000004	0.
-0.28900000000000003	0.
-0.28800000000000003	0.
-0.28700000000000003	0.
-0.28600000000000003	0.
-0.28500000000000003	0.
-0.28400000000000003	0.
-0.28300000000000003	0.
-0.28200000000000003	0.
-0.281	0.
-0.28	0.
-0.279	0.
-0.278	0.
-0.277	0.
-0.276	0.
-0.275	0.
-0.274	0.
-0.273	0.
-0.272	0.
-0.271	0.
-0.27	0.
-0.269	0.
-0.268	0.
-0.267	0.
-0.266	0.
-0.265	0.
-0.264	0.
-0.263	0.
-0.262	0.
-0.261	0.
-0.26	0.
-0.259	0.
-0.258	0.
-0.257	0.
-0.256	0.
-0.255	0.
-0.254	0.
-0.253	0.
-0.252	0.
-0.251	0.
-0.25	0.
-0.249	0.
-0.248	0.
-0.247	0.
-0.246	0.
-0.245	0.
-0.244	0.
-0.243	0.
-0.242	0.
-0.241	0.
-0.24	0.
-0.239	0.
-0.238	0.
-0.237	0.
-0.236	0.
-0.235	0.
-0.23399999999999999	0.
-0.23299999999999998	0.
-0.23199999999999998	0.
-0.23099999999999998	0.
-0.22999999999999998	0.
-0.22899999999999998	0.
-0.22799999999999998	0.
-0.22699999999999998	0.
-0.22599999999999998	0.
-0.22499999999999998	0.
-0.22399999999999998	0.
-0.22299999999999998	0.
-0.22199999999999998	0.
-0.22099999999999997	0.
-0.21999999999999997	0.
-0.21899999999999997	0.
-0.21799999999999997	0.
-0.21699999999999997	0.
-0.21599999999999997	0.
-0.21499999999999997	0.
-0.21399999999999997	0.
-0.21299999999999997	0.
-0.21199999999999997	0.
-0.21100000000000002	0.
-0.21000000000000002	0.
-0.20900000000000002	0.
-0.20800000000000002	0.
-0.20700000000000002	0.
-0.20600000000000002	0.
-0.20500000000000002	0.
-0.20400000000000001	0.
-0.203	0.
-0.202	0.
-0.201	0.
-0.2	0.
-0.199	0.
-0.198	0.
-0.197	0.
-0.196	0.
-0.195	0.
-0.194	0.
-0.193	0.
-0.192	0.
-0.191	0.
-0.19	0.
-0.189	0.
-0.188	0.
-0.187	0.
-0.186	0.
-0.185	0.
-0.184	0.
-0.183	0.
-0.182	0.
-0.181	0.
-0.18	0.
-0.179	0.
-0.178	0.
-0.177	0.
-0.176	0.
-0.175	0.
-0.174	0.
-0.173	0.
-0.172	0.
-0.17099999999999999	0.
-0.16999999999999998	0.
-0.16899999999999998	0.
-0.16799999999999998	0.
-0.16699999999999998	0.
-0.16599999999999998	0.
-0.16499999999999998	0.
-0.16399999999999998	0.
-0.16299999999999998	0.
-0.16199999999999998	0.
-0.16099999999999998	0.
-0.15999999999999998	0.
-0.15899999999999997	0.
-0.15799999999999997	0.
-0.15699999999999997	0.
-0.15599999999999997	0.
-0.15499999999999997	0.
-0.15399999999999997	0.
-0.15299999999999997	0.
-0.15199999999999997	0.
-0.15099999999999997	0.
-0.14999999999999997	0.
-0.14899999999999997	0.
-0.14800000000000002	0.
-0.14700000000000002	0.
-0.14600000000000002	0.
-0.14500000000000002	0.
-0.14400000000000002	0.
-0.14300000000000002	0.
-0.14200000000000002	0.
-0.14100000000000001	0.
-0.14	0.
-0.139	0.
-0.138	0.
-0.137	0.
-0.136	0.
-0.135	0.
-0.134	0.
-0.133	0.
-0.132	0.
-0.131	0.
-0.13	0.
-0.129	0.
-0.128	0.
-0.127	0.
-0.126	0.
-0.125	0.
-0.124	0.
-0.123	0.
-0.122	0.
-0.121	0.
-0.12	0.
-0.119	0.
-0.118	0.
-0.11699999999999999	0.
-0.11599999999999999	0.
-0.11499999999999999	0.
-0.11399999999999999	0.
-0.11299999999999999	0.
-0.11199999999999999	0.
-0.11099999999999999	0.
-0.10999999999999999	0.
-0.10899999999999999	0.
-0.10799999999999998	0.
-0.10699999999999998	0.
-0.10599999999999998	0.
-0.10499999999999998	0.
-0.10399999999999998	0.
-0.10299999999999998	0.
-0.10199999999999998	0.
-0.10099999999999998	0.
-0.09999999999999998	0.
-0.09899999999999998	0.
-0.09799999999999998	0.
-0.09699999999999998	0.
-0.09599999999999997	0.
-0.09499999999999997	0.
-0.09399999999999997	0.
-0.09299999999999997	0.
-0.09199999999999997	0.
-0.09099999999999997	0.
-0.08999999999999997	0.
-0.08899999999999997	0.
-0.08799999999999997	0.
-0.08699999999999997	0.
-0.08599999999999997	0.
-0.08499999999999996	0.
-0.08399999999999996	0.
-0.08300000000000002	0.
-0.08200000000000002	0.
-0.08100000000000002	0.
-0.08000000000000002	0.
-0.07900000000000001	0.
-0.07800000000000001	0.
-0.07700000000000001	0.
-0.07600000000000001	0.
-0.07500000000000001	0.
-0.07400000000000001	0.
-0.07300000000000001	0.
-0.07200000000000001	0.
-0.07100000000000001	0.
-0.07	0.
-0.069	0.
-0.068	0.
-0.067	0.
-0.066	0.
-0.065	0.
-0.064	0.
-0.063	0.
-0.062	0.
-0.061	0.
-0.06	0.
-0.059	0.
-0.057999999999999996	0.
-0.056999999999999995	0.
-0.055999999999999994	0.
-0.05499999999999999	0.
-0.05399999999999999	0.
-0.05299999999999999	0.
-0.05199999999999999	0.
-0.05099999999999999	0.
-0.04999999999999999	0.
-0.04899999999999999	0.
-0.04799999999999999	0.
-0.046999999999999986	0.
-0.045999999999999985	0.
-0.044999999999999984	0.
-0.043999999999999984	0.
-0.04299999999999998	0.
-0.04199999999999998	0.
-0.04099999999999998	0.
-0.03999999999999998	0.
-0.03899999999999998	0.
-0.03799999999999998	0.
-0.03699999999999998	0.
-0.035999999999999976	0.
-0.034999999999999976	0.
-0.033999999999999975	0.
-0.032999999999999974	0.
-0.03199999999999997	0.
-0.030999999999999972	0.
-0.02999999999999997	0.
-0.02899999999999997	0.
-0.02799999999999997	0.
-0.02699999999999997	0.
-0.025999999999999968	0.
-0.024999999999999967	0.
-0.023999999999999966	0.
-0.022999999999999965	0.
-0.021999999999999964	0.
-0.020999999999999963	0.
-0.020000000000000018	0.
-0.019000000000000017	0.
-0.018000000000000016	0.
-0.017000000000000015	0.
-0.016000000000000014	0.
-0.015000000000000013	0.
-0.014000000000000012	0.
-0.013000000000000012	0.
-0.01200000000000001	0.
-0.01100000000000001	0.
-0.010000000000000009	0.
-0.009000000000000008	0.
-0.008000000000000007	0.
-0.007000000000000006	0.
-0.006000000000000005	0.
-0.0050000000000000044	0.
-0.0040000000000000036	0.
-0.0030000000000000027	0.
-0.0020000000000000018	0.
-0.0010000000000000009	0.
0.	0.
0.0010000000000000009	0.00016467016500000032
0.0020000000000000018	0.0006573626400000011
0.0030000000000000027	0.0014761033650000028
0.0040000000000000036	0.002618922240000004
0.0050000000000000044	0.004083853125000008
0.006000000000000005	0.005868933840000009
0.007000000000000006	0.007972206165000013
0.008000000000000007	0.01039171584000002
0.009000000000000008	0.013125512565000025
0.010000000000000009	0.01617165000000003
0.01100000000000001	0.01952818576500004
0.01200000000000001	0.023193181440000044
0.013000000000000012	0.02716470256500005
0.014000000000000012	0.031440818640000055
0.015000000000000013	0.03601960312500006
0.016000000000000014	0.04089913344000008
0.017000000000000015	0.04607749096500007
0.018000000000000016	0.05155276104000009
0.019000000000000017	0.057323032965000104
0.020000000000000018	0.0633864000000001
0.02100000000000002	0.06974095936500012
0.02200000000000002	0.07638481224000011
0.02300000000000002	0.08331606376500014
0.02400000000000002	0.09053282304000017
0.025000000000000022	0.09803320312500016
0.026000000000000023	0.10581532104000019
0.027000000000000024	0.1138772977650002
0.028000000000000025	0.12221725824000024
0.029000000000000026	0.13083333136500022
0.030000000000000027	0.13972365000000023
0.031000000000000028	0.14888635096500027
0.03200000000000003	0.15831957504000027
0.03300000000000003	0.1680214669650003
0.03400000000000003	0.17799017544000026
0.03500000000000003	0.1882238531250003
0.03600000000000003	0.1987206566400003
0.03700000000000003	0.20947874656500035
0.038000000000000034	0.22049628744000044
0.039000000000000035	0.23177144776500044
0.040000000000000036	0.2433024000000004
0.041000000000000036	0.25508732056500044
0.04200000000000004	0.2671243898400005
0.04300000000000004	0.27941179216500045
0.04400000000000004	0.2919477158400005
0.04500000000000004	0.30473035312500046
0.04600000000000004	0.3177579002400005
0.04700000000000004	0.3310285573650006
0.04800000000000004	0.34454052864000057
0.049000000000000044	0.3582920221650005
0.050000000000000044	0.3722812500000007
0.051000000000000045	0.38650642816500064
0.052000000000000046	0.4009657766400007
0.05300000000000005	0.4156575193650007
0.05400000000000005	0.43057988424000077
0.05500000000000005	0.44573110312500075
0.05600000000000005	0.46110941184000076
0.05700000000000005	0.4767130501650008
0.05800000000000005	0.49254026184000077
0.05900000000000005	0.5085892945650008
0.06000000000000005	0.5248584000000008
0.061000000000000054	0.5413458337650009
0.062000000000000055	0.558049855440001
0.06300000000000006	0.5749687285650009
0.06400000000000006	0.592100720640001
0.06500000000000006	0.609444103125001
0.06600000000000006	0.6269971514400011
0.06700000000000006	0.6447581449650011
0.06800000000000006	0.6627253670400012
0.06900000000000006	0.6808971049650009
0.07000000000000006	0.6992716500000011
0.07100000000000006	0.7178472973650012
0.07200000000000006	0.7366223462400011
0.07300000000000006	0.7555950997650013
0.07400000000000007	0.7747638650400013
0.07500000000000007	0.7941269531250014
0.07600000000000007	0.8136826790400015
0.07699999999999996	0.8334293617649993
0.07799999999999996	0.8533653242399991
0.07899999999999996	0.8734888933649991
0.07999999999999996	0.8937983999999993
0.08099999999999996	0.914292178964999
0.08199999999999996	0.9349685690399991
0.08299999999999996	0.9558259129649992
0.08399999999999996	0.9768625574399994
0.08499999999999996	0.9980768531249993
0.08599999999999997	1.0194671546399992
0.08699999999999997	1.0410318205649993
0.08799999999999997	1.062769213439999
0.08899999999999997	1.0846776997649992
0.08999999999999997	1.1067556499999993
0.09099999999999997	1.1290014385649993
0.09199999999999997	1.1514134438399992
0.09299999999999997	1.1739900481649994
0.09399999999999997	1.1967296378399992
0.09499999999999997	1.2196306031249995
0.09599999999999997	1.242691338239999
0.09699999999999998	1.2659102413649992
0.09799999999999998	1.2892857146399994
0.09899999999999998	1.3128161641649996
0.09999999999999998	1.3364999999999994
0.10099999999999998	1.3603356361649992
0.10199999999999998	1.3843214906399997
0.10299999999999998	1.4084559853649996
0.10399999999999998	1.4327375462399998
0.10499999999999998	1.4571646031249996
0.10599999999999998	1.4817355898399995
0.10699999999999998	1.5064489441649995
0.10799999999999998	1.5313031078399995
0.10899999999999999	1.5562965265649995
0.10999999999999999	1.5814276499999997
0.11099999999999999	1.6066949317649994
0.11199999999999999	1.6320968294399996
0.11299999999999999	1.6576318045649996
0.11399999999999999	1.6832983226399998
0.11499999999999999	1.7090948531249996
0.11599999999999999	1.7350198694399999
0.11699999999999999	1.761071848965
0.118	1.7872492730399998
0.119	1.8135506269650001
0.12	1.8399743999999998
0.121	1.8665190853649998
0.122	1.89318318024
0.123	1.9199651857649997
0.124	1.9468636070399998
0.125	1.973876953125
0.126	2.00100373704
0.127	2.028242475765
0.128	2.05559169024
0.129	2.083049905365
0.13	2.11061565
0.131	2.138287456965
0.132	2.16606386304
0.133	2.193943408965
0.134	2.22192463944
0.135	2.2500061031250005
0.136	2.27818635264
0.137	2.306463944565
0.138	2.33483743944
0.139	2.3633054017650004
0.14	2.3918664
0.14100000000000001	2.420519006565
0.14200000000000002	2.44926179784
0.14300000000000002	2.4780933541650003
0.14400000000000002	2.5070122598400006
0.14500000000000002	2.5360171031250007
0.14600000000000002	2.565106476240001
0.14700000000000002	2.594278975365
0.14800000000000002	2.6235332006400003
0.14900000000000002	2.6528677561650014
0.15000000000000002	2.68228125
0.15100000000000002	2.7117722941650007
0.15200000000000002	2.741339504640001
0.15300000000000002	2.7709815013650005
0.15400000000000003	2.800696908240001
0.15500000000000003	2.8304843531250006
0.15600000000000003	2.860342467840001
0.15700000000000003	2.890269888165001
0.15800000000000003	2.920265253840001
0.15900000000000003	2.950327208565002
0.16000000000000003	2.9804544
0.16100000000000003	3.0106454797650013
0.16200000000000003	3.0408991034400006
0.16300000000000003	3.0712139305650012
0.16400000000000003	3.1015886246400015
0.16500000000000004	3.1320218531250017
0.16600000000000004	3.1625122874400002
0.16700000000000004	3.1930586029650008
0.16800000000000004	3.223659479040002
0.16900000000000004	3.254313598965002
0.17000000000000004	3.285019650000001
0.17100000000000004	3.315776323365001
0.17200000000000004	3.3465823142400004
0.17300000000000004	3.377436321765001
0.17400000000000004	3.408337049040001
0.17500000000000004	3.439283203125002
0.17600000000000005	3.470273495040002
0.17700000000000005	3.5013066397650014
0.17800000000000005	3.5323813562400015
0.17900000000000005	3.5634963673650017
0.18000000000000005	3.594650400000002
0.18100000000000005	3.6258421849650015
0.18200000000000005	3.6570704570400014
0.18300000000000005	3.688333954965002
0.18400000000000005	3.719631421440001
0.18500000000000005	3.750961603125001
0.18600000000000005	3.782323250640002
0.18700000000000006	3.8137151185650016
0.18800000000000006	3.8451359654400017
0.18900000000000006	3.876584553765001
0.19000000000000006	3.908059650000002
0.19100000000000006	3.939560024565002
0.19200000000000006	3.9710844518400013
0.19300000000000006	4.0026317101650015
0.19400000000000006	4.034200581840001
0.19500000000000006	4.065789853125002
0.19600000000000006	4.097398314240002
0.19700000000000006	4.1290247593650005
0.19800000000000006	4.160667986640002
0.19900000000000007	4.192326798165002
0.20000000000000007	4.224000000000002
0.20100000000000007	4.2556864021650025
0.20200000000000007	4.287384818640001
0.20300000000000007	4.319094067365002
0.20399999999999996	4.350812970239999
0.20499999999999996	4.382540353124998
0.20599999999999996	4.414275045839999
0.20699999999999996	4.446015882165
0.20799999999999996	4.4777616998399985
0.20899999999999996	4.509511340564998
0.20999999999999996	4.541263649999999
0.21099999999999997	4.573017477764999
0.21199999999999997	4.604771677439999
0.21299999999999997	4.636525106564998
0.21399999999999997	4.668276626639999
0.21499999999999997	4.700025103124999
0.21599999999999997	4.73176940544
0.21699999999999997	4.763508406964998
0.21799999999999997	4.7952409850399995
0.21899999999999997	4.826966020965
0.21999999999999997	4.858682399999998
0.22099999999999997	4.8903890113649995
0.22199999999999998	4.922084748239999
0.22299999999999998	4.953768507764999
0.22399999999999998	4.985439191039998
0.22499999999999998	5.0170957031249985
0.22599999999999998	5.04873695304
0.22699999999999998	5.080361853764999
0.22799999999999998	5.1119693222399984
0.22899999999999998	5.143558279365
0.22999999999999998	5.175127649999999
0.23099999999999998	5.206676362965
0.23199999999999998	5.238203351039999
0.23299999999999998	5.269707550964998
0.23399999999999999	5.30118790344
0.235	5.3326433531249995
0.236	5.364072848639999
0.237	5.395475342565
0.238	5.426849791439999
0.239	5.458195155764999
0.24	5.4895104
0.241	5.520794492565
0.242	5.55204640584
0.243	5.583265116165
0.244	5.614449603839999
0.245	5.645598853125
0.246	5.67671185224
0.247	5.707787593364999
0.248	5.738825072639999
0.249	5.769823290165
0.25	5.80078125
0.251	5.831697960165
0.252	5.862572432639999
0.253	5.893403683364999
0.254	5.9241907322400005
0.255	5.954932603125
0.256	5.98562832384
0.257	6.016276926165
0.258	6.04687744584
0.259	6.077428922565001
0.26	6.107930400000001
0.261	6.1383809257649995
0.262	6.16877955144
0.263	6.199125332565
0.264	6.229417328639999
0.265	6.259654603125001
0.266	6.28983622344
0.267	6.319961260965
0.268	6.350028791040001
0.269	6.380037892965001
0.27	6.409987650000001
0.271	6.439877149365
0.272	6.469705482239999
0.273	6.4994717437650005
0.274	6.5291750330400005
0.275	6.5588144531250006
0.276	6.588389111040001
0.277	6.617898117765
0.278	6.6473405882400005
0.279	6.676715641365
0.28	6.7060224
0.281	6.735259990965003
0.28200000000000003	6.764427545040001
0.28300000000000003	6.793524196965
0.28400000000000003	6.822549085440002
0.28500000000000003	6.851501353125
0.28600000000000003	6.880380146640002
0.28700000000000003	6.909184616565001
0.28800000000000003	6.93791391744
0.28900000000000003	6.966567207765001
0.29000000000000004	6.995143650000002
0.29100000000000004	7.023642410565
0.29200000000000004	7.052062659840001
0.29300000000000004	7.080403572165001
0.29400000000000004	7.108664325840001
0.29500000000000004	7.136844103125
0.29600000000000004	7.164942090240001
0.29700000000000004	7.192957477365001
0.29800000000000004	7.220889458640001
0.29900000000000004	7.248737232165
0.30000000000000004	7.276500000000001
0.30100000000000005	7.304176968165002
0.30200000000000005	7.331767346640001
0.30300000000000005	7.359270349365002
0.30400000000000005	7.386685194240003
0.30500000000000005	7.414011103125002
0.30600000000000005	7.441247301840002
0.30700000000000005	7.468393020165001
0.30800000000000005	7.495447491840002
0.30900000000000005	7.522409954565002
0.31000000000000005	7.549279650000001
0.31100000000000005	7.576055823765001
0.31200000000000006	7.602737725440001
0.31300000000000006	7.6293246085650015
0.31400000000000006	7.6558157306400005
0.31500000000000006	7.682210353125002
0.31600000000000006	7.708507741440003
0.31700000000000006	7.734707164965
0.31800000000000006	7.760807897040002
0.31900000000000006	7.786809214965001
0.32000000000000006	7.8127104
0.32100000000000006	7.8385107373650005
0.32200000000000006	7.864209516240001
0.32300000000000006	7.889806029765002
0.32400000000000007	7.915299575040002
0.32500000000000007	7.940689453125001
0.32600000000000007	7.965974969040002
0.32700000000000007	7.991155431765001
0.32800000000000007	8.016230154240002
0.32900000000000007	8.041198453365002
0.33000000000000007	8.066059650000001
0.33100000000000007	8.090813068965002
0.3320000000000001	8.115458039040002
0.33299999999999996	8.139993892964998
0.33399999999999996	8.164419967439999
0.33499999999999996	8.188735603125
0.33599999999999997	8.21294014464
0.33699999999999997	8.237032940565
0.33799999999999997	8.261013343439998
0.33899999999999997	8.284880709765002
0.33999999999999997	8.308634399999999
0.34099999999999997	8.332273778565
0.34199999999999997	8.355798213839998
0.34299999999999997	8.379207078165
0.344	8.40249974784
0.345	8.425675603124999
0.346	8.448734028239999
0.347	8.471674411364999
0.348	8.49449614464
0.349	8.517198624164998
0.35	8.539781249999999
0.351	8.562243426165
0.352	8.584584560639998
0.353	8.606804065364999
0.354	8.62890135624
0.355	8.650875853125
0.356	8.67272697984
0.357	8.694454164165
0.358	8.71605683784
0.359	8.737534436565
0.36	8.7588864
0.361	8.780112171765
0.362	8.80121119944
0.363	8.822182934565
0.364	8.84302683264
0.365	8.863742353125001
0.366	8.88432895944
0.367	8.904786118965
0.368	8.92511330304
0.369	8.945309986965
0.37	8.96537565
0.371	8.985309775365
0.372	9.005111850239999
0.373	9.024781365765
0.374	9.04431781704
0.375	9.063720703125
0.376	9.08298952704
0.377	9.102123795765
0.378	9.121123020239999
0.379	9.139986715365001
0.38	9.1587144
0.381	9.177305596964999
0.382	9.195759833040002
0.383	9.214076638965
0.384	9.232255549440001
0.385	9.250296103125
0.386	9.26819784264
0.387	9.285960314565
0.388	9.30358306944
0.389	9.321065661765
0.39	9.338407649999999
0.391	9.355608596565
0.392	9.37266806784
0.393	9.389585634165002
0.394	9.40636086984
0.395	9.422993353125
0.396	9.43948266624
0.397	9.455828395365
0.398	9.47203013064
0.399	9.488087466165
0.4	9.504
0.401	9.519767334165
0.402	9.53538907464
0.403	9.550864831364999
0.404	9.56619421824
0.405	9.581376853125
0.406	9.59641235784
0.40700000000000003	9.611300358165
0.40800000000000003	9.626040483839999
0.40900000000000003	9.640632368565
0.41000000000000003	9.65507565
0.41100000000000003	9.669369969765002
0.41200000000000003	9.683514973440001
0.41300000000000003	9.697510310565
0.41400000000000003	9.71135563464
0.41500000000000004	9.725050603125002
0.41600000000000004	9.738594877439999
0.41700000000000004	9.751988122964999
0.41800000000000004	9.765230009040003
0.41900000000000004	9.778320208965003
0.42000000000000004	9.7912584
0.42100000000000004	9.804044263365
0.42200000000000004	9.81667748424
0.42300000000000004	9.829157751765
0.42400000000000004	9.84148475904
0.42500000000000004	9.853658203125
0.42600000000000005	9.86567778504
0.42700000000000005	9.877543209765
0.42800000000000005	9.889254186239999
0.42900000000000005	9.900810427365002
0.43000000000000005	9.91221165
0.43100000000000005	9.923457574965001
0.43200000000000005	9.934547927040002
0.43300000000000005	9.945482434965001
0.43400000000000005	9.956260831440002
0.43500000000000005	9.966882853125
0.43600000000000005	9.977348240640001
0.43700000000000006	9.987656738565
0.43800000000000006	9.997808095440002
0.43900000000000006	10.007802063764998
0.44000000000000006	10.017638400000001
0.44100000000000006	10.027316864565002
0.44200000000000006	10.03683722184
0.44300000000000006	10.046199240164999
0.44400000000000006	10.05540269184
0.44500000000000006	10.064447353125
0.44600000000000006	10.07333300424
0.44700000000000006	10.082059429365
0.44800000000000006	10.090626416640001
0.44900000000000007	10.099033758165
0.45000000000000007	10.10728125
0.45100000000000007	10.115368692165001
0.45200000000000007	10.123295888640001
0.45300000000000007	10.131062647365
0.45400000000000007	10.13866878024
0.45500000000000007	10.146114103125
0.45600000000000007	10.15339843584
0.4570000000000001	10.160521602165002
0.4580000000000001	10.16748342984
0.4590000000000001	10.174283750565
0.45999999999999996	10.180922400000002
0.46099999999999997	10.187399217765
0.46199999999999997	10.19371404744
0.46299999999999997	10.199866736565
0.46399999999999997	10.20585713664
0.46499999999999997	10.211685103125
0.46599999999999997	10.217350495440002
0.46699999999999997	10.222853176965
0.46799999999999997	10.22819301504
0.469	10.233369880965
0.47	10.238383649999998
0.471	10.243234201364999
0.472	10.247921418239999
0.473	10.252445187765
0.474	10.25680540104
0.475	10.261001953125
0.476	10.26503474304
0.477	10.268903673765
0.478	10.272608652239999
0.479	10.276149589365
0.48	10.2795264
0.481	10.282739002965
0.482	10.28578732104
0.483	10.288671280964998
0.484	10.29139081344
0.485	10.293945853124999
0.486	10.29633633864
0.487	10.298562212565
0.488	10.300623421440001
0.489	10.302519915765
0.49	10.304251650000001
0.491	10.305818582565001
0.492	10.30722067584
0.493	10.308457896165
0.494	10.309530213839999
0.495	10.310437603125001
0.496	10.31118004224
0.497	10.311757513364999
0.498	10.312170002639999
0.499	10.312417500165
0.5	10.3125
0.5010000000000001	10.312417500165
0.502	10.312170002639999
0.5030000000000001	10.311757513364999
0.504	10.31118004224
0.5050000000000001	10.310437603125001
0.506	10.309530213839999
0.5070000000000001	10.308457896165
0.508	10.30722067584
0.5090000000000001	10.305818582565001
0.51	10.304251650000001
0.5110000000000001	10.302519915765
0.512	10.300623421440001
0.5130000000000001	10.298562212565
0.514	10.29633633864
0.5150000000000001	10.293945853124999
0.516	10.29139081344
0.5170000000000001	10.288671280964998
0.518	10.28578732104
0.5190000000000001	10.282739002965
0.52	10.2795264
0.5210000000000001	10.276149589365
0.522	10.272608652239999
0.5230000000000001	10.268903673765
0.524	10.26503474304
0.5249999999999999	10.261001953125001
0.526	10.25680540104
0.5269999999999999	10.252445187765
0.528	10.247921418239999
0.5289999999999999	10.243234201364999
0.53	10.238383649999998
0.5309999999999999	10.233369880965
0.532	10.22819301504
0.5329999999999999	10.222853176965
0.534	10.217350495440002
0.5349999999999999	10.211685103125
0.536	10.20585713664
0.5369999999999999	10.199866736565001
0.538	10.19371404744
0.5389999999999999	10.187399217765
0.54	10.180922400000002
0.5409999999999999	10.174283750565
0.542	10.167483429839999
0.5429999999999999	10.160521602165002
0.544	10.15339843584
0.5449999999999999	10.146114103125
0.546	10.13866878024
0.5469999999999999	10.131062647365
0.548	10.123295888640001
0.5489999999999999	10.115368692165001
0.55	10.10728125
0.5509999999999999	10.099033758165
0.552	10.09062641664
0.5529999999999999	10.082059429365
0.554	10.07333300424
0.5549999999999999	10.064447353125
0.556	10.05540269184
0.5569999999999999	10.046199240164999
0.558	10.03683722184
0.5589999999999999	10.027316864565002
0.56	10.017638399999997
0.5609999999999999	10.007802063764998
0.562	9.997808095439998
0.563	9.987656738565
0.5640000000000001	9.977348240639998
0.565	9.966882853125
0.5660000000000001	9.956260831440002
0.567	9.945482434965001
0.5680000000000001	9.934547927039999
0.569	9.923457574965001
0.5700000000000001	9.912211649999998
0.571	9.900810427365002
0.5720000000000001	9.889254186239999
0.573	9.877543209765
0.5740000000000001	9.865677785039999
0.575	9.853658203125
0.5760000000000001	9.84148475904
0.577	9.829157751765
0.5780000000000001	9.81667748424
0.579	9.804044263365
0.5800000000000001	9.791258399999998
0.581	9.778320208965003
0.5820000000000001	9.76523000904
0.583	9.751988122964999
0.5840000000000001	9.738594877439999
0.585	9.725050603125002
0.5860000000000001	9.711355634639999
0.587	9.697510310565
0.5880000000000001	9.683514973440001
0.589	9.669369969765002
0.5900000000000001	9.655075649999999
0.591	9.640632368565
0.5920000000000001	9.626040483839999
0.593	9.611300358165
0.5940000000000001	9.59641235784
0.595	9.581376853125
0.5960000000000001	9.566194218239998
0.597	9.550864831364999
0.5980000000000001	9.535389074639998
0.599	9.519767334165
0.6000000000000001	9.504
0.601	9.488087466165
0.6020000000000001	9.472030130639999
0.603	9.455828395365
0.6040000000000001	9.439482666239998
0.605	9.422993353125
0.6060000000000001	9.406360869839999
0.607	9.389585634165002
0.6080000000000001	9.37266806784
0.609	9.355608596565
0.6100000000000001	9.338407649999997
0.611	9.321065661765
0.6120000000000001	9.303583069439997
0.613	9.285960314565
0.6140000000000001	9.268197842639998
0.615	9.250296103125
0.6160000000000001	9.232255549439998
0.617	9.214076638965
0.6180000000000001	9.195759833039999
0.619	9.177305596964999
0.6200000000000001	9.1587144
0.621	9.139986715365001
0.6220000000000001	9.121123020239997
0.623	9.102123795765
0.6240000000000001	9.082989527039999
0.625	9.063720703125
0.6260000000000001	9.044317817039998
0.627	9.024781365765
0.6280000000000001	9.005111850239997
0.629	8.985309775365
0.6300000000000001	8.965375649999999
0.631	8.945309986965
0.6320000000000001	8.92511330304
0.633	8.904786118965
0.6340000000000001	8.884328959439998
0.635	8.863742353125001
0.6360000000000001	8.843026832639996
0.637	8.822182934565
0.6380000000000001	8.801211199439997
0.639	8.780112171765
0.6400000000000001	8.758886399999998
0.641	8.737534436565
0.6420000000000001	8.716056837839997
0.643	8.694454164165
0.6440000000000001	8.672726979839998
0.645	8.650875853125
0.6460000000000001	8.628901356239998
0.647	8.606804065364999
0.6480000000000001	8.584584560639998
0.649	8.562243426165
0.6500000000000001	8.539781249999997
0.651	8.517198624164998
0.6520000000000001	8.494496144639996
0.653	8.471674411364999
0.6539999999999999	8.44873402824
0.655	8.425675603124999
0.6559999999999999	8.402499747840002
0.657	8.379207078165
0.6579999999999999	8.35579821384
0.659	8.332273778565
0.6599999999999999	8.308634400000003
0.661	8.284880709765002
0.6619999999999999	8.261013343440002
0.663	8.237032940565
0.6639999999999999	8.212940144640001
0.665	8.188735603125
0.6659999999999999	8.164419967440002
0.667	8.139993892964998
0.6679999999999999	8.115458039040002
0.669	8.090813068965
0.6699999999999999	8.066059650000001
0.671	8.041198453364998
0.6719999999999999	8.016230154240002
0.673	7.991155431764998
0.6739999999999999	7.965974969040002
0.675	7.940689453124999
0.6759999999999999	7.915299575040002
0.677	7.8898060297649995
0.6779999999999999	7.864209516240001
0.679	7.838510737365
0.6799999999999999	7.8127104
0.681	7.786809214965
0.6819999999999999	7.760807897040002
0.683	7.734707164964998
0.6839999999999999	7.708507741440003
0.685	7.682210353124998
0.6859999999999999	7.6558157306400005
0.687	7.629324608564999
0.688	7.602737725440001
0.6890000000000001	7.576055823764998
0.69	7.549279650000001
0.6910000000000001	7.522409954564999
0.692	7.495447491840002
0.6930000000000001	7.4683930201649975
0.694	7.441247301840002
0.6950000000000001	7.414011103124999
0.696	7.386685194240003
0.6970000000000001	7.359270349364997
0.698	7.331767346640001
0.6990000000000001	7.304176968164998
0.7	7.276500000000001
0.7010000000000001	7.2487372321649985
0.702	7.220889458640001
0.7030000000000001	7.192957477364998
0.704	7.164942090240001
0.7050000000000001	7.136844103124998
0.706	7.108664325840001
0.7070000000000001	7.080403572164998
0.708	7.052062659840001
0.7090000000000001	7.023642410564999
0.71	6.995143650000002
0.7110000000000001	6.966567207764998
0.712	6.93791391744
0.7130000000000001	6.909184616564999
0.714	6.880380146640002
0.7150000000000001	6.851501353124997
0.716	6.822549085440002
0.7170000000000001	6.793524196964997
0.718	6.764427545040001
0.7190000000000001	6.735259990964997
0.72	6.7060224
0.7210000000000001	6.6767156413649955
0.722	6.6473405882400005
0.7230000000000001	6.617898117764996
0.724	6.588389111040001
0.7250000000000001	6.558814453124998
0.726	6.5291750330400005
0.7270000000000001	6.499471743764996
0.728	6.469705482239999
0.7290000000000001	6.439877149364997
0.73	6.409987650000001
0.7310000000000001	6.380037892964998
0.732	6.350028791040001
0.7330000000000001	6.319961260964997
0.734	6.28983622344
0.7350000000000001	6.259654603124996
0.736	6.229417328639999
0.7370000000000001	6.199125332564996
0.738	6.16877955144
0.7390000000000001	6.138380925764997
0.74	6.107930400000001
0.7410000000000001	6.077428922564997
0.742	6.04687744584
0.7430000000000001	6.016276926164997
0.744	5.98562832384
0.7450000000000001	5.9549326031249965
0.746	5.9241907322400005
0.7470000000000001	5.893403683364996
0.748	5.862572432639999
0.7490000000000001	5.8316979601649965
0.75	5.80078125
0.7510000000000001	5.769823290164997
0.752	5.738825072639999
0.7530000000000001	5.707787593364996
0.754	5.67671185224
0.7550000000000001	5.645598853124997
0.756	5.614449603839999
0.7570000000000001	5.583265116164996
0.758	5.55204640584
0.7590000000000001	5.520794492564996
0.76	5.4895104
0.7610000000000001	5.4581951557649955
0.762	5.426849791439999
0.7630000000000001	5.395475342564996
0.764	5.364072848639999
0.7650000000000001	5.332643353124997
0.766	5.30118790344
0.7670000000000001	5.269707550964995
0.768	5.238203351039999
0.7690000000000001	5.206676362964997
0.77	5.175127649999999
0.7710000000000001	5.1435582793649965
0.772	5.1119693222399984
0.7730000000000001	5.080361853764996
0.774	5.04873695304
0.7750000000000001	5.017095703124995
0.776	4.985439191039998
0.7770000000000001	4.9537685077649956
0.778	4.922084748239999
0.7790000000000001	4.890389011364995
0.78	4.858682399999998
0.7809999999999999	4.826966020965003
0.782	4.7952409850399995
0.7829999999999999	4.763508406965002
0.784	4.73176940544
0.7849999999999999	4.700025103125002
0.786	4.668276626639999
0.7869999999999999	4.636525106565003
0.788	4.604771677439999
0.7889999999999999	4.573017477765003
0.79	4.541263649999999
0.7909999999999999	4.509511340565003
0.792	4.4777616998399985
0.7929999999999999	4.446015882165002
0.794	4.414275045839999
0.7949999999999999	4.382540353125002
0.796	4.350812970239999
0.7969999999999999	4.319094067365002
0.798	4.287384818639999
0.7989999999999999	4.2556864021650025
0.8	4.223999999999998
0.8009999999999999	4.192326798165002
0.802	4.160667986639998
0.8029999999999999	4.1290247593650005
0.804	4.0973983142399995
0.8049999999999999	4.065789853125002
0.806	4.034200581839999
0.8069999999999999	4.0026317101650015
0.808	3.971084451839998
0.8089999999999999	3.939560024565002
0.81	3.908059649999997
0.8109999999999999	3.876584553765001
0.812	3.845135965439998
0.813	3.8137151185650016
0.8140000000000001	3.7823232506399984
0.815	3.750961603125001
0.8160000000000001	3.7196314214399986
0.817	3.688333954965002
0.8180000000000001	3.657070457039998
0.819	3.6258421849650015
0.8200000000000001	3.594650399999998
0.821	3.5634963673650017
0.8220000000000001	3.5323813562399975
0.823	3.5013066397650014
0.8240000000000001	3.4702734950399985
0.825	3.439283203125002
0.8260000000000001	3.4083370490399982
0.827	3.377436321765001
0.8280000000000001	3.346582314239998
0.829	3.315776323365001
0.8300000000000001	3.2850196499999975
0.831	3.254313598965002
0.8320000000000001	3.2236594790399975
0.833	3.1930586029650008
0.8340000000000001	3.162512287439998
0.835	3.1320218531250017
0.8360000000000001	3.101588624639997
0.837	3.0712139305650012
0.8380000000000001	3.0408991034399984
0.839	3.0106454797650013
0.8400000000000001	2.9804543999999975
0.841	2.950327208565002
0.8420000000000001	2.9202652538399967
0.843	2.890269888165001
0.8440000000000001	2.8603424678399976
0.845	2.8304843531250006
0.8460000000000001	2.8006969082399964
0.847	2.7709815013650005
0.8480000000000001	2.741339504639997
0.849	2.7117722941650007
0.8500000000000001	2.6822812499999977
0.851	2.6528677561650014
0.8520000000000001	2.623533200639997
0.853	2.594278975365
0.8540000000000001	2.5651064762399973
0.855	2.5360171031250007
0.8560000000000001	2.507012259839997
0.857	2.4780933541650003
0.8580000000000001	2.449261797839997
0.859	2.420519006565
0.8600000000000001	2.391866399999997
0.861	2.3633054017650004
0.8620000000000001	2.334837439439997
0.863	2.306463944565
0.8640000000000001	2.2781863526399975
0.865	2.2500061031250005
0.8660000000000001	2.221924639439997
0.867	2.193943408965
0.8680000000000001	2.166063863039997
0.869	2.138287456965
0.8700000000000001	2.110615649999997
0.871	2.083049905365
0.8720000000000001	2.0555916902399973
0.873	2.028242475765
0.8740000000000001	2.001003737039997
0.875	1.973876953125
0.8760000000000001	1.946863607039997
0.877	1.9199651857649997
0.8780000000000001	1.8931831802399972
0.879	1.8665190853649998
0.8800000000000001	1.8399743999999971
0.881	1.8135506269650001
0.8820000000000001	1.7872492730399967
0.883	1.761071848965
0.8840000000000001	1.735019869439997
0.885	1.7090948531249996
0.8860000000000001	1.6832983226399971
0.887	1.6576318045649996
0.8880000000000001	1.632096829439997
0.889	1.6066949317649994
0.8900000000000001	1.5814276499999966
0.891	1.5562965265649995
0.8920000000000001	1.531303107839997
0.893	1.5064489441649995
0.8940000000000001	1.4817355898399969
0.895	1.4571646031249996
0.8960000000000001	1.4327375462399963
0.897	1.4084559853649996
0.8980000000000001	1.3843214906399968
0.899	1.3603356361649992
0.9000000000000001	1.3364999999999971
0.901	1.3128161641649996
0.9020000000000001	1.2892857146399967
0.903	1.2659102413649992
0.9040000000000001	1.242691338239997
0.905	1.2196306031249995
0.9060000000000001	1.196729637839997
0.907	1.1739900481649994
0.9079999999999999	1.1514134438400019
0.909	1.1290014385649993
0.9099999999999999	1.1067556500000018
0.911	1.0846776997649992
0.9119999999999999	1.0627692134400017
0.913	1.0410318205649993
0.9139999999999999	1.0194671546400016
0.915	0.9980768531249993
0.9159999999999999	0.9768625574400018
0.917	0.9558259129649992
0.9179999999999999	0.9349685690400016
0.919	0.914292178964999
0.9199999999999999	0.8937984000000012
0.921	0.8734888933649991
0.9219999999999999	0.8533653242400014
0.923	0.8334293617649993
0.9239999999999999	0.8136826790400015
0.925	0.7941269531249991
0.9259999999999999	0.7747638650400013
0.927	0.7555950997649993
0.9279999999999999	0.7366223462400011
0.929	0.7178472973649992
0.9299999999999999	0.6992716500000011
0.931	0.6808971049649992
0.9319999999999999	0.6627253670400012
0.933	0.6447581449649991
0.9339999999999999	0.6269971514400011
0.935	0.6094441031249991
0.9359999999999999	0.592100720640001
0.937	0.574968728564999
0.938	0.558049855440001
0.9390000000000001	0.541345833764999
0.94	0.5248584000000008
0.9410000000000001	0.5085892945649991
0.942	0.49254026184000077
0.9430000000000001	0.476713050164999
0.944	0.46110941184000076
0.9450000000000001	0.44573110312499903
0.946	0.43057988424000077
0.9470000000000001	0.4156575193649991
0.948	0.4009657766400007
0.9490000000000001	0.386506428164999
0.95	0.3722812500000007
0.9510000000000001	0.35829202216499906
0.952	0.34454052864000057
0.9530000000000001	0.33102855736499903
0.954	0.3177579002400005
0.9550000000000001	0.30473035312499913
0.956	0.2919477158400005
0.9570000000000001	0.27941179216499906
0.958	0.2671243898400005
0.9590000000000001	0.2550873205649991
0.96	0.2433024000000004
0.9610000000000001	0.23177144776499914
0.962	0.22049628744000044
0.9630000000000001	0.20947874656499915
0.964	0.1987206566400003
0.9650000000000001	0.18822385312499912
0.966	0.17799017544000026
0.9670000000000001	0.1680214669649992
0.968	0.15831957504000027
0.9690000000000001	0.14888635096499925
0.97	0.13972365000000023
0.9710000000000001	0.13083333136499925
0.972	0.12221725824000024
0.9730000000000001	0.11387729776499926
0.974	0.10581532104000019
0.9750000000000001	0.0980332031249993
0.976	0.09053282304000017
0.9770000000000001	0.08331606376499937
0.978	0.07638481224000011
0.9790000000000001	0.06974095936499938
0.98	0.0633864000000001
0.9810000000000001	0.057323032964999444
0.982	0.05155276104000009
0.9830000000000001	0.04607749096499948
0.984	0.04089913344000008
0.9850000000000001	0.03601960312499953
0.986	0.031440818640000055
0.9870000000000001	0.02716470256499959
0.988	0.023193181440000044
0.9890000000000001	0.019528185764999643
0.99	0.01617165000000003
0.9910000000000001	0.013125512564999702
0.992	0.01039171584000002
0.9930000000000001	0.007972206164999763
0.994	0.005868933840000009
0.9950000000000001	0.004083853124999827
0.996	0.002618922240000004
0.9970000000000001	0.0014761033649998937
0.998	0.0006573626400000011
0.9990000000000001	0.00016467016499996379
1.	0.
1.0010000000000001	0.
1.002	0.
1.0030000000000001	0.
1.004	0.
1.0050000000000001	0.
1.006	0.
1.0070000000000001	0.
1.008	0.
1.0090000000000001	0.
1.01	0.
1.0110000000000001	0.
1.012	0.
1.0130000000000001	0.
1.014	0.
1.0150000000000001	0.
1.016	0.
1.0170000000000001	0.
1.018	0.
1.0190000000000001	0.
1.02	0.
1.0210000000000001	0.
1.022	0.
1.0230000000000001	0.
1.024	0.
1.0250000000000001	0.
1.026	0.
1.0270000000000001	0.
1.028	0.
1.0290000000000001	0.
1.03	0.
1.0310000000000001	0.
1.032	0.
1.0330000000000001	0.
1.034	0.
1.0350000000000001	0.
1.036	0.
1.037	0.
1.038	0.
1.039	0.
1.04	0.
1.041	0.
1.042	0.
1.043	0.
1.044	0.
1.045	0.
1.046	0.
1.047	0.
1.048	0.
1.049	0.
1.05	0.
1.051	0.
1.052	0.
1.053	0.
1.054	0.
1.055	0.
1.056	0.
1.057	0.
1.058	0.
1.059	0.
1.06	0.
1.061	0.
1.062	0.
1.063	0.
1.064	0.
1.065	0.
1.066	0.
1.067	0.
1.068	0.
1.069	0.
1.07	0.
1.071	0.
1.072	0.
1.073	0.
1.074	0.
1.075	0.
1.076	0.
1.077	0.
1.078	0.
1.079	0.
1.08	0.
1.081	0.
1.082	0.
1.083	0.
1.084	0.
1.085	0.
1.086	0.
1.087	0.
1.088	0.
1.089	0.
1.09	0.
1.091	0.
1.092	0.
1.093	0.
1.094	0.
1.095	0.
1.096	0.
1.097	0.
1.098	0.
1.099	0.
1.1	0.
1.101	0.
1.102	0.
1.103	0.
1.104	0.
1.105	0.
1.106	0.
1.107	0.
1.108	0.
1.109	0.
1.11	0.
1.111	0.
1.112	0.
1.113	0.
1.114	0.
1.115	0.
1.116	0.
1.117	0.
1.118	0.
1.119	0.
1.12	0.
1.121	0.
1.122	0.
1.123	0.
1.124	0.
1.125	0.
1.1260000000000001	0.
1.127	0.
1.1280000000000001	0.
1.129	0.
1.1300000000000001	0.
1.131	0.
1.1320000000000001	0.
1.133	0.
1.1340000000000001	0.
1.135	0.
1.1360000000000001	0.
1.137	0.
1.1380000000000001	0.
1.139	0.
1.1400000000000001	0.
1.141	0.
1.1420000000000001	0.
1.143	0.
1.1440000000000001	0.
1.145	0.
1.1460000000000001	0.
1.147	0.
1.1480000000000001	0.
1.149	0.
1.1500000000000001	0.
1.151	0.
1.1520000000000001	0.
1.153	0.
1.1540000000000001	0.
1.155	0.
1.1560000000000001	0.
1.157	0.
1.1580000000000001	0.
1.159	0.
1.1600000000000001	0.
1.161	0.
1.1620000000000001	0.
1.163	0.
1.1640000000000001	0.
1.165	0.
1.166	0.
1.167	0.
1.168	0.
1.169	0.
1.17	0.
1.171	0.
1.172	0.
1.173	0.
1.174	0.
1.175	0.
1.176	0.
1.177	0.
1.178	0.
1.179	0.
1.18	0.
1.181	0.
1.182	0.
1.183	0.
1.184	0.
1.185	0.
1.186	0.
1.187	0.
1.188	0.
1.189	0.
1.19	0.
1.191	0.
1.192	0.
1.193	0.
1.194	0.
1.195	0.
1.196	0.
1.197	0.
1.198	0.
1.199	0.
1.2	0.
1.201	0.
1.202	0.
1.203	0.
1.204	0.
1.205	0.
1.206	0.
1.207	0.
1.208	0.
1.209	0.
1.21	0.
1.211	0.
1.212	0.
1.213	0.
1.214	0.
1.215	0.
1.216	0.
1.217	0.
1.218	0.
1.219	0.
1.22	0.
1.221	0.
1.222	0.
1.223	0.
1.224	0.
1.225	0.
1.226	0.
1.227	0.
1.228	0.
1.229	0.
1.23	0.
1.231	0.
1.232	0.
1.233	0.
1.234	0.
1.235	0.
1.236	0.
1.237	0.
1.238	0.
1.239	0.
1.24	0.
1.241	0.
1.242	0.
1.243	0.
1.244	0.
1.245	0.
1.246	0.
1.247	0.
1.248	0.
1.249	0.
1.25	0.
1.2510000000000001	0.
1.252	0.
1.2530000000000001	0.
1.254	0.
1.2550000000000001	0.
1.256	0.
1.2570000000000001	0.
1.258	0.
1.2590000000000001	0.
1.26	0.
1.2610000000000001	0.
1.262	0.
1.2630000000000001	0.
1.264	0.
1.2650000000000001	0.
1.266	0.
1.2670000000000001	0.
1.268	0.
1.2690000000000001	0.
1.27	0.
1.2710000000000001	0.
1.272	0.
1.2730000000000001	0.
1.274	0.
1.2750000000000001	0.
1.276	0.
1.2770000000000001	0.
1.278	0.
1.2790000000000001	0.
1.28	0.
1.2810000000000001	0.
1.282	0.
1.2830000000000001	0.
1.284	0.
1.2850000000000001	0.
1.286	0.
1.2870000000000001	0.
1.288	0.
1.2890000000000001	0.
1.29	0.
1.2910000000000001	0.
1.292	0.
1.293	0.
1.294	0.
1.295	0.
1.296	0.
1.297	0.
1.298	0.
1.299	0.
1.3	0.
1.301	0.
1.302	0.
1.303	0.
1.304	0.
1.305	0.
1.306	0.
1.307	0.
1.308	0.
1.309	0.
1.31	0.
1.311	0.
1.312	0.
1.313	0.
1.314	0.
1.315	0.
1.316	0.
1.317	0.
1.318	0.
1.319	0.
1.32	0.
1.321	0.
1.322	0.
1.323	0.
1.324	0.
1.325	0.
1.326	0.
1.327	0.
1.328	0.
1.329	0.
1.33	0.
1.331	0.
1.332	0.
1.333	0.
1.334	0.
1.335	0.
1.336	0.
1.337	0.
1.338	0.
1.339	0.
1.34	0.
1.341	0.
1.342	0.
1.343	0.
1.344	0.
1.345	0.
1.346	0.
1.347	0.
1.348	0.
1.349	0.
1.35	0.
1.351	0.
1.352	0.
1.353	0.
1.354	0.
1.355	0.
1.356	0.
1.357	0.
1.358	0.
1.359	0.
1.36	0.
1.361	0.
1.362	0.
1.363	0.
1.364	0.
1.365	0.
1.366	0.
1.367	0.
1.368	0.
1.369	0.
1.37	0.
1.371	0.
1.372	0.
1.373	0.
1.374	0.
1.375	0.
1.3760000000000001	0.
1.377	0.
1.3780000000000001	0.
1.379	0.
1.3800000000000001	0.
1.381	0.
1.3820000000000001	0.
1.383	0.
1.3840000000000001	0.
1.385	0.
1.3860000000000001	0.
1.387	0.
1.3880000000000001	0.
1.389	0.
1.3900000000000001	0.
1.391	0.
1.3920000000000001	0.
1.393	0.
1.3940000000000001	0.
1.395	0.
1.3960000000000001	0.
1.397	0.
1.3980000000000001	0.
1.399	0.
1.4000000000000001	0.
1.401	0.
1.4020000000000001	0.
1.403	0.
1.4040000000000001	0.
1.405	0.
1.4060000000000001	0.
1.407	0.
1.4080000000000001	0.
1.409	0.
1.4100000000000001	0.
1.411	0.
1.4120000000000001	0.
1.413	0.
1.4140000000000001	0.
1.415	0.
1.4160000000000001	0.
1.417	0.
1.4180000000000001	0.
1.419	0.
1.42	0.
1.421	0.
1.422	0.
1.423	0.
1.424	0.
1.425	0.
1.426	0.
1.427	0.
1.428	0.
1.429	0.
1.43	0.
1.431	0.
1.432	0.
1.433	0.
1.434	0.
1.435	0.
1.436	0.
1.437	0.
1.438	0.
1.439	0.
1.44	0.
1.441	0.
1.442	0.
1.443	0.
1.444	0.
1.445	0.
1.446	0.
1.447	0.
1.448	0.
1.449	0.
1.45	0.
1.451	0.
1.452	0.
1.453	0.
1.454	0.
1.455	0.
1.456	0.
1.457	0.
1.458	0.
1.459	0.
1.46	0.
1.461	0.
1.462	0.
1.463	0.
1.464	0.
1.465	0.
1.466	0.
1.467	0.
1.468	0.
1.469	0.
1.47	0.
1.471	0.
1.472	0.
1.473	0.
1.474	0.
1.475	0.
1.476	0.
1.477	0.
1.478	0.
1.479	0.
1.48	0.
1.481	0.
1.482	0.
1.483	0.
1.484	0.
1.485	0.
1.486	0.
1.487	0.
1.488	0.
1.489	0.
1.49	0.
1.491	0.
1.492	0.
1.493	0.
1.494	0.
1.495	0.
1.496	0.
1.497	0.
1.498	0.
1.499	0.
1.5	0.
